Benchmark Tests for Markov Chain Monte Carlo Fitting of Exoplanet Eclipse Observations

Ground-based observations of exoplanet eclipses provide important clues to the planets' atmospheric physics, yet systematics in light curve analyses are not fully understood. It is unknown if measurements suggesting near-infrared flux densities brighter than models predict are real, or artifacts of the analysis processes. We created a large suite of model light curves, using both synthetic and real noise, and tested the common process of light curve modeling and parameter optimization with a Markov Chain Monte Carlo (MCMC) algorithm. With synthetic white-noise models, we find that input eclipse signals are generally recovered within 10% accuracy for eclipse depths greater than the noise amplitude, and to smaller depths for higher sampling rates and longer baselines. Red-noise models see greater discrepancies between input and measured eclipse signals, often biased in one direction. Finally, we find that in real data, systematic biases result even with a complex model to account for trends, and significant false eclipse signals may appear in a non-Gaussian distribution. To quantify the bias and validate an eclipse measurement, we compare both the planet-hosting star and several of its neighbors to a separately-chosen control sample of field stars. Re-examining the Rogers et al. (2009) Ks-band measurement of CoRoT-1b finds an eclipse $3190^{+370}_{-440}$ ppm deep centered at $\phi_{me}$=$0.50418^{+0.00197}_{-0.00203}$. Finally, we provide and recommend the use of selected datasets we generated as a benchmark test for eclipse modeling and analysis routines, and propose criteria to verify eclipse detections.

==> README.txt <==
Re-Submission to The Astrophysical Journal, Feb. 2, 2012
Manuscript originally submitted May 22, 2012, referee's comments received June 19, 2012.
Second submission Nov. 30, 2012, editor's comments received Jan. 11, 2013.

Article Submitted by: Justin C. Rogers
Postal address: JHU Dept of Physics and Astronomy, 366 Bloomberg Center
		3400 N. Charles St.
		Baltimore, MD 21218
Email: rogers@pha.jhu.edu
Phone: (410) 458-6056

Author / Date code: roge0522

Title: "Benchmark Tests for Markov Chain Monte Carlo Fitting of Exoplanet Eclipse Observations"

Authors: 
1. Rogers, Justin C.
   rogers@pha.jhu.edu
2. Lopez-Morales, Mercedes
3. Apai, Daniel
4. Adams, Elisabeth


The main file containing the LaTeX manuscript is Roge0202.tex . This includes in it a file "Roge0202_tables.tex" with the tables, and links to the bibliography and figure files.

Figures 1 through 9 are provided in eps form as the nine files of that type.

The bibliography file is mcmc.bib.

The ten .txt files starting with r1 through r3 and s1 through s7 are the online tables that are not in the paper in their complete forms, but rather will be hosted on Vizier upon acceptance of the paper. As mentioned in the footnote in Appendix A, they are currently available on the first author's webspace, but they are also provided here in this folder.

The file "authors.txt" has the authors list (the same as shown above).

Finally, the response to the referee's comments detailing all the changes made in the revision of this manuscript is in the file "Rogers_RefResponse2.txt".

Thank you,
Justin C. Rogers


==> abstract.txt <==
Ground-based observations of exoplanet eclipses provide important clues to the planets' atmospheric physics, yet systematics in light curve analyses are not fully understood. It is unknown if measurements suggesting near-infrared flux densities brighter than models predict are real, or artifacts of the analysis processes. We created a large suite of model light curves, using both synthetic and real noise, and tested the common process of light curve modeling and parameter optimization with a Markov Chain Monte Carlo (MCMC) algorithm. With synthetic white-noise models, we find that input eclipse signals are generally recovered within 10\% accuracy for eclipse depths greater than the noise amplitude, and to smaller depths for higher sampling rates and longer baselines. Red-noise models see greater discrepancies between input and measured eclipse signals, often biased in one direction. Finally, we find that in real data, systematic biases result even with a complex model to account for trends, and significant false eclipse signals may appear in a non-Gaussian distribution. To quantify the bias and validate an eclipse measurement, we compare both the planet-hosting star and several of its neighbors to a separately-chosen control sample of field stars. Re-examining the Rogers et al. (2009) Ks-band measurement of CoRoT-1b finds an eclipse $3190^{+370}_{-440}$ ppm deep centered at $\phi_{me}$=$0.50418^{+0.00197}_{-0.00203}$. Finally, we provide and recommend the use of selected datasets we generated as a benchmark test for eclipse modeling and analysis routines, and propose criteria to verify eclipse detections.


==> authors.txt <==
Author List

1. Rogers, Justin C.
   rogers@pha.jhu.edu
2. Lopez-Morales, Mercedes
3. Apai, Daniel
4. Adams, Elisabeth


==> r1-corot1k_T2_D4000.txt <==
Phase       Obs_Flux    O_Flux_Err  Ecl_Shape   Noise_Base  Off_Pos     Airmass     FWHM        x_Disp      y_Disp      Sky_Bright  
0.43242493  1.00245333  0.00417509  1.00400000  0.99845946        0     1.40499997 10.64418602  4.96669006 -1.80513000  -38.173992
0.43278542  1.00067163  0.00405299  1.00400000  0.99668491        1     1.40230000 10.67306519  5.84744978 -2.45040894   35.484650
0.43293881  1.00389981  0.00411157  1.00400000  0.99990016        1     1.40100002 10.67919445  5.80993700 -2.47561598   14.224225
0.43315357  0.99955529  0.00415285  1.00400000  0.99557298        0     1.39950001 10.67433643  5.34033203 -2.89604211   -7.686915
0.43330699  0.99974412  0.00415229  1.00400000  0.99576110        0     1.39830005 10.67196941  4.62213516 -2.77261400   -2.657651
0.43352175  1.00090337  0.00405152  1.00400000  0.99691576        1     1.39699996 10.65646267  5.68359423 -1.91621399   -3.297136
0.43366748  0.99282473  0.00404700  1.00400000  0.98886925        1     1.39579999 10.70899105  5.82824707 -1.58106995   10.675676
0.43388990  0.99738789  0.00421363  1.00400000  0.99341422        0     1.39429998 10.68204498  5.40879822 -2.36793494  -11.055866
0.43403563  0.99467033  0.00415107  1.00400000  0.99070752        0     1.39320004 10.68605709  5.50447798 -3.42048597   19.531055
0.43425041  1.00043690  0.00402614  1.00400000  0.99645114        1     1.39170003 10.67062855  4.53756714 -2.86869001  -17.072575
0.43440381  1.00402391  0.00405420  1.00400000  1.00002384        1     1.39100003 10.65868473  5.36354780 -2.43051100   13.676457
0.43461856  0.99460328  0.00409932  1.00400000  0.99064070        0     1.38909996 10.67468262  5.42036390 -2.96424103  -16.325493
0.43477196  0.99938709  0.00416243  1.00400000  0.99540544        0     1.38800001 10.64788532  5.61893082 -2.73919702    4.024734
0.43499440  0.99839073  0.00411392  1.00400000  0.99441308        1     1.38660002 10.67271900  5.39256287 -1.85800898   -2.971055
0.43514779  1.00626647  0.00415329  1.00400000  1.00225747        1     1.38540006 10.69470215  5.28460693 -1.79415905   20.768255
0.43536255  1.00150609  0.00415409  1.00400000  0.99751598        0     1.38399994 10.71278858  5.54699707 -2.65286303  -22.201326
0.43551594  0.99990839  0.00423123  1.00400000  0.99592471        0     1.38290000 10.71760178  5.87970018 -3.01024604  -30.454798
0.43574607  1.00589216  0.00405791  1.00400000  1.00188458        1     1.38139999 10.67645359  5.84782410 -2.74392700   27.819775
0.43589947  0.99700528  0.00401878  1.00400000  0.99303317        1     1.38030005 10.66339302  5.65216112 -3.16491699   -7.669365
0.43612957  1.00230873  0.00418670  1.00400000  0.99831545        0     1.37880003 10.65903568  5.73681307 -2.79611206   10.706415
0.43628296  1.00182676  0.00418185  1.00400000  0.99783546        0     1.37779999 10.69150066  5.72612000 -2.86315203   14.926975
0.43672016  0.99970353  0.00404435  1.00400000  0.99572062        1     1.37500000 10.72420883  5.77390718 -3.70082092  -15.748983
0.43687356  1.00466716  0.00407502  1.00400000  1.00066447        1     1.37380004 10.73276138  6.04361677 -3.88629198   -6.595002
0.43708831  0.99879962  0.00410236  1.00400000  0.99482036        0     1.37249994 10.69783306  5.48952103 -2.28890991    8.194389
0.43724173  0.99692398  0.00413351  1.00400000  0.99295217        0     1.37150002 10.70608234  5.53226900 -1.73576403    0.255793
0.43745649  0.99873555  0.00405640  1.00400000  0.99475652        1     1.37020004 10.72591496  5.83287001 -2.89460802    4.730235
0.43760988  1.00012112  0.00406420  1.00400000  0.99613661        1     1.36919999 10.73935223  5.69708300 -2.27594805  -22.315254
0.43783998  0.99902284  0.00413427  1.00400000  0.99504268        0     1.36759996 10.73021221  5.42922211 -2.89788795   19.381960
0.43799338  1.00087428  0.00425869  1.00400000  0.99688679        0     1.36660004 10.69536114  4.91998291 -3.08348107   -9.202550
0.43821582  1.00305045  0.00403605  1.00400000  0.99905419        1     1.36539996 10.70009327  5.59455109 -3.10868096   13.066085
0.43836153  0.99008471  0.00409297  1.00400000  0.98614013        1     1.36440003 10.66948986  4.93121290 -3.47573900    5.849574
0.43858397  1.00441515  0.00425037  1.00400000  1.00041354        0     1.36300004 10.75977707  4.98719788 -1.61688995   -1.941076
0.43873739  0.99153376  0.00443741  1.00400000  0.98758340        0     1.36230004 10.77822208  5.43985701 -1.63468897    9.520646
0.43895981  0.99753296  0.00409480  1.00400000  0.99355870        1     1.36070001 10.79492664  5.06520081 -2.99185205   -7.762858
0.43911320  0.99942172  0.00403256  1.00400000  0.99543995        1     1.36010003 10.75237942  5.29325104 -3.32794189   38.909637
0.43935099  0.99878573  0.00425594  1.00400000  0.99480653        0     1.35829997 10.76569271  5.92390108 -1.38489497  -38.749630
0.43949670  0.99968666  0.00425066  1.00400000  0.99570382        0     1.35730004 10.86998367  5.52759600 -1.74564397    6.065305
0.43971914  1.00333166  0.00436649  1.00400000  0.99933428        1     1.35609996 10.83584213  5.04496813 -1.77926600   -1.292051
0.43986487  0.99767911  0.00411206  1.00400000  0.99370432        1     1.35549998 10.88169098  5.21438599 -2.66729689  -16.819105
0.44010264  0.99426442  0.00435762  1.00400000  0.99030322        0     1.35380006 10.85245132  5.66484785 -2.74130201   23.997768
0.44024837  1.00989366  0.00454169  1.00400000  1.00587022        0     1.35280001 10.88931847  4.98163223 -3.12548804   49.884872
0.44068557  0.99938571  0.00417131  1.00400000  0.99540412        1     1.35039997 10.84340668  5.77418518 -1.07882702  -43.702789
0.44083130  0.99997520  0.00413022  1.00400000  0.99599123        1     1.34940004 10.79981518  6.13726807 -1.74859595  -26.093336
0.44105372  1.00216031  0.00422803  1.00400000  0.99816769        0     1.34819996 10.75318527  6.81720400 -2.16489410   24.633648
0.44120714  1.00292039  0.00426523  1.00400000  0.99892473        0     1.34759998 10.72922039  6.10444593 -2.61108398    7.037118
0.44143724  0.99303728  0.00403288  1.00400000  0.98908097        1     1.34609997 10.67915344  5.38445997 -2.48956299   -2.592925
0.44158295  1.00232267  0.00406894  1.00400000  0.99832934        1     1.34510005 10.70556736  5.51065779 -1.73040795   21.582781
0.44180539  1.00256312  0.00416793  1.00400000  0.99856889        0     1.34389997 10.69470596  5.77076721 -1.81722999  -17.539768
0.44195113  0.99669456  0.00422073  1.00400000  0.99272364        0     1.34300005 10.73334503  5.71257401 -1.70202601    4.093531
0.44217357  0.99639583  0.00406975  1.00400000  0.99242610        1     1.34189999 10.69055176  5.80110216 -1.97562397   -3.756717
0.44231930  1.00036979  0.00390982  1.00400000  0.99638426        1     1.34099996 10.72506809  5.84434509 -2.31849694   -3.468195
0.44254938  0.99941468  0.00416394  1.00400000  0.99543297        0     1.33980000 10.69809246  5.52736998 -3.07348609    2.370435
0.44269511  0.99718428  0.00414025  1.00400000  0.99321145        0     1.33899999 10.72426510  5.56472778 -2.00102210   20.505386
0.44291756  0.99600983  0.00401976  1.00400000  0.99204165        1     1.33780003 10.69945240  5.13185120 -1.77148402  -23.314121
0.44307095  1.00518286  0.00396998  1.00400000  1.00117815        1     1.33720005 10.70231915  5.21079302 -1.92098999   24.026125
0.44328573  0.99598885  0.00411594  1.00400000  0.99202079        0     1.33580005 10.67127991  5.28068876 -2.95541406  -27.495939
0.44343913  0.99808645  0.00403593  1.00400000  0.99410999        0     1.33519995 10.66662788  4.61467695 -2.58024597   10.947433
0.44366154  1.00428283  0.00404926  1.00400000  1.00028169        1     1.33379996 10.66458797  4.30908203 -3.10518599  -13.135286
0.44380727  1.00211418  0.00399272  1.00400000  0.99812174        1     1.33329999 10.71477127  5.25170088 -2.51285601  -15.668537
0.44404504  0.99769938  0.00408924  1.00400000  0.99372447        0     1.33169997 10.72612762  5.01037598 -0.74871099   16.884029
0.44419077  1.00927210  0.00409469  1.00400000  1.00525105        0     1.33080006 10.72512722  5.52284193 -2.87567091   -6.448715
0.44440553  1.00293171  0.00404737  1.00400000  0.99893600        1     1.32990003 10.71385193  5.26829481 -4.26992798    5.336019
0.44455895  1.00152767  0.00402580  1.00400000  0.99753755        1     1.32900000 10.70527744  5.53714800 -3.07709503   23.082466
0.44477370  0.99611777  0.00408723  1.00400000  0.99214917        0     1.32790005 10.71156406  5.54232788 -2.37499189  -21.491371
0.44492710  1.00078857  0.00416481  1.00400000  0.99680138        0     1.32710004 10.72015858  5.25737000 -2.13368201    0.885392
0.44514954  0.99780607  0.00401509  1.00400000  0.99383074        1     1.32609999 10.72997284  4.96404982 -2.52944899   -4.163634
0.44530293  0.99835324  0.00396982  1.00400000  0.99437577        1     1.32560003 10.72431469  5.15976000 -2.37930298  -15.815131
0.44552538  0.99387687  0.00399063  1.00400000  0.98991722        0     1.32410002 10.69449520  4.82231092 -1.63412499   17.026854
0.44567111  0.99048245  0.00408351  1.00400000  0.98653632        0     1.32330000 10.69365215  5.64771700 -1.63891602   56.074909
0.44588587  1.00312507  0.00392581  1.00400000  0.99912858        1     1.32239997 10.72362518  5.32411194 -1.29754603  -53.608589
0.44603926  1.00305605  0.00398769  1.00400000  0.99905980        1     1.32190001 10.77141953  5.51484680 -1.93095398   23.645521
0.44626936  1.00922275  0.00419302  1.00400000  1.00520194        0     1.32050002 10.76123905  5.32211304 -1.23564899  -19.097425
0.44642276  0.99522007  0.00404560  1.00400000  0.99125504        0     1.32000005 10.73389053  5.44731522 -2.00434899    3.536576
0.44664520  0.99267429  0.00396470  1.00400000  0.98871940        1     1.31869996 10.72472954  5.39645386 -2.70578003   -8.268931
0.44679859  1.00067282  0.00400623  1.00400000  0.99668604        1     1.31789994 10.72731018  5.37797499 -2.46101403  -42.588440
0.44701335  0.99889499  0.00407832  1.00400000  0.99491531        0     1.31690001 10.77467060  5.30633211 -1.07254004   43.290882
0.44716677  0.99813253  0.00411067  1.00400000  0.99415588        0     1.31599998 10.76800156  5.37335205 -1.45295000   -8.740019
0.44738153  0.99666262  0.00390365  1.00400000  0.99269187        1     1.31509995 10.77780914  4.51321411 -2.39685106   11.865122
0.44753492  1.00499737  0.00393198  1.00400000  1.00099337        1     1.31470001 10.72746181  5.04226685 -3.25012994  -17.956253
0.44774970  0.99912220  0.00408572  1.00400000  0.99514163        0     1.31340003 10.71835995  5.07038116 -2.35143995   21.128757
0.44790310  0.99632096  0.00402246  1.00400000  0.99235153        0     1.31260002 10.71691418  5.02815199 -2.14620996   32.578316
0.44811785  0.99834830  0.00395746  1.00400000  0.99437082        1     1.31169999 10.72701263  5.78295898 -1.41551995  -29.868122
0.44827124  1.00114143  0.00394246  1.00400000  0.99715281        1     1.31120002 10.74029160  5.67887115 -1.36492896  -22.630249
0.44848600  1.00310910  0.00409947  1.00400000  0.99911261        0     1.30999994 10.74140644  5.74156189 -1.77813005   20.917505
0.44863942  1.00123239  0.00402297  1.00400000  0.99724346        0     1.30929995 10.73986053  5.62651396 -2.25105309   17.531958
0.44886184  0.99398345  0.00393101  1.00400000  0.99002337        1     1.30840003 10.71808624  5.18498993 -2.46252394  -16.683813
0.44901523  0.99792528  0.00393786  1.00400000  0.99394947        1     1.30760002 10.72881317  5.30958605 -2.41038489   10.940086
0.44923002  1.00606191  0.00411879  1.00400000  1.00205374        0     1.30669999 10.72676563  5.58322096 -1.44815099   -8.165750
0.44938341  1.00573337  0.00405258  1.00400000  1.00172651        0     1.30599999 10.71439838  5.25946379 -0.99619299    2.581634
0.44959816  0.99844396  0.00380260  1.00400000  0.99446613        1     1.30509996 10.68068600  5.07574511 -2.15155005   -6.290320
0.44975156  0.99651873  0.00390867  1.00400000  0.99254853        1     1.30439997 10.69065857  5.28438616 -2.66070604    4.497340
0.44996634  1.00355446  0.00409917  1.00400000  0.99955618        0     1.30350006 10.70045185  5.63193512 -2.01047492   -3.624825
0.45011973  0.99897671  0.00406163  1.00400000  0.99499673        0     1.30280006 10.75324726  4.85743284 -1.68742394  -48.326599
0.45034984  0.99986088  0.00396999  1.00400000  0.99587739        1     1.30190003 10.78883839  5.19769287 -1.67211902   48.488277
0.45050323  0.99799180  0.00397175  1.00400000  0.99401575        1     1.30120003 10.81514454  5.40989685 -1.50552404  -34.248314
0.45071799  1.00322616  0.00409185  1.00400000  0.99922925        0     1.30030000 10.78395367  5.68495178 -2.77368212   39.239799
0.45086372  1.00419676  0.00414284  1.00400000  1.00019598        0     1.29980004 10.75443554  5.89717102 -2.81784105   -0.100191
0.45108616  1.00189912  0.00402675  1.00400000  0.99790752        1     1.29879999 10.73578930  5.51614380 -2.07029700    1.900826
0.45123190  1.00266194  0.00395619  1.00400000  0.99866724        1     1.29809999 10.75349426  5.09150696 -1.68640101   49.162601
0.45144665  0.99832404  0.00408832  1.00400000  0.99434668        0     1.29729998 10.73227406  5.04741287 -2.22639489  -47.009827
0.45160004  1.00560498  0.00401519  1.00400000  1.00159860        0     1.29659998 10.77138519  5.78518677 -2.86210608   15.824708
0.45181480  0.99552602  0.00396926  1.00400000  0.99155980        1     1.29579997 10.75919247  4.99807692 -2.49322510  -15.071297
0.45196822  0.99972248  0.00399755  1.00400000  0.99573952        1     1.29519999 10.77154255  4.79518890 -2.16143799  -41.741520
0.45219833  0.99764282  0.00408449  1.00400000  0.99366814        0     1.29419994 10.74448681  5.03240204 -2.88367510   38.666363
0.45235172  0.99716175  0.00411306  1.00400000  0.99318898        0     1.29380000 10.76860905  5.16080523 -2.26136804  -21.411739
0.45257416  1.00053704  0.00399970  1.00400000  0.99655080        1     1.29279995 10.77347565  5.79312086 -1.79837000   22.054495
0.45272756  0.99835652  0.00403127  1.00400000  0.99437898        1     1.29209995 10.77292633  5.44204712 -2.04547095   14.371430
0.45294231  0.99376267  0.00403276  1.00400000  0.98980343        0     1.29130006 10.74920177  4.44415283 -2.40765405  -11.596725
0.45310339  0.99934238  0.00404664  1.00400000  0.99536091        0     1.29059994 10.76067829  5.47138596 -1.48387098    9.790227
0.45331815  0.99767137  0.00394594  1.00400000  0.99369657        1     1.28989995 10.76255035  5.13641405 -1.02490199   -7.276071
0.45346388  0.99716383  0.00393517  1.00400000  0.99319106        1     1.28950000 10.79153156  5.25170898 -1.66201794    7.865836
0.45368630  1.00184166  0.00409034  1.00400000  0.99785030        0     1.28849995 10.80631542  4.65206099 -1.78823102   -5.581117
0.45383203  0.99937737  0.00413824  1.00400000  0.99539578        0     1.28779995 10.93532658  5.03212690 -2.14056396   15.672760
0.45420021  0.99780846  0.00401921  1.00400000  0.99383312        1     1.28649998 10.95541859  5.34466600 -2.47039795    6.837510
0.45442262  1.00837064  0.00416961  1.00400000  1.00435317        0     1.28569996 10.84889984  3.85905504  0.54139698   -2.902099
0.45456836  0.99673152  0.00413896  1.00400000  0.99276048        0     1.28540003 10.87586498  4.25746202 -0.89608401   16.113810
0.45478311  1.00821650  0.00420624  1.00400000  1.00419974        1     1.28439999 10.85737324  5.23596191 -0.73179603  -12.956043
0.45494419  1.00220764  0.00410604  1.00400000  0.99821478        1     1.28380001 10.86906147  4.94013596 -1.10363805   -5.608573
0.45515895  1.00226104  0.00421192  1.00400000  0.99826795        0     1.28310001 10.87602901  4.95726395 -1.73757899    5.213236
0.45531237  1.00279009  0.00415144  1.00400000  0.99879491        0     1.28250003 10.82738972  5.09880114 -1.44970703  -40.750748
0.45560381  1.00240874  0.00397924  1.00400000  0.99841505        1     1.28149998 10.78749084  5.28119707 -1.66742694   37.192665
0.45575723  1.00529063  0.00402817  1.00400000  1.00128543        1     1.28100002 10.77197266  4.78599501 -1.50598097   -8.491680
0.45597199  1.00370610  0.00413380  1.00400000  0.99970728        0     1.28020000 10.79021168  5.22100115 -1.37991297    9.879290
0.45612538  1.00058901  0.00412053  1.00400000  0.99660265        0     1.27970004 10.82427216  5.43526793 -1.14086902   13.554394
0.45634013  1.00205433  0.00407521  1.00400000  0.99806213        1     1.27900004 10.82594967  6.65240479 -0.71641499   -9.330043
0.45649353  0.99853140  0.00406582  1.00400000  0.99455321        1     1.27859998 10.80211639  6.21193695 -2.01953912  -18.317802
0.45671597  0.99710619  0.00411550  1.00400000  0.99313366        0     1.27769995 10.75860119  4.99354601 -2.90649390   22.644579
0.45686939  1.00391650  0.00418728  1.00400000  0.99991685        0     1.27719998 10.74467468  4.47506285 -2.26673102    3.116846
0.45708415  1.00883257  0.00398862  1.00400000  1.00481331        1     1.27649999 10.78223515  4.90794420 -1.51266503   -0.807284
0.45723754  1.00841165  0.00411141  1.00400000  1.00439405        1     1.27600002 10.81272602  4.99862719 -1.77767897    2.954360
0.45746765  1.00333607  0.00417803  1.00400000  0.99933875        0     1.27530003 10.85863590  3.95538306 -2.85911608   -1.680704
0.45761338  1.00657153  0.00427888  1.00400000  1.00256133        0     1.27470005 10.85378265  4.49948120 -2.17823792   27.546089
0.45783579  1.00604033  0.00409373  1.00400000  1.00203216        1     1.27409995 10.85538769  4.22608900 -2.46668196  -15.746171
0.45798919  1.00129592  0.00399990  1.00400000  0.99730670        1     1.27359998 10.82611465  5.14536285 -2.09434509   -1.248599
0.45821932  1.00960505  0.00418929  1.00400000  1.00558269        0     1.27279997 10.82542801  4.78138685 -2.22693992    3.068622
0.45837271  0.99454987  0.00411895  1.00400000  0.99058753        0     1.27230000 10.80967999  4.53679705 -2.46795702   21.697018
0.45858747  1.00625122  0.00403014  1.00400000  1.00224221        1     1.27170002 10.77835083  4.15812683 -2.41085792  -20.414064
0.45874086  1.00491083  0.00399277  1.00400000  1.00090718        1     1.27139997 10.81982899  5.49636793 -1.78504896   57.377342
0.45897096  1.00632596  0.00416908  1.00400000  1.00231671        0     1.27049994 10.83266354  5.06787491 -0.99625403  -51.383507
0.45912436  1.00301039  0.00410743  1.00400000  0.99901438        0     1.26999998 10.87997437  5.40071106 -1.72007406  -14.522168
0.45933914  1.00262785  0.00391411  1.00400000  0.99863333        1     1.26940000 10.86431885  5.02978516 -1.79815698   16.716887
0.45949253  1.00069880  0.00411496  1.00400000  0.99671197        1     1.26900005 10.86005878  4.58429003 -1.91004205  -17.018320
0.45970729  1.00741518  0.00421358  1.00400000  1.00340152        0     1.26830006 10.84881306  4.06140518 -1.80407703    8.537561
0.45986071  1.00239646  0.00414786  1.00400000  0.99840289        0     1.26789999 10.84594154  4.21300507 -1.51660204    4.938624
0.46007547  0.99753821  0.00399860  1.00400000  0.99356395        1     1.26730001 10.88125706  4.53726196 -0.63537598   -6.664126
0.46022120  1.00337756  0.00398021  1.00400000  0.99937999        1     1.26699996 10.88121796  4.40046692 -1.66577101   20.310646
0.46044362  0.99836940  0.00404156  1.00400000  0.99439180        0     1.26619995 10.83225727  3.83108091 -1.98485196  -17.163778
0.46058935  0.99554700  0.00400731  1.00400000  0.99158067        0     1.26569998 10.84651566  4.33082581 -1.44868505   -6.657810
0.46081179  1.00139976  0.00405746  1.00400000  0.99741012        1     1.26520002 10.86176014  4.25177813 -0.38134801    9.206197
0.46095750  1.00537395  0.00406752  1.00400000  1.00136852        1     1.26470006 10.90461254  4.63720703 -0.84005702    6.705098
0.46117994  1.00668108  0.00409635  1.00400000  1.00267041        0     1.26409996 10.92880726  4.40221405 -1.33290100   -6.123158
0.46132568  1.00605929  0.00431999  1.00400000  1.00205112        0     1.26370001 10.95478725  3.91480303 -1.58444202   -8.326211
0.46154812  1.00691128  0.00412073  1.00400000  1.00289965        1     1.26320004 10.95779133  4.67928314 -0.97989702    4.171995
0.46169385  1.00217712  0.00403783  1.00400000  0.99818432        1     1.26289999 10.88864899  5.31133986 -1.28697205  -15.327701
0.46191627  0.99844056  0.00402336  1.00400000  0.99446273        0     1.26220000 10.85727024  4.43516493 -1.83599901   17.052635
0.46206200  1.00688291  0.00417855  1.00400000  1.00287139        0     1.26180005 10.88990021  4.29924011 -1.45471203   17.058020
0.46228442  1.00564492  0.00405717  1.00400000  1.00163841        1     1.26119995 10.93304920  4.86177111 -1.74981701  -19.510172
0.46243784  1.00209141  0.00399419  1.00400000  0.99809897        1     1.26080000 10.92175674  4.36844301 -1.59328496   23.140196
0.46265259  1.00450921  0.00409693  1.00400000  1.00050724        0     1.26020002 10.91665173  4.71616411 -0.89617902  -22.770195
0.46280599  1.01151788  0.00434214  1.00400000  1.00748789        0     1.25979996 10.90884686  4.63546419 -0.80169702  -20.521936
0.46302077  1.00341523  0.00407396  1.00400000  0.99941754        1     1.25929999 10.92965794  4.49568176 -2.35888696   25.731607
0.46317416  1.01226723  0.00398307  1.00400000  1.00823426        1     1.25909996 10.92949963  4.02042818 -2.75765991    5.012215
0.46341193  1.00833297  0.00418482  1.00400000  1.00431573        0     1.25829995 10.94157028  5.24954224 -1.76903903   -2.841428
0.46355766  1.00310397  0.00425750  1.00400000  0.99910760        0     1.25800002 10.95201206  4.99568176 -0.97755402    8.770586
0.46377242  1.00051785  0.00402952  1.00400000  0.99653167        1     1.25750005 10.95582294  4.25939894 -1.62934899   -4.973247
0.46392581  1.00591350  0.00402609  1.00400000  1.00190592        1     1.25709999 10.94998932  4.27193499 -2.19396210   22.403166
0.46414059  1.00154877  0.00417206  1.00400000  0.99755853        0     1.25660002 10.96016598  4.95594788 -1.38433802  -30.508778
0.46429399  1.00397480  0.00418185  1.00400000  0.99997485        0     1.25619996 10.93585491  5.08876801 -2.20037794   14.024406
0.46450874  1.00512481  0.00393596  1.00400000  1.00112033        1     1.25569999 10.94723988  4.81516981 -1.49888599  -14.279647
0.46466216  1.00350487  0.00410046  1.00400000  0.99950689        1     1.25539994 10.97054958  4.90719604 -1.19799805   -0.263781
0.46487692  1.01280296  0.00422853  1.00400000  1.00876784        0     1.25489998 11.04465485  4.85504198 -1.39111304  -10.127096
0.46503031  1.00954676  0.00439361  1.00400000  1.00552464        0     1.25450003 11.70456219  4.11178589 -2.44242907   24.789324
0.46524507  1.00947702  0.00544666  1.00400000  1.00545526        1     1.25409997 11.68932438  3.24334693  0.30761701  -16.799744
0.46539846  1.00599277  0.00404691  1.00400000  1.00198483        1     1.25380003 11.65793324  4.68565416 -1.41287196   -0.731182
0.46561322  1.00503933  0.00424242  1.00400000  1.00103521        0     1.25320005 11.00066090  3.92087603  0.05664100   -3.388699
0.46576664  1.00573993  0.00417065  1.00400000  1.00173295        0     1.25290000 10.99677181  4.02027082 -2.19765496   17.390013
0.46598139  1.00782156  0.00400614  1.00400000  1.00380635        1     1.25250006 10.97138977  3.95075202 -1.22813404  -15.170991
0.46612713  1.01084387  0.00402653  1.00400000  1.00681663        1     1.25230002 10.96543217  4.23706102 -1.13656604    5.602443
0.46634957  1.00287759  0.00405875  1.00400000  0.99888211        0     1.25170004 10.97913837  4.29336500 -1.95011902   -6.619273
0.46650296  0.99805528  0.00412844  1.00400000  0.99407893        0     1.25139999 10.99637604  3.57605004 -2.15974402  -20.860405
0.46671772  1.00127256  0.00400191  1.00400000  0.99728340        1     1.25090003 11.04524708  3.74729896 -1.86947596   19.222654
0.46687111  1.00342035  0.00403886  1.00400000  0.99942261        1     1.25059998 11.02717209  3.75766802 -1.68437195   27.474014
0.46709356  1.00737476  0.00425838  1.00400000  1.00336134        0     1.25010002 11.02577209  3.59033203 -1.60919201  -22.175478
0.46724695  1.00603306  0.00414144  1.00400000  1.00202501        0     1.24979997 11.01135540  4.39888000 -1.65654004  -16.496294
0.46746171  1.00791681  0.00400938  1.00399654  1.00390470        1     1.24940002 10.99647522  3.86753798 -1.78704798   18.084032
0.46761513  1.00850260  0.00403939  1.00397774  1.00450695        1     1.24919999 11.00849533  3.84243011 -2.28195190  -30.461615
0.46783754  1.00297594  0.00428435  1.00393591  0.99904382        0     1.24870002 10.99375629  4.46111298 -1.41091895   37.282597
0.46799096  1.00458777  0.00421210  1.00389986  1.00068521        0     1.24839997 10.98950672  4.14075518 -1.82206702  -24.970726
0.46821338  1.00648916  0.00390121  1.00383935  1.00263965        1     1.24800003 10.98799133  4.20743179 -1.32667506   29.022213
0.46836677  1.01118100  0.00401744  1.00379276  1.00736034        1     1.24779999 10.99787617  4.27160597 -1.45858800   14.048578
0.46858153  0.99927837  0.00414822  1.00372178  0.99557304        0     1.24730003 11.02380085  3.66459703 -1.93531799  -14.640104
0.46873495  1.00722802  0.00406732  1.00366740  1.00354755        0     1.24699998 11.01047516  3.78951311 -1.84258294   28.968145
0.46896505  1.00509095  0.00399573  1.00358076  1.00150478        1     1.24670005 10.96979809  4.34864807 -1.27124000  -28.062269
0.46911079  1.00093830  0.00402960  1.00352302  0.99742430        1     1.24640000 10.94893360  4.02713013 -2.03231812   22.922220
0.46933320  1.00228024  0.00404373  1.00343105  0.99885315        0     1.24600005 10.94812012  3.32868195 -2.64355898  -30.358610
0.46948662  1.00432122  0.00412082  1.00336513  1.00095284        0     1.24580002 10.95421124  3.59398699 -2.10668206  -23.463844
0.46970138  1.00257087  0.00400539  1.00326978  0.99930334        1     1.24539995 10.94742203  4.34397078 -1.25735497   22.135399
0.46985477  1.01121318  0.00406561  1.00319966  1.00798798        1     1.24510002 10.96790791  4.12531281 -1.55225396  -16.416073
0.47006953  1.00744498  0.00418388  1.00309895  1.00433266        0     1.24479997 10.98028278  3.77342200 -1.87825000   20.559629
0.47022292  0.99532127  0.00413217  1.00302535  0.99231917        0     1.24450004 11.01352215  4.11981201 -1.82958996   11.655267
0.47056043  1.00460041  0.00400910  1.00285916  1.00173628        1     1.24399996 11.02086353  3.94514489 -1.50389099  -11.225204
0.47070616  0.99843276  0.00398944  1.00278579  0.99565905        1     1.24380004 11.06365108  4.39582109 -0.51258898   10.651424
0.47092858  1.00819767  0.00427819  1.00267223  1.00551069        0     1.24339998 11.12268162  4.89825392 -0.85006702   -6.530267
0.47109732  0.99859095  0.00433119  1.00258494  0.99601632        0     1.24310005 11.15263653  3.90496111 -0.95124799  -18.278334
0.47132742  1.00048733  0.00428667  1.00246457  0.99802762        1     1.24280000 11.14093304  3.87937188 -0.60615498   26.097626
0.47148082  1.00040412  0.00418353  1.00238361  0.99802524        1     1.24259996 11.09198761  4.63488817 -1.09423804   -9.774566
0.47170326  1.00888586  0.00432567  1.00226538  1.00660551        0     1.24230003 11.02756119  4.00817919 -0.94361901    8.946006
0.47185665  1.00166571  0.00414872  1.00218342  0.99948341        0     1.24210000 10.98821545  3.82961297 -2.01481605  -20.992058
0.47207141  1.00711644  0.00410998  1.00206824  1.00503778        1     1.24179995 11.03041458  3.74853492 -1.02113295   21.777493
0.47221714  1.00874853  0.00423477  1.00198992  1.00674522        1     1.24160004 11.09870529  4.11708784 -1.81901598  -24.891773
0.47243959  1.00700665  0.00431919  1.00187029  1.00512671        0     1.24129999 11.14641857  3.11822510 -0.68585199   23.245193
0.47259298  1.00822926  0.00441690  1.00178787  1.00642991        0     1.24109995 11.11949635  4.17793989 -0.33033800    0.341277
0.47281542  1.00243056  0.00413031  1.00166864  1.00076067        1     1.24080002 11.10647869  4.18812609 -1.67248499   -0.545102
0.47296113  1.00186467  0.00419118  1.00159086  1.00027335        1     1.24059999 11.08528900  3.99632311 -1.59243798  -14.370897
0.47318357  1.00234556  0.00427090  1.00147279  1.00087154        0     1.24030006 11.10341930  3.59300208 -0.08258100   14.588645
0.47333699  1.00314581  0.00429758  1.00139197  1.00175142        0     1.24010003 11.09746456  4.28591204 -1.51657104   -5.259343
0.47355175  1.00701296  0.00419582  1.00127988  1.00572574        1     1.23979998 11.18451786  4.40327501 -2.22274804    4.497340
0.47370514  1.00226820  0.00426876  1.00120070  1.00106621        1     1.23959994 11.20032978  3.99025011 -2.11057997  -12.768987
0.47391990  1.00463700  0.00446101  1.00109131  1.00354183        0     1.23940003 11.18749142  3.17248511 -1.24673498   14.313415
0.47408098  1.00455034  0.00439773  1.00101054  1.00353622        0     1.23930001 11.08757019  3.68885803 -1.87494302   14.134716
0.47431108  0.99414480  0.00407995  1.00089734  0.99325353        1     1.23889995 11.02981472  3.16041589 -1.63410199  -19.111580
0.47446448  1.00130332  0.00407417  1.00082351  1.00047946        1     1.23880005 11.03583145  2.44506097 -2.59594703   17.304192
0.47469458  1.00581276  0.00427771  1.00071550  1.00509357        0     1.23850000 11.05205154  3.70803809 -1.66078198  -12.563845
0.47484797  0.99471772  0.00430828  1.00064555  0.99407601        0     1.23829997 11.08724499  3.75221300 -1.32679701   30.184486
0.47506273  1.00675738  0.00419935  1.00055071  1.00620329        1     1.23810005 11.06251907  3.38803911 -1.13765001  -30.483976
0.47521615  1.00414598  0.00406398  1.00048541  1.00365877        1     1.23800004 11.11581039  3.29161501 -1.45738196    9.654900
0.47543091  1.01057720  0.00441754  1.00039785  1.01017535        0     1.23780000 11.13608456  3.42361498 -1.49513197   -4.600398
0.47558430  0.99255604  0.00442344  1.00033837  0.99222028        0     1.23759997 11.18358231  2.97216797 -0.45933500   -3.237845
0.47579905  1.00066841  0.00416610  1.00025993  1.00040841        1     1.23740005 11.15019226  2.61871290 -1.22285497    9.660397
0.47595245  1.00039983  0.00416085  1.00020779  1.00019205        1     1.23730004 11.08398819  3.36803389 -1.52652001  -11.754096
0.47616723  1.00375092  0.00418722  1.00014105  1.00360942        0     1.23710001 11.07602692  2.91155195 -1.47616601   10.830704
0.47631297  0.99621946  0.00429526  1.00010059  0.99611926        0     1.23689997 11.07744122  2.63514709 -1.66878903  -15.927770
0.47653538  1.01156580  0.00421558  1.00004799  1.01151729        1     1.23679996 11.12161922  3.50539398 -1.17047906    9.694457
0.47668880  1.00382841  0.00411048  1.00001990  1.00380838        1     1.23660004 11.09970760  3.21729994 -0.57012898   46.138107
0.47690356  0.99850541  0.00426804  1.00000000  0.99850541        0     1.23640001 11.14195633  3.43821692 -1.05136096  -45.250496
0.47705695  1.00348079  0.00430107  1.00000000  1.00348079        0     1.23640001 11.11356068  2.53320289 -2.46153593   29.891863
0.47727171  1.00383377  0.00420050  1.00000000  1.00383377        1     1.23609996 11.13210583  3.67076898 -2.03009009  -34.999771
0.47742510  1.00305057  0.00408504  1.00000000  1.00305057        1     1.23599994 11.05297565  3.93707991 -0.28140301   -9.375426
0.47763988  1.00035024  0.00416723  1.00000000  1.00035024        0     1.23590004 11.04490757  3.22273993 -1.10574305   11.041357
0.47779328  0.99576050  0.00412767  1.00000000  0.99576050        0     1.23580003 10.96448231  2.66230798 -2.07188392  -33.305656
0.47801572  0.99964190  0.00400259  1.00000000  0.99964190        1     1.23559999 10.99774647  2.20646691 -1.49523902   31.975912
0.47816911  1.00533330  0.00416157  1.00000000  1.00533330        1     1.23549998 11.01451111  3.19084907 -0.63629198   13.784794
0.47838387  0.99742955  0.00426255  1.00000000  0.99742955        0     1.23529994 11.07869434  2.54779792 -0.78918499  -12.610797
0.47853726  1.00325167  0.00426257  1.00000000  1.00325167        0     1.23529994 11.07227612  2.94160509 -1.28581202   28.809669
0.47875202  1.00825012  0.00413627  1.00000000  1.00825012        1     1.23510003 11.04728317  2.89448905 -1.42048597  -29.434002
0.47890544  1.00492501  0.00400883  1.00000000  1.00492501        1     1.23500001 11.03160095  2.74854708 -1.18627906   52.389614
0.47913554  0.99637878  0.00418337  1.00000000  0.99637878        0     1.23490000 11.03853703  2.69728088 -0.97613502  -61.980560
0.47928894  1.00374341  0.00435294  1.00000000  1.00374341        0     1.23479998 11.11788177  3.79598188 -0.23320000   -0.471275
0.47950369  0.99914598  0.00409128  1.00000000  0.99914598        1     1.23469996 11.13888168  3.37162805 -1.49595594    9.585409
0.47965711  1.00011694  0.00403833  1.00000000  1.00011694        1     1.23459995 11.13103580  3.25935411 -2.18789697   -7.467765
0.47987953  0.99469614  0.00421585  1.00000000  0.99469614        0     1.23450005 11.07211304  3.25547791 -1.39839196    5.814157
0.48003292  0.99643463  0.00406890  1.00000000  0.99643463        0     1.23440003 11.11023235  3.28352404 -0.81924403    2.488664
0.48024768  0.99909526  0.00415387  1.00000000  0.99909526        1     1.23440003 11.11381054  2.67491102 -1.14979601    2.015156
0.48040876  1.00628150  0.00410968  1.00000000  1.00628150        1     1.23430002 11.13138103  2.35277200 -2.50579810    5.477377
0.48062351  1.00682747  0.00421270  1.00000000  1.00682747        0     1.23420000 11.07902908  2.36706495 -1.55076599   -6.666632
0.48077691  0.99551767  0.00413795  1.00000000  0.99551767        0     1.23409998 11.11588955  2.80712891 -0.64482898   -0.396676
0.48099169  1.00053954  0.00398252  1.00000000  1.00053954        1     1.23409998 11.10450459  2.72831297 -1.46967304    3.699922
0.48114508  0.99907994  0.00399502  1.00000000  0.99907994        1     1.23399997 11.11097431  2.77902198 -1.73884594  -34.183762
0.48135984  1.00646698  0.00437343  1.00000000  1.00646698        0     1.23389995 11.06974792  2.93489099 -1.16989100   33.704689
0.48150557  0.99957287  0.00425741  1.00000000  0.99957287        0     1.23389995 11.04221630  2.94889808 -1.24610901   22.553938
0.48172802  1.00446224  0.00409054  1.00000000  1.00446224        1     1.23389995 11.04093170  2.77238488  0.09727500  -18.037434
0.48188141  1.00228953  0.00405709  1.00000000  1.00228953        1     1.23380005 11.10032654  3.74926805 -0.33386201  -19.481646
0.48209617  1.00302780  0.00433842  1.00000000  1.00302780        0     1.23380005 11.23393154  2.78662896 -1.83260298   15.252488
0.48224956  1.00130224  0.00452662  1.00000000  1.00130224        0     1.23370004 11.23508835  2.73446703 -1.17434704   20.374228
0.48248735  0.99882156  0.00404916  1.00000000  0.99882156        1     1.23370004 11.19321156  3.44464111 -0.95824403  -12.225929
0.48263308  1.00198531  0.00409350  1.00000000  1.00198531        1     1.23370004 11.14774036  3.94641900  0.22551000   -8.987217
0.48285550  1.00373757  0.00445058  1.00000000  1.00373757        0     1.23360002 11.17773438  3.09643602 -2.17499495   10.970516
0.48300123  0.99487770  0.00431893  1.00000000  0.99487770        0     1.23360002 11.19355106  2.48088098 -1.20903003   -1.539798
0.48322368  1.00270951  0.00418687  1.00000000  1.00270951        1     1.23360002 11.25048447  3.84294510  0.05508400    5.700730
0.48337707  1.01198995  0.00426237  1.00000000  1.01198995        1     1.23360002 11.30731201  2.81529188 -0.78595001  -13.266244
0.48359182  0.98965812  0.00443151  1.00000000  0.98965812        0     1.23360002 11.28158855  2.55442810 -0.96408099   22.424139
0.48375291  1.00554562  0.00440731  1.00000000  1.00554562        0     1.23360002 11.22057343  2.45436907 -0.96963501   22.299927
0.48397535  0.99939692  0.00424000  1.00000000  0.99939692        1     1.23360002 11.17728710  2.03348494 -0.83799702  -17.108868
0.48412874  0.99854630  0.00415077  1.00000000  0.99854630        1     1.23360002 11.16714001  1.97886705 -1.05599999   14.568946
0.48434350  1.00196159  0.00429541  1.00000000  1.00196159        0     1.23360002 11.13389111  2.19621706 -1.07751501  -14.622684
0.48449689  0.99791092  0.00423445  1.00000000  0.99791092        0     1.23360002 11.07643604  2.36354089 -0.45446801  -41.100307
0.48471165  1.00992274  0.00408570  1.00000000  1.00992274        1     1.23360002 11.15915775  1.80403900 -1.39057899   45.970863
0.48486507  1.00339675  0.00438467  1.00000000  1.00339675        1     1.23360002 11.12049580  2.71576691 -0.50266999  -35.127113
0.48507982  0.99868566  0.00428317  1.00000000  0.99868566        0     1.23360002 11.13839626  2.26574302 -0.31378201   36.992413
0.48523322  1.00196409  0.00417503  1.00000000  1.00196409        0     1.23370004 11.05170155  2.57523298 -0.57441700  -27.037291
0.48547867  0.99734503  0.00414839  1.00000000  0.99734503        1     1.23370004 11.06975746  1.13278198 -2.83319092   30.260593
0.48563206  1.00587630  0.00416520  1.00000000  1.00587630        1     1.23370004 11.06627369  1.74444604 -1.26281703    9.504750
0.48584682  1.01018751  0.00426452  1.00000000  1.01018751        0     1.23380005 11.04394627  2.16575599 -0.79730201   -6.720285
0.48600024  1.00260198  0.00419587  1.00000000  1.00260198        0     1.23380005 11.03772068  1.81646299 -1.07241797   24.693563
0.48622265  1.00616133  0.00418654  1.00000000  1.00616133        1     1.23389995 11.06308746  1.78321099 -1.54679096  -19.369099
0.48637605  1.00907934  0.00417763  1.00000000  1.00907934        1     1.23389995 11.10181713  2.42897010 -1.32781994   10.376570
0.48660615  1.01465476  0.00438625  1.00000000  1.01465476        0     1.23399997 11.23139954  1.99880600  0.01467900  -15.532185
0.48675957  1.01178181  0.00470942  1.00000000  1.01178181        0     1.23399997 11.22631836  1.90127599 -0.40587199   27.859812
0.48697433  0.99800652  0.00411425  1.00000000  0.99800652        1     1.23409998 11.20940685  2.99067712 -0.78219599  -26.233446
0.48712772  0.99982822  0.00396152  1.00000000  0.99982822        1     1.23409998 11.11657715  1.62882996 -1.25268602  -16.294924
0.48734248  0.99822360  0.00432407  1.00000000  0.99822360        0     1.23420000 11.14553547  1.66590905 -0.97485399   18.722076
0.48749590  0.99801385  0.00451329  1.00000000  0.99801385        0     1.23430002 11.15310383  1.75335705 -0.32574499   -0.489093
0.48771065  1.00221622  0.00398829  1.00000000  1.00221622        1     1.23440003 11.10955143  2.45727491 -0.08667000    2.515717
0.48786405  1.00336468  0.00411210  1.00000000  1.00336468        1     1.23450005 11.06075954  2.85700989 -0.81811500   10.951694
0.48807880  1.00699091  0.00430929  1.00000000  1.00699091        0     1.23459995 11.04084778  1.87277997 -0.72526902  -11.119455
0.48823220  1.00350273  0.00415960  1.00000000  1.00350273        0     1.23459995 11.00970936  1.71829998  0.22354899    0.588583
0.48844698  1.00600505  0.00403086  1.00000000  1.00600505        1     1.23469996 11.10263729  2.62574792 -0.21598101   -4.607599
0.48860806  1.00758803  0.00421103  1.00000000  1.00758803        1     1.23479998 11.09761810  1.84295702 -1.11637902   17.232798
0.48882282  0.99197841  0.00411935  1.00000000  0.99197841        0     1.23490000 11.17930222  1.26545703 -2.30158210  -14.059358
0.48897621  0.99969131  0.00436448  1.00000000  0.99969131        0     1.23500001 11.11164570  2.26004004 -1.33520496    2.482805
0.48919097  1.00109673  0.00401904  1.00000000  1.00109673        1     1.23520005 11.08107758  2.99711609 -1.16146898   -8.503877
0.48934436  1.00201547  0.00398171  1.00000000  1.00201547        1     1.23529994 11.07726192  2.97897291 -0.81422400  -28.724293
0.48956680  0.99731487  0.00420600  1.00000000  0.99731487        0     1.23539996 10.99271679  2.26830292 -0.65431601   23.819817
0.48972020  0.99902666  0.00408702  1.00000000  0.99902666        0     1.23549998 10.98988819  1.80958200 -1.12432897  -29.821819
0.48995030  1.00313222  0.00396244  1.00000000  1.00313222        1     1.23559999 10.95985508  1.59593594 -0.77798498   41.471813
0.49010372  1.00579166  0.00412088  1.00000000  1.00579166        1     1.23570001 11.02043533  2.14238000 -1.37159705    2.595055
0.49032614  1.00807011  0.00423722  1.00000000  1.00807011        0     1.23590004 11.05405712  1.64784205 -0.05454300   -2.188471
0.49047187  0.99987382  0.00409995  1.00000000  0.99987382        0     1.23599994 11.04534435  1.60746396 -1.00711095  -15.541434
0.49069431  0.99581945  0.00396227  1.00000000  0.99581945        1     1.23619998 11.03815937  1.21867394 -0.93786597   18.837759
0.49084002  0.99821711  0.00391296  1.00000000  0.99821711        1     1.23629999 10.98523426  1.02878201 -0.71157801  -11.398297
0.49107781  0.99664414  0.00403874  1.00000000  0.99664414        0     1.23650002 10.95492554  2.15030694 -1.22010005    6.486015
0.49123120  1.00438774  0.00419711  1.00000000  1.00438774        0     1.23660004 10.93910694  2.02392602 -1.23764002  -32.713867
0.49144596  1.00809133  0.00413002  1.00000000  1.00809133        1     1.23679996 11.00415897  1.96874201 -2.28140306   36.151180
0.49159938  1.00018144  0.00417319  1.00000000  1.00018144        1     1.23689997 11.02855587  1.22466302 -0.01129200   -9.244088
0.49181414  0.99385220  0.00422862  1.00000000  0.99385220        0     1.23720002 10.98711395  1.20935094  0.00000000    3.352713
0.49196753  0.99642962  0.00400134  1.00000000  0.99642962        0     1.23730004 11.05726528  1.68678296 -1.23585498   11.460099
0.49220529  1.00087631  0.00413180  1.00000000  1.00087631        1     1.23749995 11.04109097  1.45275903 -1.19888306   -5.375024
0.49235103  0.99904627  0.00392857  1.00000000  0.99904627        1     1.23769999 11.08095074  1.80764794 -0.50186199  -25.744596
0.49257347  1.00287771  0.00415206  1.00000000  1.00287771        0     1.23790002 10.96694660  1.81816101 -0.47982800   30.414957
0.49271920  1.00247741  0.00410579  1.00000000  1.00247741        0     1.23800004 10.99887371  2.02708411 -0.02753400   51.864136
0.49294162  1.00438511  0.00409394  1.00000000  1.00438511        1     1.23829997 10.97277355  2.20481110 -0.55088800  -46.947239
0.49308735  1.00507200  0.00396732  1.00000000  1.00507200        1     1.23839998 11.00535870  1.71761298 -0.24250799   16.536812
0.49330980  1.01416361  0.00422459  1.00000000  1.01416361        0     1.23870003 10.99124908  1.17491901 -1.47471595  -10.176229
0.49347085  0.99952388  0.00413913  1.00000000  0.99952388        0     1.23880005 11.05015945  1.39398205 -0.07281500    6.156662
0.49368563  1.00106263  0.00403424  1.00000000  1.00106263        1     1.23909998 11.04437160  2.28201699 -0.96606398   -1.324434
0.49383134  1.00048828  0.00399136  1.00000000  1.00048828        1     1.23920000 11.01969910  1.65581501 -1.35464501    3.436221
0.49405378  1.00415623  0.00410916  1.00000000  1.00415623        0     1.23950005 10.99946213  1.28117001 -1.14942896   -4.387426
0.49420717  1.00061810  0.00412084  1.00000000  1.00061810        0     1.23969996 11.00480175  1.92633104 -0.20618400  -18.045643
0.49442193  1.00204849  0.00403666  1.00000000  1.00204849        1     1.23989999 11.04315853  0.88997298 -0.00540900    8.884995
0.49457535  1.00181258  0.00416426  1.00000000  1.00181258        1     1.24010003 11.02997112  1.82661796 -0.82327300   17.453344
0.49479011  1.00030088  0.00406586  1.00000000  1.00030088        0     1.24039996 10.98926067  1.24099696 -1.39444005   -8.317643
0.49493584  1.00641811  0.00412080  1.00000000  1.00641811        0     1.24059999 10.91215515  1.23329902 -0.74065000   14.664156
0.49515826  1.00346279  0.00401923  1.00000000  1.00346279        1     1.24090004 10.94632244  1.70672596 -0.74581897   -7.651681
0.49530399  0.99414015  0.00412109  1.00000000  0.99414015        1     1.24109995 10.95020962  1.35048699 -1.67207301    6.188128
0.49551877  1.00141513  0.00418755  1.00000000  1.00141513        0     1.24129999 11.00883198  1.57365406 -0.64392102   -1.194984
0.49567217  1.00107145  0.00429104  1.00000000  1.00107145        0     1.24160004 10.95326996  1.64871204 -0.29052699   10.265842
0.49589458  1.00085330  0.00393471  1.00000000  1.00085330        1     1.24189997 10.98931408  0.93346000 -1.01541102   -2.878999
0.49604800  1.00831008  0.00407630  1.00000000  1.00831008        1     1.24210000 11.12134933  0.73708302 -0.44396999   -1.504967
0.49626276  1.00818288  0.00446767  1.00000000  1.00818288        0     1.24240005 11.31618500  1.97505999 -0.58131403    4.680687
0.49641615  1.00589073  0.00489730  1.00000000  1.00589073        0     1.24269998 11.36008930  0.96653700 -1.89519501    3.181825
0.49663091  0.99897408  0.00417622  1.00000000  0.99897408        1     1.24290001 11.32189560 -0.22570799 -1.56622303    2.035147
0.49678433  1.00689876  0.00425033  1.00000000  1.00689876        1     1.24310005 11.14955616  0.70718402 -1.11645496   10.763527
0.49701443  1.00590408  0.00424020  1.00000000  1.00590408        0     1.24349999 11.10774231  1.09897196 -0.77549702   -6.926134
0.49716783  1.00857329  0.00417245  1.00000000  1.00857329        0     1.24370003 11.09095478  0.16651900 -0.98889202   12.648575
0.49739793  1.00137842  0.00430892  1.00000000  1.00137842        1     1.24409997 11.21992588  0.66001898 -0.33109999  -17.619028
0.49755132  1.00398743  0.00426293  1.00000000  1.00398743        1     1.24440002 11.16655445  0.89643103 -0.11541700    3.448839
0.49776608  1.00274169  0.00404614  1.00000000  1.00274169        0     1.24469995 11.08041859  0.55993700 -0.35693401    3.989386
0.49791950  1.00192225  0.00414539  1.00000000  1.00192225        0     1.24500000 10.90433216  1.72915602  0.33602899  -14.347807
0.49814191  1.00219882  0.00397337  1.00000000  1.00219882        1     1.24530005 10.94063663  0.36161801 -0.96275300   14.499683
0.49828765  0.99903977  0.00403424  1.00000000  0.99903977        1     1.24559999 10.91413021  1.06436503 -0.79115301   -7.110248
0.49852541  1.00768459  0.00409152  1.00000000  1.00768459        0     1.24600005 10.91462708  0.44510701 -0.95031703   10.211395
0.49867883  0.99761057  0.00403731  1.00000000  0.99761057        0     1.24619997 10.93140125  0.47208399  0.55166602  -13.783998
0.49889359  1.00754106  0.00400895  1.00000000  1.00754106        1     1.24660003 10.88185215  1.64465296  0.55555701   18.942413
0.49904698  1.00153196  0.00393967  1.00000000  1.00153196        1     1.24679995 10.93704605  0.67205399 -1.02143896   -4.893614
0.49926174  1.00132346  0.00417218  1.00000000  1.00132346        0     1.24730003 10.91182423  0.08400000 -0.47036701    0.909108
0.49941516  1.00605762  0.00409903  1.00000000  1.00605762        0     1.24749994 10.98305225  0.13041300  0.03613300   15.928023
0.49963757  0.99831486  0.00391465  1.00000000  0.99831486        1     1.24790001 10.93627167  1.28730798 -0.32678199  -10.262465
0.49978331  1.00242889  0.00398747  1.00000000  1.00242889        1     1.24820006 10.94781208 -0.29742801 -0.76560998   -1.424069
0.49999806  1.00280535  0.00411405  1.00000000  1.00280535        0     1.24860001 10.93532562 -0.42006701 -0.35437801   -0.252264
0.50015146  1.00886822  0.00421752  1.00000000  1.00886822        0     1.24890006 10.85624218 -0.46345499 -0.29873699    8.070467
0.50120229  0.99544644  0.00384830  1.00000000  0.99544644        1     1.25100005 10.78791046  0.11257900 -0.04910300   36.941975
0.50135565  1.00232148  0.00385432  1.00000000  1.00232148        1     1.25119996 10.83524036  0.03726200  0.39196801   29.779776
0.50157040  1.00155377  0.00409688  1.00000000  1.00155377        0     1.25179994 10.95150280  1.22007000 -0.39195299  -33.066929
0.50172383  1.00919616  0.00422108  1.00000000  1.00919616        0     1.25209999 11.03136730  1.39910901 -0.86851501  -12.576530
0.50193858  0.99566078  0.00398338  1.00000000  0.99566078        1     1.25250006 11.01825237 -0.82826197 -1.50659204    8.959316
0.50209200  1.00298154  0.00396493  1.00000000  1.00298154        1     1.25269997 10.96549129 -0.06199600 -0.40821099   18.319086
0.50230676  1.00307238  0.00404171  1.00000000  1.00307238        0     1.25329995 10.96328259  1.18840003 -0.08021500  -19.507109
0.50246018  1.00353575  0.00412172  1.00000000  1.00353575        0     1.25360000 10.92619705 -0.12332900 -1.39105201  -22.518084
0.50268257  1.00538373  0.00405348  1.00000000  1.00538373        1     1.25409997 10.96324825 -1.16898000 -0.21771200   22.655910
0.50283599  0.99855018  0.00391547  1.00000000  0.99855018        1     1.25440001 10.93223286  0.20652001 -0.10122700  -18.121511
0.50305843  1.00755608  0.00400188  1.00000000  1.00755608        0     1.25500000 10.90247345  1.35534704  0.48739600   22.907492
0.50321180  1.00966096  0.00402281  1.00000000  1.00966096        0     1.25520003 10.83529377  0.48672900 -0.52017200   -5.886781
0.50342655  0.99747318  0.00380151  1.00000000  0.99747318        1     1.25580001 10.84466553  1.60308802 -0.90010798    2.273305
0.50357997  1.00667107  0.00389220  1.00000000  1.00667107        1     1.25619996 10.85989666  1.25933802 -0.32740799   11.594296
0.50379473  1.00066721  0.00404808  1.00000000  1.00066721        0     1.25670004 10.89804935 -0.17749800 -0.26902801  -15.927607
0.50394815  1.00440097  0.00408005  1.00000000  1.00440097        0     1.25709999 10.86524200 -0.55840302 -0.34596300    9.696532
0.50416291  1.00715244  0.00391360  1.00000000  1.00715244        1     1.25759995 10.85973358  0.13069899  0.14567600   -7.040028
0.50431633  1.00266194  0.00392133  1.00000000  1.00266194        1     1.25800002 10.90056705  0.54643202 -0.43405199   30.779293
0.50453871  1.00414109  0.00418765  1.00000000  1.00414109        0     1.25849998 10.90436077  0.22860700 -0.41204801  -37.459026
0.50469214  1.00391626  0.00397961  1.00000000  1.00391626        0     1.25890005 10.90011692 -0.14994800 -0.10505700    0.992575
0.50491458  0.99842888  0.00386248  1.00000000  0.99842888        1     1.25940001 10.83001995  0.85917699  0.28353900   -5.457974
0.50506794  1.00038505  0.00386902  1.00000000  1.00038505        1     1.25979996 10.82048512  0.89152497  0.19239800   12.313607
0.50528276  1.00773549  0.00403008  1.00000000  1.00773549        0     1.26040006 10.77885914  0.00000000 -0.63577300  -20.235464
0.50542849  0.99729538  0.00390740  1.00000000  0.99729538        0     1.26080000 10.76166153 -0.69030797 -0.85292101    5.963899
0.50565088  1.00661385  0.00385976  1.00000000  1.00661385        1     1.26129997 10.73098469 -0.26515201  0.61422002   -3.687136
0.50579661  1.00334930  0.00382657  1.00000000  1.00334930        1     1.26160002 10.76534271 -0.30201700  0.11633300   57.717056
0.50604206  1.00303388  0.00396093  1.00000000  1.00303388        0     1.26240003 10.85832500 -0.34461999  0.00390600  -49.912361
0.50619549  1.00861228  0.00409531  1.00000000  1.00861228        0     1.26279998 10.96544266 -0.48321500 -0.02805300   -0.677240
0.50641024  0.99997377  0.00378876  1.00000000  0.99997377        1     1.26329994 10.96018982 -0.73048401 -0.09884600   -1.870601
0.50656360  0.99392438  0.00375842  1.00000000  0.99392438        1     1.26370001 10.89587021 -0.44750199  0.33575401    6.713397
0.50677842  1.00693750  0.00403054  1.00000000  1.00693750        0     1.26440001 10.80158997  0.73901403  0.25556201   -4.792609
0.50693178  0.99867278  0.00388708  1.00000000  0.99867278        0     1.26460004 10.77817154  0.50455499 -0.59173602   -9.823827
0.50714654  1.00019431  0.00391765  1.00000000  1.00019431        1     1.26540005 10.79983997  0.60916102 -0.21026599    8.731389
0.50729996  0.99602979  0.00383627  1.00000000  0.99602979        1     1.26580000 10.83746719 -0.24215300 -0.51074201    6.224647
0.50752240  1.00079691  0.00394804  1.00000000  1.00079691        0     1.26639998 10.81373882 -0.21974900  0.40122199   -4.337430
0.50767577  1.00230873  0.00390609  1.00000000  1.00230873        0     1.26689994 10.79349613  0.21568300  0.21699500    3.444864
0.50792122  0.99875683  0.00378254  1.00000000  0.99875683        1     1.26760006 10.74385548 -0.63534498  0.19296300    1.619534
0.50807464  0.99889445  0.00377366  1.00000000  0.99889445        1     1.26800001 10.78348446 -0.43697000  0.02037000   35.708183
0.50828940  1.00937092  0.00392905  1.00000000  1.00937092        0     1.26870000 10.73913097 -1.12254703 -0.32150999  -25.768496
0.50844282  1.00076163  0.00392592  1.00000000  1.00076163        0     1.26909995 10.77341175 -0.72568500  0.07782700   17.038506
0.50865757  1.00083137  0.00380514  1.00000000  1.00083137        1     1.26970005 10.73963261  0.29702801  0.28337100  -14.897874
0.50881094  1.00727665  0.00386521  1.00000000  1.00727665        1     1.26999998 10.77486134 -0.26434299 -0.50589001   10.263460
0.50904107  0.99753112  0.00389484  1.00000000  0.99753112        0     1.27090001 10.74943161 -1.46449995 -1.43538702   -7.290531
0.50918680  1.00091553  0.00400501  1.00000000  1.00091553        0     1.27119994 10.78278255 -0.60009801  0.33482400   17.166607
0.50940925  0.99963814  0.00376148  1.00000000  0.99963814        1     1.27199996 10.78141022  0.50375003  0.32800299  -17.724646
0.50955492  0.99852258  0.00383016  1.00000000  0.99852258        1     1.27230000 10.82463646 -0.67118800  0.16574100  -10.964727
0.50977737  0.99781406  0.00390695  1.00000000  0.99781406        0     1.27320004 10.83737278 -0.11720300  0.20201500   11.707794
0.50993079  1.00528252  0.00395309  1.00000000  1.00528252        0     1.27349997 10.86563396  0.09484900 -0.30100301  -16.082752
0.51014555  1.00527728  0.00386185  1.00000000  1.00527728        1     1.27440000 10.85770130 -0.43302900 -0.27673301   12.105744
0.51029897  1.00077403  0.00393537  1.00000000  1.00077403        1     1.27489996 10.81071854 -0.11243400  0.41560400  -26.635952
0.51051372  1.00290549  0.00386134  1.00000000  1.00290549        0     1.27559996 10.75656414  0.35573599  1.03124201   30.040007
0.51066709  1.00242102  0.00390252  1.00000000  1.00242102        0     1.27610004 10.78208828 -0.07496600 -0.00195300    9.395032
0.51088184  1.00391865  0.00389038  1.00000000  1.00391865        1     1.27680004 10.81084824 -0.19220001  0.30219999  -13.104722
0.51103526  0.99835169  0.00375866  1.00000000  0.99835169        1     1.27730000 10.83546352  0.08422100  0.38418600   18.300478
0.51125771  1.00374007  0.00385799  1.00000000  1.00374007        0     1.27800000 10.77815342 -0.13612400  1.41617596  -19.807856
0.51141113  1.00639737  0.00394864  1.00000000  1.00639737        0     1.27859998 10.76425171  0.19320700  0.73571002   16.354912
0.51162589  0.99854738  0.00379067  1.00000000  0.99854738        1     1.27919996 10.75362110 -0.00878900  0.57604998  -21.868027
0.51177925  1.00284111  0.00376286  1.00000000  1.00284111        1     1.27960002 10.70506191 -1.12017798 -0.43405199    0.864241
0.51199400  1.00614846  0.00390807  1.00000000  1.00614846        0     1.28050005 10.69050121 -2.42664289 -1.09288001   -2.843363
0.51214743  1.00199449  0.00386849  1.00000000  1.00199449        0     1.28090000 10.69820404 -1.58654797 -0.53656799  -16.498194
0.51236218  1.00168955  0.00384189  1.00000000  1.00168955        1     1.28180003 10.76219463 -2.04551291  0.26513699   15.524517
0.51251560  1.00419927  0.00388215  1.00000000  1.00419927        1     1.28209996 10.77404118 -1.45008504  0.58610499    9.214516
0.51273036  0.99814892  0.00390503  1.00000000  0.99814892        0     1.28310001 10.77564240 -0.38079500  0.58131403  -13.963635
0.51288372  0.99871004  0.00397297  1.00000000  0.99871004        0     1.28369999 10.78622532 -0.50800300  0.70619202   19.888899
0.51309854  1.00061548  0.00385427  1.00000000  1.00061548        1     1.28439999 10.78446293 -0.83551002  0.88319403  -24.023817
0.51325190  0.99330932  0.00372896  1.00000000  0.99330932        1     1.28489995 10.76601124 -0.53442001  0.98662603  -16.944225
0.51346666  1.00252008  0.00392898  1.00000000  1.00252008        0     1.28579998 10.71671772  0.39354700  1.00938404   20.736782
0.51362008  0.99863225  0.00384633  1.00000000  0.99863225        0     1.28610003 10.67082310  0.33044401 -0.01637600   -5.141634
0.51383483  0.99029213  0.00370818  1.00000000  0.99029213        1     1.28709996 10.68892384 -1.86537194 -0.36986500    9.686852
0.51398826  0.99974865  0.00372261  1.00000000  0.99974865        1     1.28750002 10.67446899 -0.73814398 -0.77868700   16.278011
0.51421064  1.00603437  0.00394632  1.00000000  1.00603437        0     1.28849995 10.69036198 -0.74612403  0.15631101  -11.353187
0.51436406  0.99631411  0.00387791  1.00000000  0.99631411        0     1.28890002 10.66100407 -1.07902503  0.70944202  -40.564812
0.51457882  0.99661195  0.00375961  1.00000000  0.99661195        1     1.28989995 10.63351822  0.14613301  0.12413000   43.399139
0.51473224  0.99497098  0.00369791  1.00000000  0.99497098        1     1.29050004 10.67208958 -0.68904501 -0.26174900  -18.571808
0.51495469  1.00532901  0.00390226  1.00000000  1.00532901        0     1.29130006 10.68221569 -1.69969201  0.45664999   17.325300
0.51510042  1.00599301  0.00387491  1.00000000  1.00599301        0     1.29190004 10.70718098 -0.98095697  0.67524701  -42.288342
0.51532280  0.99552435  0.00372761  1.00000000  0.99552435        1     1.29279995 10.67636490 -0.03315700  0.70548201   35.391907
0.51546854  1.00642550  0.00380239  1.00000000  1.00642550        1     1.29340005 10.66034603 -0.50451303 -0.07542400   21.795313
0.51569098  1.00778461  0.00391366  1.00000000  1.00778461        0     1.29419994 10.67621994 -0.90710402 -0.35651401  -21.405853
0.51584440  0.99900550  0.00382791  1.00000000  0.99900550        0     1.29489994 10.69128513 -0.97366297 -0.41036999   11.717155
0.51620489  1.00085211  0.00375503  1.00000000  1.00085211        1     1.29630005 10.68706131 -0.87428302  0.62349701  -13.062648
0.51635832  1.00139189  0.00381254  1.00000000  1.00139189        1     1.29690003 10.68799877 -1.05893695  1.56220996    4.926446
0.51658070  1.00170076  0.00388464  1.00000000  1.00170076        0     1.29789996 10.68646717 -1.12297106  0.74524701   -4.312358
0.51672643  1.00794196  0.00397778  1.00000000  1.00794196        0     1.29849994 10.75575161 -1.20692396  1.04661596  -19.985077
0.51694119  1.00426042  0.00389186  1.00000000  1.00426042        1     1.29929996 10.77743435 -1.42843604  0.68102998   22.240770
0.51709461  0.99970865  0.00388585  1.00000000  0.99970865        1     1.29999995 10.79201984 -2.06468201  0.37815899   -9.731625
0.51730937  1.00062907  0.00405320  1.00000000  1.00062907        0     1.30089998 10.80303192 -2.32807899  1.10107398    7.894320
0.51746279  1.00529611  0.00414325  1.00000000  1.00529611        0     1.30159998 10.78612232 -1.95799303  0.09654200   11.932402
0.51767755  0.99484676  0.00391572  1.00000000  0.99484676        1     1.30239999 10.79757690 -2.23229194  0.52572602   -6.759475
0.51783097  1.00010693  0.00396734  1.00000000  1.00010693        1     1.30289996 10.72303391 -0.95466602  1.41094995   15.508511
0.51805335  0.99492782  0.00391980  1.00000000  0.99492782        0     1.30410004 10.70550537  0.09811400  1.59611499  -16.265009
0.51819909  1.00129199  0.00395621  1.00000000  1.00129199        0     1.30480003 10.69810772 -1.00262499  1.38655901   33.467770
0.51842153  1.00246382  0.00390543  1.00000000  1.00246382        1     1.30560005 10.67485905 -1.03661299  0.75895703  -32.034565
0.51856726  1.00328839  0.00378678  1.00000000  1.00328839        1     1.30630004 10.70448589 -1.46276498  0.70590198   22.808241
0.51878971  1.00362551  0.00400793  1.00000000  1.00362551        0     1.30729997 10.71362209 -1.87734199  0.66467297  -21.447969
0.51893544  0.99958491  0.00398562  1.00000000  0.99958491        0     1.30799997 10.72706223 -0.79303002  0.55110198    3.597317
0.51915789  0.99496377  0.00373448  1.00000000  0.99496377        1     1.30890000 10.73721790 -1.30909705  0.67119598    6.662261
0.51931125  0.99718034  0.00392347  1.00000000  0.99718034        1     1.30960000 10.73086452 -1.30104101 -0.40658599  -14.171057
0.51952600  1.00142503  0.00409189  1.00000000  1.00142503        0     1.31060004 10.77933979  0.06278200 -0.02554300   20.611874
0.51967943  0.99569041  0.00411874  1.00000000  0.99569041        0     1.31110001 10.80891705 -1.13958704  1.00244105    8.122984
0.51989418  0.99612981  0.00403038  1.00000000  0.99612981        1     1.31229997 10.88769531 -0.97559702  0.42021900   -0.862301
0.52004761  1.00450587  0.00409528  1.00000000  1.00450587        1     1.31299996 10.92204571 -2.13629889 -0.34562701   18.703917
0.52026236  0.99676037  0.00408343  1.00000000  0.99676037        0     1.31400001 10.85572529 -1.56344604  0.86819500  -20.916561
0.52041572  0.99452722  0.00399207  1.00000000  0.99452722        0     1.31480002 10.73548889 -0.30934101  0.44075000   24.097635
0.52063054  0.99612373  0.00384032  1.00000000  0.99612373        1     1.31570005 10.68126774 -0.63478899  0.81951898  -24.075266
0.52078390  1.00169778  0.00392950  1.00000000  1.00169778        1     1.31640005 10.70285320 -0.66115201  1.24237096   -8.240611
0.52099866  1.00393379  0.00399539  1.00000000  1.00393379        0     1.31750000 10.74368763 -2.33924508  0.61480701    4.563103
0.52115208  1.00938547  0.00392145  1.00000000  1.00938547        0     1.31830001 10.79913330 -2.13355994  0.19242500    0.071069
0.52138215  0.99953943  0.00400611  1.00000000  0.99953943        1     1.31930006 10.78127766  0.57560700  1.14460802   -1.787705
0.52153558  1.00400722  0.00386340  1.00000000  1.00400722        1     1.32009995 10.74175262 -1.50004601  1.67138696    5.631435
0.52175033  1.00066555  0.00405836  1.00000000  1.00066555        0     1.32120001 10.68517017 -2.05931091  0.79726398    0.836641
0.52190375  0.99871206  0.00399702  1.00000000  0.99871206        0     1.32190001 10.69322300 -1.98226905  0.62483197   10.013432
0.52211851  0.99722075  0.00385605  1.00000000  0.99722075        1     1.32290006 10.71863079 -2.26981401  1.51125300  -17.638273
0.52227187  0.99685556  0.00390893  1.00000000  0.99685556        1     1.32340002 10.76781940 -1.76840997  1.27253699   -1.234482
0.52248669  1.00557685  0.00419281  1.00000000  1.00557685        0     1.32480001 10.76445293 -0.72295398  0.70034802   -0.509556
0.52264005  0.99426556  0.00394888  1.00000000  0.99426556        0     1.32570004 10.77473164 -1.59363604  1.30144501   10.090650
0.52285480  0.99885595  0.00388260  1.00000000  0.99885595        1     1.32659996 10.68335724 -3.18452811  1.23118603   -6.684012
0.52300823  1.00008225  0.00384606  1.00000000  1.00008225        1     1.32749999 10.68780804 -3.01037598  1.65540302  -12.738659
0.52322298  1.00356662  0.00397738  1.00000786  1.00355875        0     1.32850003 10.65382481 -3.40028405  0.54576898   17.430527
0.52337641  1.00482678  0.00404115  1.00003087  1.00479579        0     1.32910001 10.67947865 -3.24499512  0.55256701    1.150953
0.52360648  1.00028658  0.00380014  1.00008015  1.00020647        1     1.33050001 10.71446705 -3.23588395  0.89703399    3.529104
0.52375990  1.00326884  0.00406351  1.00012029  1.00314820        1     1.33099997 10.72262287 -2.28775001  1.01950097   15.102804
0.52397466  0.99811906  0.00390292  1.00018427  0.99793518        0     1.33249998 10.66109753 -3.61868310  1.05802906  -10.250483
0.52412808  0.99819553  0.00388363  1.00023473  0.99796128        0     1.33340001 10.60944653 -2.86318398  0.91759503   25.887981
0.52434283  0.99547660  0.00379699  1.00031109  0.99516702        1     1.33440006 10.59884739  0.02673700  1.63085902  -26.258121
0.52450389  0.99944723  0.00374049  1.00037224  0.99907535        1     1.33529997 10.58785725 -0.47456399  2.35485792    2.532276
0.52471864  0.99366236  0.00386446  1.00045833  0.99320716        0     1.33640003 10.57523346  0.18755300  2.06056190    4.340206
0.52487206  0.99772304  0.00385781  1.00052269  0.99720180        0     1.33739996 10.57018471 -0.63571203  0.67103601   -0.939962
0.52508682  1.00161409  0.00382507  1.00061635  1.00099719        1     1.33840001 10.59244442 -2.12014008  0.81121802    6.374598
0.52524018  0.98990530  0.00372963  1.00068554  0.98922718        1     1.33930004 10.61453247 -3.14492798  0.08184800  -10.176459
0.52545500  1.00173438  0.00397505  1.00078531  1.00094831        0     1.34039998 10.59116459 -0.80209398  1.76681495    9.816413
0.52560836  0.99558192  0.00394438  1.00085840  0.99472803        0     1.34140003 10.61417675 -0.91909802  0.99020398   -3.100918
0.52582312  1.00375926  0.00386359  1.00096303  1.00279355        1     1.34249997 10.59223461 -2.89727998  0.69688398    7.947496
0.52597654  1.00345814  0.00383980  1.00103924  1.00241637        1     1.34340000 10.62233067 -3.06240106  0.42750499    7.994380
0.52619129  0.99687511  0.00396039  1.00114772  0.99573231        0     1.34449995 10.61323929 -1.82537794  0.93641698  -11.251822
0.52634472  0.99320900  0.00386246  1.00122635  0.99199247        0     1.34539998 10.57124329 -1.08986294  1.62011003   -0.786665
0.52655947  0.99020439  0.00371555  1.00133777  0.98888153        1     1.34660006 10.53507519 -2.66073608  0.71224999   -6.092471
0.52671283  0.99027693  0.00373236  1.00141816  0.98887455        1     1.34759998 10.54176235 -2.87448096  1.04624903   -8.121202
0.52692759  1.00154686  0.00393753  1.00153168  1.00001514        0     1.34879994 10.55527973 -2.21292090  1.46834600   12.651407
0.52708101  0.99850518  0.00383781  1.00161333  0.99689686        0     1.34969997 10.58349609 -1.33945096  1.56259894   -2.835894
0.52729577  0.99630451  0.00382887  1.00172818  0.99458569        1     1.35090005 10.55244732 -2.81712294  1.05400097    5.790995
0.52744919  0.98791611  0.00375341  1.00181051  0.98613071        1     1.35179996 10.58080387 -3.05677795  1.33808899   -5.942425
0.52767164  1.00331318  0.00383637  1.00193010  1.00138044        0     1.35309994 10.57573223 -2.48783898  1.31738305    9.457329
0.52781737  1.00460863  0.00379329  1.00200847  1.00259495        0     1.35409999 10.59131336 -1.88481104  1.64654505   -3.750130
0.52803975  0.99464291  0.00376680  1.00212791  0.99253088        1     1.35529995 10.54461956 -0.04173300  1.31491101    1.120006
0.52819318  0.98885643  0.00372927  1.00221007  0.98667580        1     1.35630000 10.53350830 -2.55717492  1.07049596   15.474713
0.52840793  1.00685060  0.00388487  1.00232459  1.00451553        0     1.35759997 10.53164482 -3.09832811  1.08490002  -15.345114
0.52856135  1.00058162  0.00378279  1.00240591  0.99818009        0     1.35850000 10.55398273 -3.99998498  0.77278501   -2.989609
0.52877611  0.99651283  0.00374253  1.00251890  0.99400902        1     1.35969996 10.55300426 -1.46400499  2.29034400    0.333871
0.52892947  0.99834931  0.00380625  1.00259886  0.99576145        1     1.36080003 10.56166744 -1.68895698  1.41289496   11.007920
0.52914429  0.99939322  0.00383884  1.00270963  0.99669254        0     1.36199999 10.58552456 -2.74006701  1.08540297   -6.437648
0.52929765  1.00795090  0.00392341  1.00278772  1.00514877        0     1.36300004 10.56187630 -2.42163801  0.30710599    4.522767
0.52954310  0.99622709  0.00364140  1.00291072  0.99333578        1     1.36450005 10.54942799 -3.23504591  0.71359998   -4.529575
0.52968884  0.99051160  0.00367711  1.00298244  0.98756623        1     1.36510003 10.52307987 -2.32844210  0.92681098    5.314690
0.52991128  0.99945098  0.00387652  1.00308981  0.99637240        0     1.36679995 10.53054237 -1.38105798  1.86748505   -4.536755
0.53006464  1.00392115  0.00383902  1.00316220  1.00075650        0     1.36790001 10.56422997 -1.84045398  1.69981003    9.233230
0.53027946  1.00047362  0.00375017  1.00326111  0.99722153        1     1.36909997 10.55975342 -1.98053706  0.54234302  -11.472190
0.53043282  1.00402689  0.00371874  1.00332977  1.00069475        1     1.37010002 10.57864666 -2.41227293  1.74145496    1.209506
0.53065526  1.00470150  0.00380524  1.00342616  1.00127101        0     1.37160003 10.55685234 -2.21644592  1.97875202    5.111096
0.53080869  1.00616205  0.00379870  1.00349024  1.00266254        0     1.37259996 10.57913113 -2.04854989  1.67546499   -0.258835
0.53125352  0.99811703  0.00378957  1.00366320  0.99447405        1     1.37539995 10.57294369 -1.03405797  2.88390398   10.219865
0.53140694  1.00254655  0.00376113  1.00371779  0.99883306        1     1.37650001 10.56765747 -1.64978004  2.50614905    7.858941
0.53162169  1.00108814  0.00385520  1.00378911  0.99730921        0     1.37790000 10.56403828 -2.14894104  2.31270599   -6.852719
0.53176743  1.01209009  0.00385535  1.00383372  1.00822484        0     1.37860000 10.54767418 -2.14822412  1.08580005    3.128699
0.53198987  0.99274659  0.00373839  1.00389500  0.98889482        1     1.38030005 10.55773258 -2.73151398  1.32563806    3.159550
0.53214324  0.99998748  0.00374911  1.00393168  0.99607128        1     1.38139999 10.55740070 -2.92164612  1.54090905   -7.823919
0.53235799  0.99804920  0.00392304  1.00397347  0.99409920        0     1.38290000 10.56191826 -2.19738793  1.89716303   16.608728
0.53251141  0.99624288  0.00387757  1.00399407  0.99227965        0     1.38399994 10.55463314 -1.30952501  2.46491194  -34.619942
0.53272617  1.00447488  0.00374003  1.00400000  1.00047302        1     1.38530004 10.56471539 -2.30446601  1.96101403   32.165176
0.53287959  1.00052941  0.00374304  1.00400000  0.99654329        1     1.38639998 10.57752800 -3.95423508  1.09595501   -9.739728
0.53310204  1.00638461  0.00392650  1.00400000  1.00237513        0     1.38800001 10.56663990 -3.46081495  1.49113500    8.649196
0.53324777  0.99701130  0.00390273  1.00400000  0.99303913        0     1.38909996 10.57027912 -3.48222399  1.93016100   -4.072591
0.53346252  0.99967045  0.00387340  1.00400000  0.99568772        1     1.39040005 10.61186981 -2.35994005  2.35366797   -0.518473
0.53361589  0.99834138  0.00379607  1.00400000  0.99436390        1     1.39119995 10.63205719 -3.05474901  2.57928491  -18.624226
0.53384602  1.00386095  0.00396800  1.00400000  0.99986148        0     1.39320004 10.58847141 -2.94932604  2.44247389   15.665561
0.53400707  0.99953258  0.00382063  1.00400000  0.99555039        0     1.39429998 10.54366207 -2.78201509  2.67621994   -6.889065
0.53422183  1.00640011  0.00383524  1.00400000  1.00239050        1     1.39579999 10.53813457 -2.36837792  1.98172796   11.841964
0.53437525  0.99963295  0.00381705  1.00400000  0.99565035        1     1.39699996 10.55311489 -1.89577699  1.15312195  -14.298036
0.53459001  1.00270486  0.00391149  1.00400000  0.99870998        0     1.39849997 10.55878353 -2.91856790  2.04335809   14.528514
0.53474343  0.99911791  0.00391429  1.00400000  0.99513733        0     1.39960003 10.57893753 -3.26863098  1.78251600  -16.520723
0.53498119  1.01047134  0.00393076  1.00400000  1.00644553        1     1.40129995 10.56923389 -2.30737305  2.50988793   16.796543
0.53513455  0.99851221  0.00381727  1.00400000  0.99453408        1     1.40209997 10.55465508 -1.87828803  2.47545600   -6.164181
0.53534931  1.00593340  0.00392387  1.00400000  1.00192571        0     1.40409994 10.52562237 -2.97828698  1.40802801    1.865927
0.53550273  1.00508690  0.00399012  1.00400000  1.00108254        0     1.40520000 10.54988766 -4.18202209  1.36758399   -4.488371
0.53572518  0.99320573  0.00381563  1.00400000  0.98924875        1     1.40680003 10.56529140 -2.88535309  1.39445496    1.729236
0.53587091  1.00331080  0.00376278  1.00400000  0.99931359        1     1.40799999 10.56141758 -2.71275306  2.36786699    8.145267
0.53608567  1.00639486  0.00391826  1.00400000  1.00238538        0     1.40960002 10.55504704 -1.57605004  2.44956207   -3.050872
0.53623909  0.99368310  0.00389947  1.00400000  0.98972422        0     1.41090000 10.54363537 -1.45469701  2.43232703   -4.797604
0.53645384  0.99739414  0.00379412  1.00400000  0.99342048        1     1.41229999 10.53851795 -3.39327192  2.20636010    7.883529
0.53660721  0.99564612  0.00386144  1.00400000  0.99167943        1     1.41359997 10.51064682 -3.77590895  1.89158595  -23.628700
0.53682196  0.99901092  0.00392321  1.00400000  0.99503082        0     1.41520000 10.50067902 -3.65881300  1.65212202   24.646984
0.53697538  0.99799722  0.00383839  1.00400000  0.99402112        0     1.41639996 10.49874210 -3.30587792  1.67570496    4.673140
0.53719014  0.99727130  0.00377668  1.00400000  0.99329811        1     1.41799998 10.51142311 -2.04641008  1.93460095   -0.908551
0.53734356  0.99594074  0.00382044  1.00400000  0.99197286        1     1.41929996 10.53785706 -2.05066705  1.64917004    4.103676
0.53757364  1.00869906  0.00397610  1.00400000  1.00468040        0     1.42110002 10.55020714 -2.81088305  1.72286999   -6.173662
0.53772706  1.00655317  0.00394887  1.00400000  1.00254297        0     1.42229998 10.60190296 -2.64240503  1.83199704  -16.201698
0.53794181  1.00160372  0.00390067  1.00400000  0.99761325        1     1.42390001 10.61989403 -2.10129189  2.06771111   22.644058
0.53809524  1.00484812  0.00386148  1.00400000  1.00084472        1     1.42519999 10.68275928 -1.92946601  2.15102410  -13.068670
0.53830999  1.00951767  0.00405800  1.00400000  1.00549567        0     1.42690003 10.68088531 -2.81918001  2.67676497   13.220961
0.53846335  1.00402832  0.00398106  1.00400000  1.00002825        0     1.42809999 10.64816666 -2.93685508  2.26241302   14.445947
0.53867811  1.00136352  0.00381248  1.00400000  0.99737400        1     1.42980003 10.56314182 -1.96369600  3.07126594  -15.692490
0.53883153  1.00494504  0.00379180  1.00400000  1.00094128        1     1.43120003 10.56596756 -1.57077396  2.90451789   15.396895
0.53904629  1.00321758  0.00400009  1.00400000  0.99922073        0     1.43289995 10.59827137 -3.16194201  1.91590905  -15.458155
0.53919971  1.00906456  0.00389142  1.00400000  1.00504434        0     1.43420005 10.64823627 -2.55552697  1.83135998    5.680022
0.53941447  1.00195587  0.00376196  1.00400000  0.99796402        1     1.43589997 10.61267471 -4.19477797  2.19097900   -3.161080
0.53956789  0.99989265  0.00387287  1.00400000  0.99590904        1     1.43719995 10.57098484 -3.09957910  2.71038795   10.301834
0.53980565  0.99991661  0.00398567  1.00400000  0.99593288        0     1.43920004 10.54612160 -2.28287506  2.96249390   -1.662058
0.53995138  0.99939585  0.00394681  1.00400000  0.99541420        0     1.44070005 10.52720928 -2.01999688  2.85363412  -10.935142
0.54016614  0.99584126  0.00377516  1.00400000  0.99187374        1     1.44219995 10.53420544 -0.90620399  2.68525696    4.399730
0.54031950  1.00296223  0.00385335  1.00400000  0.99896634        1     1.44309998 10.51645565 -3.48400903  2.25610399    4.660473
0.54053426  1.00427175  0.00391719  1.00400000  1.00027061        0     1.44540000 10.53920937 -4.52916002  1.13861096   -6.823928
0.54068768  1.00628364  0.00399952  1.00400000  1.00227451        0     1.44630003 10.55977058 -4.16241503  1.65905797  -17.762672
0.54092544  1.00696969  0.00391051  1.00400000  1.00295782        1     1.44869995 10.59097004 -2.34683204  2.03365302   14.241245
0.54107887  1.00303411  0.00394686  1.00400000  0.99903792        1     1.45009995 10.64636707 -2.18315506  2.84167504  -42.482109
0.54129362  1.00649881  0.00407969  1.00400000  1.00248885        0     1.45200002 10.70925426 -4.19289017  1.86276197   39.093796
0.54143935  1.00606644  0.00417457  1.00400000  1.00205827        0     1.45290005 10.72848988 -5.11257887  2.16048408  -25.857058
0.54166180  1.00193238  0.00387894  1.00400000  0.99794066        1     1.45519996 10.69224930 -6.00195503  1.78393602   32.037037
0.54180753  1.00213528  0.00403757  1.00400000  0.99814272        1     1.45599997 10.62205029 -3.59796500  1.71831501  -13.372888
0.54204530  1.01042926  0.00410542  1.00400000  1.00640368        0     1.45860004 10.63171768 -2.93806505  2.79229689   16.050901
0.54219103  1.00531483  0.00404953  1.00400000  1.00130963        0     1.46000004 10.66839886 -2.94531202  3.26548791  -12.696111
0.54240578  1.00239623  0.00395664  1.00400000  0.99840266        1     1.46179998 10.67174244 -4.27065277  2.70193505    9.596851
0.54255921  0.99763739  0.00389817  1.00400000  0.99366271        1     1.46280003 10.68314362 -3.34201789  2.59937310   -1.895886
0.54277396  0.99548686  0.00401545  1.00400000  0.99152076        0     1.46519995 10.62333679 -2.60808897  3.39219999   10.321461
0.54292732  1.00492346  0.00401157  1.00400000  1.00091982        0     1.46619999 10.58187580 -3.03855896  2.17639899    2.949404
0.54317278  0.99724746  0.00387195  1.00400000  0.99327433        1     1.46870005 10.55161762 -1.85936701  1.80060601   -4.603112
0.54331851  1.00491464  0.00400070  1.00400000  1.00091100        1     1.47019994 10.54420662 -3.04913306  1.93975103   -3.845546
0.54353327  1.00046098  0.00396794  1.00400000  0.99647504        0     1.47220004 10.60427094 -2.91012192  2.26987791    5.588670
0.54368669  0.99556333  0.00400136  1.00400000  0.99159694        0     1.47360003 10.59360886 -2.28245902  2.59715295  -17.951538
0.54390144  0.99976087  0.00394701  1.00400000  0.99577773        1     1.47560000 10.61968136 -1.98268294  2.83869195   20.400549
0.54405487  1.00105584  0.00396657  1.00400000  0.99706757        1     1.47720003 10.61158752 -1.95816004  2.91162896  -22.888615
0.54426962  0.99763614  0.00405236  1.00400000  0.99366152        0     1.47909999 10.60411835 -2.92770410  2.67785597   23.879162
0.54442298  0.99949551  0.00405243  1.00400000  0.99551344        0     1.48049998 10.59891033 -3.70880508  2.69415689  -27.340149
0.54465312  0.99546409  0.00395123  1.00400000  0.99149811        1     1.48269999 10.58618069 -4.00079679  2.13895392   26.847132
0.54479885  0.99848992  0.00403827  1.00400000  0.99451184        1     1.48430002 10.57430458 -3.41490412  3.16746497  -10.354657
0.54501361  0.99758178  0.00410362  1.00400000  0.99360734        0     1.48629999 10.58247089 -2.60460711  4.02361298   12.793647
0.54516697  1.00223792  0.00415395  1.00400000  0.99824488        0     1.48790002 10.61034393 -3.02553606  4.10583115   23.635895
0.54538178  1.00044966  0.00408521  1.00400000  0.99646384        1     1.48969996 10.64634418 -3.18209791  2.80926490  -18.248152
0.54553515  0.99993986  0.00389884  1.00400000  0.99595606        1     1.49119997 10.63580036 -3.25829291  2.12606001    5.929456
0.54574990  1.00737894  0.00407013  1.00400000  1.00336552        0     1.49339998 10.63411999 -4.41580582  2.06364799   -6.986811
0.54591101  1.00615573  0.00422783  1.00400000  1.00214720        0     1.49500000 10.65107346 -4.47180891  2.05987501    1.516492
0.54996079  0.99745834  0.00394760  1.00400000  0.99348438        1     1.53750002 10.66712666 -5.85200500  2.51388502  -48.514122
0.55011415  0.99523407  0.00397659  1.00400000  0.99126899        1     1.53869998 10.65778065 -5.17518616  2.75020599  -20.801308
0.55032891  1.00711417  0.00406584  1.00400000  1.00310171        0     1.54170001 10.66526508 -4.35090303  3.94812012   21.249315
0.55048233  1.00488007  0.00411290  1.00400000  1.00087655        0     1.54349995 10.66232967 -3.59596300  3.24874902   47.562061
0.55072010  1.00803280  0.00408345  1.00400000  1.00401676        1     1.54600000 10.67901134 -3.13113403  3.75056505  -40.782177
0.55086583  1.00018501  0.00389976  1.00400000  0.99620026        1     1.54779994 10.69902515 -2.60897803  2.58956099  -10.038595
0.55108827  0.99877208  0.00418620  1.00400000  0.99479294        0     1.55030000 10.75235081 -3.68761110  3.56527710    6.988918
0.55124170  1.01253951  0.00425769  1.00400000  1.00850546        0     1.55219996 10.76600170 -3.76056910  3.04701591   -4.288547
0.55145645  1.00719321  0.00409200  1.00400000  1.00318050        1     1.55449998 10.76893616 -3.63094497  2.81808496    4.824291
0.55160981  1.00924158  0.00404053  1.00400000  1.00522065        1     1.55630004 10.79299927 -3.81507897  3.32753801    7.378404
0.55182463  0.99814308  0.00420886  1.00400000  0.99416643        0     1.55879998 10.81656170 -3.14215112  2.90711999   -3.774369
0.55197799  1.00823116  0.00418629  1.00400000  1.00421429        0     1.56060004 10.77589417 -3.84265089  2.80690002   -8.829280
0.55220044  1.00720441  0.00404902  1.00400000  1.00319159        1     1.56309998 10.76959229 -2.90762305  3.21326399   11.543918
0.55235386  1.00259006  0.00400748  1.00400000  0.99859571        1     1.56439996 10.74597454 -2.36581397  3.56103492  -13.443807
0.55256861  1.01365197  0.00427209  1.00400000  1.00961351        0     1.56760001 10.78794575 -3.38365889  4.26492310   13.092113
0.55272198  1.00211513  0.00415232  1.00400000  0.99812269        0     1.56879997 10.78278446 -3.42248893  3.41125488  -51.508396
0.55295211  1.00731814  0.00409358  1.00400000  1.00330496        1     1.57210004 10.80811310 -3.65490699  3.27504706   52.135094
0.55310547  1.00661957  0.00406123  1.00400000  1.00260913        1     1.57410002 10.82521439 -4.73506880  4.00106812   -0.189148
0.55333561  1.01491475  0.00423922  1.00400000  1.01087129        0     1.57679999 10.91111279 -4.18278503  3.68652296   -0.387153
0.55348903  1.00790453  0.00444176  1.00400000  1.00388896        0     1.57869995 11.01241684 -3.16523004  3.87409997    7.472502
0.55370378  1.00452626  0.00421981  1.00400000  1.00052416        1     1.58140004 11.04925346 -2.53032708  3.45889306   -6.791977
0.55385715  1.01435196  0.00423354  1.00400000  1.01031077        1     1.58350003 11.01415157 -1.95526099  3.78875709   14.821358
0.55407190  1.00539887  0.00435491  1.00400000  1.00139332        0     1.58599997 10.94271564 -3.84598207  3.22854590   -7.017016
0.55422533  1.00644386  0.00419828  1.00400000  1.00243413        0     1.58790004 10.98169231 -3.65215707  3.48017907    7.490874
0.55444008  1.00608623  0.00431005  1.00400000  1.00207794        1     1.59039998 11.11365223 -5.69175720  2.38211107  -12.096489
0.55459350  1.01478148  0.00446851  1.00400000  1.01073849        1     1.59259999 11.20883846 -5.36589813  3.60623193    5.490291
0.55480826  1.00810897  0.00452267  1.00400000  1.00409257        0     1.59510005 11.22554398 -4.28041077  4.83514404   -7.541451
0.55496162  1.00972676  0.00457876  1.00400000  1.00570393        0     1.59710002 11.15178204 -3.80707598  4.48423004    8.070212
0.55519176  1.00373363  0.00423864  1.00400000  0.99973470        1     1.60000002 11.15586376 -5.73356199  2.10437012   -7.701600
0.55533749  1.01202333  0.00437433  1.00400000  1.00799131        1     1.60220003 11.09858990 -3.75477600  3.90651703   15.770535
0.55555993  1.01130712  0.00452660  1.00400000  1.00727797        0     1.60490000 11.03702068 -2.98738098  4.85114288  -12.745176
0.55571330  1.00865221  0.00450448  1.00400000  1.00463367        0     1.60619998 10.94293499 -4.76345110  3.56017303   -4.071455
0.55595106  1.00382328  0.00420538  1.00400000  0.99982393        1     1.60990000 10.91905499 -3.51130700  4.30984497    7.460293
0.55610448  1.00257528  0.00420004  1.00400000  0.99858099        1     1.61210001 10.88279724 -2.31020403  4.04351807   -1.417111
0.55631924  1.00645149  0.00438811  1.00400000  1.00244176        0     1.61479998 10.90028286 -2.95500898  4.16376495    1.531236
0.55647266  1.00829065  0.00431515  1.00400000  1.00427353        0     1.61619997 10.92980957 -3.78839111  4.94239807    7.815421
0.55671042  1.00382972  0.00424249  1.00400000  0.99983042        1     1.61989999 11.00283337 -5.50970984  1.71550798   -1.294071
0.55686384  1.00825357  0.00429666  1.00400000  1.00423658        1     1.62220001 10.97320747 -4.89573908  2.32500505   -8.913618
0.55707860  1.00773537  0.00441338  1.00400000  1.00372052        0     1.62489998 11.07045746 -2.49029493  5.20405579    8.061872
0.55722433  1.00741720  0.00451014  1.00400000  1.00340354        0     1.62730002 11.07523632 -2.05958605  4.36502123    8.661088
0.55744672  1.01190150  0.00427838  1.00400000  1.00786996        1     1.62979996 11.14751053 -3.58338189  4.22746277   -3.709266
0.55759245  1.00764930  0.00434252  1.00400000  1.00363481        1     1.63189995 11.11786366 -5.10747480  3.59626794   -3.475076
0.55780721  1.00611734  0.00445850  1.00400000  1.00210893        0     1.63489997 11.07092953 -4.35578918  4.57499695    1.235069
0.55796063  1.00934994  0.00426771  1.00400000  1.00532866        0     1.63699996 11.12210464 -3.39710212  5.21292114   -3.750579
0.55817538  1.00812995  0.00444590  1.00400000  1.00411355        1     1.63989997 11.16887665 -2.17949700  5.37934113    7.206383
0.55832881  1.00571907  0.00429492  1.00400000  1.00171220        1     1.64230001 11.17972946 -1.34514594  5.24222612   11.414557
0.55854356  0.99880892  0.00434431  1.00400000  0.99482960        0     1.64520001 11.07283020 -1.94108605  4.66836882  -13.237921
0.55869699  1.00617003  0.00427618  1.00400000  1.00216138        0     1.64670002 10.93206024 -2.62114692  3.87146807   -7.550838
0.55891937  1.01077580  0.00419929  1.00400000  1.00674880        1     1.65030003 10.90587616 -4.08218384  3.57087708    9.873716
0.55906510  1.00282311  0.00415525  1.00400000  0.99882776        1     1.65250003 10.88724518 -5.56044006  3.38516212    2.086603
0.55928755  1.00265622  0.00412716  1.00400000  0.99866158        0     1.65579998 10.88880634 -4.39062500  4.50551605    1.253972
0.55944097  1.01315105  0.00436876  1.00400000  1.00911462        0     1.65810001 10.94129658 -4.53048706  4.19860792    6.081797
0.55966341  1.00087404  0.00419902  1.00400000  0.99688649        1     1.66110003 10.96614838 -5.06520510  2.85807800   -6.504400
0.55981678  1.00822639  0.00417357  1.00400000  1.00420952        1     1.66349995 10.97932053 -2.97927094  5.31890106  -18.791288
0.56003153  1.00703251  0.00434704  1.00400000  1.00302041        0     1.66649997 10.94258499 -3.95227098  3.95974708   17.291271
0.56018496  1.00952268  0.00440644  1.00400000  1.00550067        0     1.66880000 10.92784882 -3.92850494  3.79100800  -28.311537
0.56041503  1.00342989  0.00415312  1.00400000  0.99943215        1     1.67219996 10.94712543 -3.91772509  3.52951002   24.186893
0.56056845  1.01001918  0.00422383  1.00400000  1.00599515        1     1.67369998 10.93899345 -4.52888298  3.71175408   22.386238
0.56078321  1.00193703  0.00439005  1.00400000  0.99794531        0     1.67770004 10.94447803 -3.92650604  4.67581892  -17.356770
0.56093663  1.00368452  0.00435304  1.00400000  0.99968582        0     1.67999995 10.97751617 -3.90726495  4.57055712    4.074219
0.56115907  1.00047886  0.00435367  1.00400000  0.99649286        1     1.68320000 10.97470570 -2.08979797  4.69816589   -2.429663
0.56130481  1.00647902  0.00416416  1.00400000  1.00246918        1     1.68490005 10.96328354 -3.80031610  2.95365095  -23.837444
0.56152719  1.00469518  0.00431216  1.00400000  1.00069237        0     1.68920004 10.91801357 -2.96444702  6.19628906   28.195078
0.56168061  1.00767410  0.00437039  1.00400000  1.00365949        0     1.69180000 10.88585377 -2.62240601  4.35614014  -17.047356
0.56189537  1.00917256  0.00413900  1.00400000  1.00515199        1     1.69470000 10.86389637 -4.50326490  4.13768005   12.463768
0.56204879  1.00430882  0.00413539  1.00400000  1.00030756        1     1.69710004 10.86674023 -4.36378479  3.61734796   -3.247274
0.56227118  1.00887525  0.00437951  1.00400000  1.00485587        0     1.70050001 10.91794872 -5.05540514  4.12692308    4.885390
0.56241691  0.99686134  0.00439995  1.00400000  0.99288976        0     1.70290005 10.97071362 -2.57036996  4.23272705   -1.874688
0.56263936  1.00481606  0.00428000  1.00400000  1.00081277        1     1.70630002 10.97332764 -4.13661194  4.50703382    0.998023
0.56278509  0.99812138  0.00421927  1.00400000  0.99414480        1     1.70879996 10.98323345 -5.06352186  4.14814806   -2.600220
0.56300753  1.00471449  0.00439489  1.00400000  1.00071168        0     1.71220005 10.97646809 -4.36112213  4.09860182    7.197265
0.56315327  1.00396645  0.00440140  1.00400000  0.99996656        0     1.71459997 10.97766399 -3.17876410  4.39421082   -7.616768
0.56336802  1.01657617  0.00428190  1.00400000  1.01252604        1     1.71800005 10.94713593 -3.06014991  4.12571716   19.909058
0.56352144  1.01353121  0.00430712  1.00400000  1.00949323        1     1.72080004 11.00465107 -3.40034103  3.80329895   -9.620765
0.56373620  0.99426490  0.00435832  1.00400000  0.99030370        0     1.72420001 11.02396011 -4.32617188  4.25256300    7.306196
0.56388956  1.00373602  0.00445389  1.00400000  0.99973708        0     1.72669995 11.03162479 -3.88579607  3.78803992    8.778161
0.56411201  1.00956440  0.00427206  1.00400000  1.00554228        1     1.73010004 10.99039936 -4.89398193  3.44780707   -3.152328
0.56426543  1.01168942  0.00423323  1.00400000  1.00765884        1     1.73179996 10.94559860 -4.57074690  3.80363488   -3.285423
0.56449550  1.00141943  0.00436917  1.00400000  0.99742967        0     1.73670006 10.92422009 -3.18084693  4.70829010    4.964615
0.56464893  1.00408244  0.00441686  1.00400000  1.00008214        0     1.73950005 10.88945103 -2.93663001  5.03450012    7.190073
0.56595284  1.00533473  0.00418441  1.00400000  1.00132942        1     1.76139998 10.96913910 -4.52031708  4.50632477  -11.156647
0.56610620  1.00527203  0.00431262  1.00400000  1.00126696        1     1.76400006 11.01034164 -4.36395311  4.93453979    0.037445
0.56633633  1.01070535  0.00453753  1.00400000  1.00667858        0     1.76830006 10.99422169 -4.43824816  5.14147186    3.710504
0.56648207  0.99735451  0.00433190  1.00400000  0.99338096        0     1.77100003 10.93562984 -3.76652503  5.16555786   27.613960
0.56670451  1.00843370  0.00424787  1.00400000  1.00441599        1     1.77450001 10.92491627 -3.56068397  4.78912401  -20.627125
0.56685787  1.00614381  0.00427937  1.00400000  1.00213528        1     1.77750003 10.98171234 -2.87886000  5.09156799   -1.001193
0.56707263  0.99963564  0.00443134  1.00400000  0.99565303        0     1.78139997 11.08162785 -3.51816893  4.71321106    2.159369
0.56722605  1.00235796  0.00445437  1.00400000  0.99836445        0     1.78419995 11.11621380 -4.06796312  4.19174194  -26.057570
0.56760955  1.00464940  0.00429709  1.00400000  1.00064683        1     1.79130006 11.10659790 -4.22554016  5.21023607  -20.097610
0.56782430  1.00114441  0.00453449  1.00400000  0.99715579        0     1.79519999 11.08892727 -4.00714111  5.47493696   28.309151
0.56797773  1.00486493  0.00457195  1.00400000  1.00086153        0     1.79799998 11.08741474 -3.30394006  4.59555817   19.690918


==> r2-corot1k_T0_D1500.txt <==
Phase       Obs_Flux    O_Flux_Err  Ecl_Shape   Noise_Base  Off_Pos     Airmass     FWHM        x_Disp      y_Disp      Sky_Bright  
0.43242493  1.00000358  0.00499971  1.00150000  0.99850577        0     1.40499997 10.81565857  4.97590590 -1.83592200  -38.173992
0.43278542  1.00030649  0.00477285  1.00150000  0.99880832        1     1.40230000 10.82933140  5.86606979 -2.47994995   35.484650
0.43293881  1.00175989  0.00491087  1.00150000  1.00025952        1     1.40100002 10.83942509  5.76843309 -2.48481798   14.224225
0.43315357  0.99525005  0.00492521  1.00150000  0.99375939        0     1.39950001 10.82468891  5.23880816 -2.90783691   -7.686915
0.43330699  1.00460827  0.00493048  1.00150000  1.00310361        0     1.39830005 10.82752991  4.56318998 -2.75495911   -2.657651
0.43352175  1.00462258  0.00496011  1.00150000  1.00311792        1     1.39699996 10.79558563  5.68802309 -1.96795702   -3.297136
0.43366748  0.99511808  0.00481084  1.00150000  0.99362767        1     1.39579999 10.86423969  5.82442522 -1.60340905   10.675676
0.43388990  1.00232029  0.00509033  1.00150000  1.00081909        0     1.39429998 10.83112240  5.31329298 -2.28468299  -11.055866
0.43403563  0.99141890  0.00494557  1.00150000  0.98993397        0     1.39320004 10.83792782  5.54531097 -3.40442705   19.531055
0.43425041  0.99892968  0.00481454  1.00150000  0.99743354        1     1.39170003 10.81464767  4.55434799 -2.87859297  -17.072575
0.43440381  1.00688243  0.00486170  1.00150000  1.00537431        1     1.39100003 10.81679058  5.33474302 -2.50976610   13.676457
0.43461856  1.00053442  0.00482168  1.00150000  0.99903584        0     1.38909996 10.82001114  5.41306305 -2.96716309  -16.325493
0.43477196  1.00086439  0.00490330  1.00150000  0.99936539        0     1.38800001 10.78879070  5.55854416 -2.61550903    4.024734
0.43499440  0.99517816  0.00493500  1.00150000  0.99368763        1     1.38660002 10.81114674  5.36005783 -1.85822296   -2.971055
0.43514779  1.00259805  0.00495016  1.00150000  1.00109637        1     1.38540006 10.84655285  5.29417419 -1.84448195   20.768255
0.43536255  1.00133181  0.00493977  1.00150000  0.99983203        0     1.38399994 10.87118530  5.49004412 -2.67245507  -22.201326
0.43551594  1.00508857  0.00498213  1.00150000  1.00358319        0     1.38290000 10.86375427  5.83216095 -3.01521301  -30.454798
0.43574607  1.01107764  0.00490259  1.00150000  1.00956333        1     1.38139999 10.82176208  5.84956408 -2.70700788   27.819775
0.43589947  1.00486338  0.00487588  1.00150000  1.00335836        1     1.38030005 10.80694103  5.67107391 -3.17382789   -7.669365
0.43612957  1.00197124  0.00504276  1.00150000  1.00047052        0     1.37880003 10.81586456  5.65013504 -2.79678297   10.706415
0.43628296  1.00636125  0.00503798  1.00150000  1.00485396        0     1.37779999 10.83370495  5.69390106 -2.87521410   14.926975
0.43672016  1.00164342  0.00488384  1.00150000  1.00014317        1     1.37500000 10.85676289  5.69740677 -3.65879798  -15.748983
0.43687356  1.00176072  0.00483589  1.00150000  1.00026035        1     1.37380004 10.86244965  5.98955488 -3.88897705   -6.595002
0.43724173  1.00296438  0.00494228  1.00150000  1.00146222        0     1.37150002 10.83936787  5.43690491 -1.75967395    0.255793
0.43745649  1.00328445  0.00496029  1.00150000  1.00178182        1     1.37020004 10.85631275  5.81949615 -2.90008497    4.730235
0.43760988  1.00152338  0.00479757  1.00150000  1.00002337        1     1.36919999 10.88495255  5.75049210 -2.29607391  -22.315254
0.43783998  1.00420535  0.00497084  1.00150000  1.00270128        0     1.36759996 10.89463043  5.40965986 -2.87570190   19.381960
0.43799338  0.99687397  0.00497880  1.00150000  0.99538088        0     1.36660004 10.87195110  4.91113997 -3.09571099   -9.202550
0.43821582  0.99944180  0.00488429  1.00150000  0.99794489        1     1.36539996 10.85960770  5.61609983 -3.12378693   13.066085
0.43836153  0.99774003  0.00504248  1.00150000  0.99624568        1     1.36440003 10.82228947  4.86648607 -3.45613909    5.849574
0.43858397  1.00675988  0.00503481  1.00150000  1.00525200        0     1.36300004 10.91749954  4.95564318 -1.66286504   -1.941076
0.43873739  1.01083791  0.00536276  1.00150000  1.00932395        0     1.36230004 10.95422363  5.46352386 -1.61173201    9.520646
0.43895981  1.00420082  0.00498100  1.00150000  1.00269675        1     1.36070001 10.98271275  5.00528002 -2.97078705   -7.762858
0.43911320  1.00101721  0.00479449  1.00150000  0.99951792        1     1.36010003 10.92286396  5.22635698 -3.30398607   38.909637
0.43935099  1.00530171  0.00509446  1.00150000  1.00379598        0     1.35829997 10.93022633  5.90162706 -1.34154499  -38.749630
0.43949670  0.99803537  0.00508438  1.00150000  0.99654055        0     1.35730004 11.01930046  5.50725603 -1.76801300    6.065305
0.43971914  0.99869025  0.00522975  1.00150000  0.99719447        1     1.35609996 11.01583481  5.01710510 -1.83697498   -1.292051
0.43986487  1.00313091  0.00493572  1.00150000  1.00162852        1     1.35549998 11.06272030  5.27902222 -2.71186805  -16.909792
0.44010264  0.99666345  0.00509468  1.00150000  0.99517071        0     1.35380006 11.07714844  5.65268278 -2.75044990   23.997768
0.44024837  1.00846195  0.00534827  1.00150000  1.00695157        0     1.35280001 11.12195206  4.89942217 -3.18539405   49.745892
0.44068557  0.99868518  0.00504446  1.00150000  0.99718940        1     1.35039997 11.07544804  5.72970581 -1.09263599  -43.564045
0.44083130  1.00548530  0.00496732  1.00150000  1.00397933        1     1.34940004 10.99227047  6.08895922 -1.76362598  -26.093336
0.44105372  1.00369453  0.00507736  1.00150000  1.00219131        0     1.34819996 10.93172741  6.80836105 -2.21482801   24.633648
0.44120714  1.00129807  0.00492225  1.00150000  0.99979842        0     1.34759998 10.90142345  6.06520081 -2.59504700    7.037118
0.44143724  0.99488443  0.00487519  1.00150000  0.99339432        1     1.34609997 10.86937618  5.42697906 -2.53700995   -2.592925
0.44158295  1.00015998  0.00484728  1.00150000  0.99866199        1     1.34510005 10.88000011  5.45206499 -1.58683801   21.582781
0.44180539  0.99590325  0.00495770  1.00150000  0.99441165        0     1.34389997 10.88803101  5.62593794 -1.87965405  -17.539768
0.44195113  1.00620937  0.00494643  1.00150000  1.00470233        0     1.34300005 10.90717030  5.75506210 -1.67715502    4.026732
0.44217357  1.00317669  0.00492251  1.00150000  1.00167418        1     1.34189999 10.88906765  5.81693602 -1.98784602   -3.756717
0.44231930  1.00022554  0.00465816  1.00150000  0.99872750        1     1.34099996 10.91097355  5.96714783 -2.38305712   -3.611108
0.44254938  1.00436211  0.00495160  1.00150000  1.00285780        0     1.33980000 10.91291046  5.50657988 -3.09613800    2.370435
0.44269511  1.00119042  0.00502657  1.00150000  0.99969083        0     1.33899999 10.91249847  5.44451094 -2.01933289   20.505386
0.44291756  0.99363345  0.00472853  1.00150000  0.99214524        1     1.33780003 10.90076065  5.14199114 -1.78378296  -23.314121
0.44307095  0.99305987  0.00471072  1.00150000  0.99157250        1     1.33720005 10.89302444  5.17706680 -1.96060205   24.026125
0.44328573  0.99772424  0.00487663  1.00150000  0.99622989        0     1.33580005 10.85599232  5.19015121 -3.02896094  -27.495939
0.44343913  0.99627787  0.00472779  1.00150000  0.99478567        0     1.33519995 10.84732533  4.58355713 -2.61012292   10.947433
0.44366154  1.00321925  0.00487171  1.00150000  1.00171661        1     1.33379996 10.82478619  4.30219984 -3.12977600  -13.135286
0.44380727  1.00538206  0.00475696  1.00150000  1.00387621        1     1.33329999 10.89021683  5.21195602 -2.56659698  -15.668537
0.44404504  1.00134087  0.00484617  1.00150000  0.99984115        0     1.33169997 10.88667011  4.91608381 -0.77970099   16.884029
0.44419077  1.00433373  0.00490536  1.00150000  1.00282943        0     1.33080006 10.89774609  5.44432402 -2.89455390   -6.448715
0.44440553  1.00346923  0.00487429  1.00150000  1.00196624        1     1.32990003 10.87737846  5.18716812 -4.32859802    5.336019
0.44455895  1.01025844  0.00482809  1.00150000  1.00874531        1     1.32900000 10.87092876  5.45659590 -3.08182502   23.082466
0.44477370  0.99840397  0.00490389  1.00150000  0.99690861        0     1.32790005 10.87481976  5.44543505 -2.41387892  -21.491371
0.44492710  0.99927419  0.00491578  1.00150000  0.99777752        0     1.32710004 10.87876415  5.24484301 -2.17733002    0.885392
0.44514954  0.99826396  0.00473802  1.00150000  0.99676877        1     1.32609999 10.87702942  4.90473604 -2.60484290   -4.163634
0.44530293  0.99307436  0.00472291  1.00150000  0.99158698        1     1.32560003 10.88171291  5.10571289 -2.39035010  -15.815131
0.44552538  0.99919492  0.00485485  1.00150000  0.99769837        0     1.32410002 10.86896229  4.78787613 -1.65267897   17.026854
0.44567111  0.99306715  0.00483359  1.00150000  0.99157977        0     1.32330000 10.87768173  5.58452177 -1.66207898   56.074909
0.44588587  1.00223780  0.00483530  1.00150000  1.00073671        1     1.32239997 10.89538479  5.30894089 -1.42043304  -53.608589
0.44603926  1.00440323  0.00488267  1.00150000  1.00289893        1     1.32190001 10.93108654  5.46869993 -1.92360699   23.645521
0.44626936  1.00465393  0.00493838  1.00150000  1.00314915        0     1.32050002 10.92669678  5.25196791 -1.27085900  -19.097425
0.44642276  0.99508202  0.00477042  1.00150000  0.99359161        0     1.32000005 10.90215015  5.41595507 -2.03639197    3.536576
0.44664520  1.00393891  0.00484409  1.00150000  1.00243521        1     1.31869996 10.90070343  5.27946520 -2.69509101   -8.268931
0.44679859  1.00867558  0.00480727  1.00150000  1.00716484        1     1.31789994 10.91256714  5.28469801 -2.54901099  -42.588440
0.44701335  0.99868530  0.00490817  1.00150000  0.99718952        0     1.31690001 10.96049976  5.28129578 -1.06754303   43.290882
0.44716677  0.99779564  0.00494083  1.00150000  0.99630117        0     1.31599998 10.93858242  5.31477690 -1.46282995   -8.740019
0.44738153  1.00612855  0.00473273  1.00150000  1.00462162        1     1.31509995 10.94728088  4.48388720 -2.42051697   11.865122
0.44753492  1.00828767  0.00477528  1.00150000  1.00677752        1     1.31470001 10.89680767  5.01908922 -3.22895098  -17.956253
0.44774970  1.00456679  0.00487412  1.00150000  1.00306225        0     1.31340003 10.89297199  5.05773211 -2.38890100   21.128757
0.44790310  0.99805164  0.00483151  1.00150000  0.99655682        0     1.31260002 10.86715794  4.95212889 -2.19636512   32.578316
0.44811785  1.00531328  0.00473755  1.00150000  1.00380754        1     1.31169999 10.87439442  5.75077105 -1.43103802  -29.868122
0.44827124  1.00464976  0.00490763  1.00150000  1.00314510        1     1.31120002 10.89445019  5.67748308 -1.37048304  -22.630249
0.44848600  1.00198352  0.00490489  1.00150000  1.00048280        0     1.30999994 10.89199543  5.62491608 -1.76889002   20.917505
0.44863942  1.00570345  0.00485112  1.00150000  1.00419712        0     1.30929995 10.89089203  5.59393311 -2.25956702   17.531958
0.44886184  0.99382371  0.00477086  1.00150000  0.99233520        1     1.30840003 10.84920979  5.20413589 -2.49172997  -16.683813
0.44901523  1.00801861  0.00467335  1.00150000  1.00650883        1     1.30760002 10.85789204  5.32151413 -2.42268395   10.940086
0.44923002  1.00916338  0.00487136  1.00150000  1.00765193        0     1.30669999 10.86945057  5.56288099 -1.52313197   -8.165750
0.44938341  1.00303900  0.00487634  1.00150000  1.00153673        0     1.30599999 10.87836742  5.18911409 -1.05053699    2.581634
0.44959816  1.00397646  0.00456733  1.00150000  1.00247276        1     1.30509996 10.85568523  5.04934692 -2.08288598   -6.290320
0.44975156  1.00271726  0.00478741  1.00150000  1.00121546        1     1.30439997 10.84368134  5.27841187 -2.65954590    4.497340
0.44996634  0.99872357  0.00482408  1.00150000  0.99722773        0     1.30350006 10.84155560  5.61100006 -2.04936194   -3.624825
0.45011973  0.99540937  0.00480055  1.00150000  0.99391848        0     1.30280006 10.89857388  4.82885408 -1.65644801  -48.326599
0.45034984  1.00033450  0.00474420  1.00150000  0.99883628        1     1.30190003 10.93792057  5.15302277 -1.71470594   48.488277
0.45050323  0.99859786  0.00471431  1.00150000  0.99710220        1     1.30120003 10.97020340  5.26726913 -1.59466600  -34.248314
0.45071799  1.00208771  0.00482261  1.00150000  1.00058687        0     1.30030000 10.93307972  5.66491699 -2.81610107   39.239799
0.45086372  0.99796969  0.00493373  1.00150000  0.99647498        0     1.29980004 10.93303204  5.88565111 -2.82424212   -0.100191
0.45108616  1.00327158  0.00488743  1.00150000  1.00176895        1     1.29879999 10.91078854  5.54412794 -2.12212396    1.900826
0.45123190  1.00050592  0.00476769  1.00150000  0.99900746        1     1.29809999 10.93655396  5.10030413 -1.65531898   49.162601
0.45144665  0.99765348  0.00482650  1.00150000  0.99615926        0     1.29729998 10.89785290  4.98091078 -2.22836304  -47.009827
0.45160004  1.00963664  0.00484377  1.00150000  1.00812447        0     1.29659998 10.92906857  5.75682783 -2.89539289   15.824708
0.45181480  0.99979162  0.00476167  1.00150000  0.99829417        1     1.29579997 10.91878605  4.96846819 -2.54388404  -15.071297
0.45196822  1.00294673  0.00488621  1.00150000  1.00144458        1     1.29519999 10.92076397  4.86282301 -2.24439192  -41.741520
0.45219833  0.99325436  0.00480157  1.00150000  0.99176669        0     1.29419994 10.90104389  5.04943085 -2.88929701   38.666363
0.45235172  1.00123262  0.00495451  1.00150000  0.99973303        0     1.29380000 10.89861774  5.08822584 -2.31469703  -21.411739
0.45257416  0.99716604  0.00488632  1.00150000  0.99567252        1     1.29279995 10.92716217  5.81539202 -1.87910497   22.054495
0.45272756  1.00488627  0.00474669  1.00150000  1.00338125        1     1.29209995 10.92267132  5.36823988 -1.92548394   14.371430
0.45294231  0.99402356  0.00480606  1.00150000  0.99253476        0     1.29130006 10.92183208  4.41022921 -2.41216993  -11.596725
0.45310339  1.00475717  0.00480669  1.00150000  1.00325227        0     1.29059994 10.92043304  5.44367981 -1.53228796    9.790227
0.45331815  0.99845111  0.00477426  1.00150000  0.99695569        1     1.28989995 10.94087219  5.10219622 -1.03720105   -7.276071
0.45346388  0.99689943  0.00479428  1.00150000  0.99540633        1     1.28950000 10.96788502  5.18590498 -1.73263502    7.865836
0.45368630  1.00179350  0.00486945  1.00150000  1.00029302        0     1.28849995 10.98773193  4.58752394 -1.81593299   -5.581117
0.45383203  1.00731742  0.00497057  1.00150000  1.00580871        0     1.28779995 11.09225941  4.96492815 -2.07050300   15.672760
0.45405447  1.00727546  0.00620985  1.00150000  1.00576687        1     1.28709996 11.08380032  1.40678406  6.78494310  -16.309023
0.45420021  1.00973248  0.00483841  1.00150000  1.00822020        1     1.28649998 11.13118267  5.31884813 -3.45290399    7.109478
0.45442262  1.00618720  0.00506296  1.00150000  1.00468016        0     1.28569996 11.05553246  3.94775796  0.50590497   -3.072871
0.45456836  0.99798405  0.00491686  1.00150000  0.99648935        0     1.28540003 11.09115505  4.31184387 -0.93060303   15.905487
0.45478311  1.00658429  0.00507051  1.00150000  1.00507665        1     1.28439999 11.08038330  5.32949114 -0.73849499  -12.910530
0.45494419  1.00411057  0.00507463  1.00150000  1.00260663        1     1.28380001 11.09488678  4.99235487 -1.16662598   -5.698805
0.45515895  1.00017536  0.00497259  1.00150000  0.99867737        0     1.28310001 11.10096359  4.98038483 -1.79977405    5.312554
0.45531237  1.00473905  0.00502459  1.00150000  1.00323415        0     1.28250003 11.04133129  5.02276993 -1.44293201  -40.750748
0.45560381  1.00084078  0.00469169  1.00150000  0.99934179        1     1.28149998 10.99771404  5.25046492 -1.56225598   37.192665
0.45575723  1.00913644  0.00492133  1.00150000  1.00762498        1     1.28100002 10.97992992  4.77378082 -1.46553004   -8.491680
0.45597199  1.00346017  0.00492363  1.00150000  1.00195718        0     1.28020000 11.00326061  5.24004412 -1.38499498    9.743355
0.45612538  1.00078773  0.00490553  1.00150000  0.99928880        0     1.27970004 11.04151821  5.42690992 -1.17237902   13.759198
0.45634013  1.00337839  0.00498132  1.00150000  1.00187552        1     1.27900004 11.04292774  6.63293123 -0.95539898   -9.438442
0.45649353  0.99775207  0.00492107  1.00150000  0.99625766        1     1.27859998 11.00964069  6.23937988 -1.99816096  -18.317802
0.45671597  1.00346065  0.00489383  1.00150000  1.00195765        0     1.27769995 10.96186447  4.89200592 -2.90131402   22.644579
0.45686939  0.99985760  0.00501156  1.00150000  0.99836004        0     1.27719998 10.95261478  4.43228102 -2.26954699    3.116846
0.45708415  1.01091290  0.00479163  1.00150000  1.00939882        1     1.27649999 10.99698257  4.94217682 -1.71315002   -1.266478
0.45723754  0.99610949  0.00488584  1.00150000  0.99461758        1     1.27600002 11.03988361  5.02555084 -1.76786804    2.835826
0.45746765  0.99669671  0.00497711  1.00150000  0.99520391        0     1.27530003 11.07947254  4.00397491 -2.97886705   -1.762217
0.45761338  0.99565572  0.00504640  1.00150000  0.99416447        0     1.27470005 11.07592297  4.48156691 -2.10035706   27.228802
0.45783579  1.00401688  0.00478432  1.00150000  1.00251305        1     1.27409995 11.07228088  4.19811201 -2.51422095  -15.960585
0.45798919  1.00156617  0.00483166  1.00150000  1.00006604        1     1.27359998 11.04743671  5.12442780 -2.18711901   -1.248599
0.45821932  1.01211691  0.00497181  1.00150000  1.01060104        0     1.27279997 11.03851795  4.81307220 -2.30175805    3.044127
0.45837271  0.99777597  0.00493738  1.00150000  0.99628156        0     1.27230000 11.01978397  4.40327501 -2.50779700   21.697018
0.45858747  0.99641061  0.00474308  1.00150000  0.99491823        1     1.27170002 10.98489666  4.11836195 -2.28480506  -20.414064
0.45874086  1.00441015  0.00480381  1.00150000  1.00290585        1     1.27139997 11.03953266  5.44803190 -1.91365099   57.377342
0.45897096  1.00148487  0.00494515  1.00150000  0.99998486        0     1.27049994 11.04929447  5.12022781 -1.02114904  -51.120514
0.45912436  1.00267208  0.00496278  1.00150000  1.00117028        0     1.26999998 11.08882809  5.32473803 -1.72022998  -14.522168
0.45933914  0.99999440  0.00482743  1.00150000  0.99849665        1     1.26940000 11.06240559  5.07642412 -1.79084802   16.702740
0.45949253  0.99687904  0.00489218  1.00150000  0.99538594        1     1.26900005 11.05440617  4.59287977 -1.93064904  -16.789711
0.45970729  0.99337912  0.00494015  1.00150000  0.99189126        0     1.26830006 11.05183315  3.97161889 -1.81218004    8.537561
0.45986071  1.00318921  0.00495093  1.00150000  1.00168669        0     1.26789999 11.05569363  4.21139479 -1.50993299    4.886147
0.46007547  0.99213988  0.00478473  1.00150000  0.99065387        1     1.26730001 11.10073090  4.61574221 -0.68870503   -6.892410
0.46022120  0.99443257  0.00480583  1.00150000  0.99294317        1     1.26699996 11.09772778  4.39363098 -1.76602197   20.536873
0.46044362  0.98646271  0.00472217  1.00150000  0.98498523        0     1.26619995 11.04991436  3.83615899 -2.01601410  -17.163778
0.46058935  0.99900806  0.00483709  1.00150000  0.99751180        0     1.26569998 11.05436993  4.22106886 -1.38355994   -6.657810
0.46081179  0.99477667  0.00489319  1.00150000  0.99328673        1     1.26520002 11.07384968  4.22593307 -0.39041099    9.086768
0.46095750  1.01073718  0.00497896  1.00150000  1.00922334        1     1.26470006 11.12125683  4.61943817 -0.82856798    6.683114
0.46117994  0.99865890  0.00484099  1.00150000  0.99716318        0     1.26409996 11.15137005  4.38237000 -1.34696198   -6.056671
0.46132568  1.00705504  0.00511041  1.00150000  1.00554669        0     1.26370001 11.17824841  3.99770689 -1.61489904   -8.459347
0.46154812  1.01301718  0.00502890  1.00150000  1.01149988        1     1.26320004 11.17049694  4.79200411 -1.05596900    4.085993
0.46169385  0.99822676  0.00485777  1.00150000  0.99673164        1     1.26289999 11.09535694  5.32186508 -1.30464196  -15.327701
0.46191627  0.99744093  0.00490811  1.00150000  0.99594700        0     1.26220000 11.06200123  4.42477417 -1.78930700   17.234318
0.46206200  1.00026238  0.00503154  1.00150000  0.99876428        0     1.26180005 11.09698391  4.31932783 -1.50431800   16.988176
0.46228442  0.99625403  0.00490571  1.00150000  0.99476188        1     1.26119995 11.13802147  4.85519791 -1.73622096  -19.559229
0.46243784  1.01005542  0.00482211  1.00150000  1.00854266        1     1.26080000 11.13375187  4.34082794 -1.74467504   22.589050
0.46265259  1.01131904  0.00491886  1.00150000  1.00980437        0     1.26020002 11.12616062  4.77251387 -0.86124402  -22.697630
0.46280599  1.00285256  0.00510965  1.00150000  1.00135052        0     1.25979996 11.11804199  4.60427904 -0.85295099  -20.756990
0.46302077  1.00623739  0.00492252  1.00150000  1.00473034        1     1.25929999 11.12901783  4.53742218 -2.44255090   25.649540
0.46317416  1.00490940  0.00479179  1.00150000  1.00340426        1     1.25909996 11.13332653  4.05141401 -2.77116394    4.994438
0.46341193  1.01026917  0.00496226  1.00150000  1.00875604        0     1.25829995 11.15059853  5.33166504 -1.75415003   -2.777490
0.46355766  0.99427742  0.00503848  1.00150000  0.99278826        0     1.25800002 11.16938877  5.00583982 -1.01015496    8.687038
0.46377242  0.99809945  0.00483814  1.00150000  0.99660456        1     1.25750005 11.16562176  4.27615404 -1.64396703   -4.978687
0.46392581  1.00892663  0.00479029  1.00150000  1.00741553        1     1.25709999 11.16421413  4.19839478 -2.19596910   22.960520
0.46414059  0.98969746  0.00492700  1.00150000  0.98821515        0     1.25660002 11.17556667  4.97738600 -1.46469104  -31.350517
0.46429399  1.00713754  0.00494030  1.00150000  1.00562906        0     1.25619996 11.16376877  5.07933378 -2.23136091   14.376434
0.46450874  1.00282133  0.00476879  1.00150000  1.00131929        1     1.25569999 11.18305683  4.75661516 -1.60823095  -14.727262
0.46466216  1.00499237  0.00485356  1.00150000  1.00348711        1     1.25539994 11.20502758  4.93287706 -1.23413801   -0.267523
0.46487692  1.01871276  0.00510202  1.00150000  1.01718700        0     1.25489998 11.27597523  4.82375002 -1.32353997  -10.025876
0.46503031  1.00569808  0.00532339  1.00150000  1.00419176        0     1.25450003 12.02900219  4.13079119 -2.43232703   24.668058
0.46524507  1.00394619  0.00668976  1.00150000  1.00244248        1     1.25409997 12.02022076  3.34703112  0.20143101  -17.094952
0.46539846  1.01614034  0.00495036  1.00150000  1.01461840        1     1.25380003 11.99375629  4.85269213 -1.57875800   -0.559151
0.46561322  1.00463843  0.00500308  1.00150000  1.00313377        0     1.25320005 11.23212337  3.98540497  0.01475500   -3.378816
0.46576664  1.00257015  0.00498489  1.00150000  1.00106859        0     1.25290000 11.21676159  3.97044802 -2.21391296   17.347025
0.46598139  1.00267804  0.00480503  1.00150000  1.00117624        1     1.25250006 11.17743206  4.03155518 -1.26769996  -15.095638
0.46612713  1.01174140  0.00480811  1.00150000  1.01022601        1     1.25230002 11.16690254  4.18530321 -1.16935694    5.746575
0.46634957  1.00413573  0.00489475  1.00150000  1.00263178        0     1.25170004 11.19276047  4.26594496 -2.04942298   -6.698518
0.46650296  0.99362177  0.00482597  1.00150000  0.99213356        0     1.25139999 11.21568584  3.48993707 -2.13616896  -20.604933
0.46671772  1.00475204  0.00483162  1.00150000  1.00324714        1     1.25090003 11.26416492  3.75906396 -1.92361498   19.190886
0.46687111  0.99944198  0.00490133  1.00150000  0.99794507        1     1.25059998 11.22961044  3.76874208 -1.76461804   27.431662
0.46709356  1.01129055  0.00514884  1.00150000  1.00977588        0     1.25010002 11.22129059  3.57126188 -1.60488904  -22.107645
0.46724695  1.01347613  0.00502856  1.00150000  1.01195824        0     1.24979997 11.20896435  4.36130905 -1.69589198  -16.302649
0.46746171  1.00250018  0.00470453  1.00149870  1.00099993        1     1.24940002 11.20040798  3.90467811 -1.88235497   17.918430
0.46761513  1.00437307  0.00483516  1.00149165  1.00287712        1     1.24919999 11.21249390  3.81551409 -2.32626295  -30.483677
0.46783754  0.99191999  0.00495823  1.00147597  0.99045813        0     1.24870002 11.19638920  4.39290619 -1.36747003   37.345158
0.46799096  0.99839628  0.00496133  1.00146245  0.99693829        0     1.24839997 11.18915939  4.10967302 -1.78387499  -24.758511
0.46821338  0.99940878  0.00462289  1.00143975  0.99797195        1     1.24800003 11.18617725  4.20008898 -1.35032701   29.263029
0.46836677  1.00701880  0.00482893  1.00142228  1.00558853        1     1.24779999 11.19706631  4.24646807 -1.57638502   13.921095
0.46858153  0.99350470  0.00487105  1.00139567  0.99212003        0     1.24730003 11.22046947  3.62714410 -1.97870600  -14.730613
0.46873495  0.99407148  0.00491005  1.00137528  0.99270624        0     1.24699998 11.21025181  3.85960007 -1.86737800   28.888472
0.46896505  1.01171350  0.00475834  1.00134279  1.01035678        1     1.24670005 11.17352200  4.35873413 -1.22583795  -28.297100
0.46911079  1.00419164  0.00478877  1.00132113  1.00286674        1     1.24640000 11.15480804  4.03812408 -2.05151391   22.921154
0.46933320  1.00927341  0.00478258  1.00128664  1.00797653        0     1.24600005 11.16219711  3.32578993 -2.66270399  -30.435051
0.46948662  1.00843620  0.00495776  1.00126192  1.00716519        0     1.24580002 11.17045116  3.52926612 -2.16048408  -23.351072
0.46970138  1.00108647  0.00485065  1.00122617  0.99986047        1     1.24539995 11.17516041  4.27797699 -1.27943397   22.092356
0.46985477  1.00138533  0.00478527  1.00119987  1.00018525        1     1.24510002 11.19704914  4.09361982 -1.56422400  -16.864178
0.47006953  0.99943745  0.00503287  1.00116211  0.99827737        0     1.24479997 11.19108677  3.85439301 -1.90461695   20.391012
0.47022292  1.00466406  0.00496256  1.00113451  1.00352561        0     1.24450004 11.21166897  4.15982103 -1.79250300   11.787186
0.47056043  1.00871420  0.00471876  1.00107218  1.00763381        1     1.24399996 11.20743847  3.94321394 -1.58528101  -11.220348
0.47070616  1.00061202  0.00487234  1.00104467  0.99956775        1     1.24380004 11.26328373  4.41546583 -0.62432897   10.623520
0.47092858  1.00103176  0.00507127  1.00100209  1.00002968        0     1.24339998 11.32476902  4.95452118 -0.90759301   -6.620921
0.47109732  0.99087536  0.00511071  1.00096935  0.98991579        0     1.24310005 11.36905670  3.95606208 -1.09170496  -18.258265
0.47132742  1.00936365  0.00524641  1.00092421  1.00843167        1     1.24280000 11.35853481  3.90092492 -0.59987599   25.882334
0.47148082  1.00022745  0.00498350  1.00089385  0.99933422        1     1.24259996 11.31720448  4.67899323 -1.08409095   -9.385954
0.47170326  1.00293088  0.00504265  1.00084952  1.00207961        0     1.24230003 11.24669170  4.05645800 -0.95828199    8.881271
0.47185665  0.99554867  0.00494273  1.00081878  0.99473417        0     1.24210000 11.21704578  3.85640001 -2.07421899  -21.337086
0.47207141  1.00454521  0.00487562  1.00077559  1.00376666        1     1.24179995 11.24420547  3.86238503 -1.06864905   21.830303
0.47221714  1.01330543  0.00511431  1.00074622  1.01254988        1     1.24160004 11.30337429  4.07929993 -1.92706299  -25.223671
0.47243959  0.99315470  0.00521878  1.00070136  0.99245864        0     1.24129999 11.35257816  3.13256097 -0.70584899   23.526522
0.47259298  1.00632513  0.00520118  1.00067045  1.00565088        0     1.24109995 11.32570934  4.17993212 -0.32725501    0.224793
0.47281542  1.00083923  0.00495640  1.00062574  1.00021338        1     1.24080002 11.31624889  4.19443512 -1.76255798   -0.523201
0.47296113  1.00471890  0.00505148  1.00059657  1.00411987        1     1.24059999 11.28318882  4.00208998 -1.66760302  -14.337075
0.47318357  1.00260329  0.00508105  1.00055230  1.00204980        0     1.24030006 11.31689167  3.52492499 -0.01908100   14.468281
0.47333699  1.00355089  0.00518189  1.00052199  1.00302732        0     1.24010003 11.31124783  4.17372894 -1.54214501   -5.167696
0.47355175  1.00571120  0.00503770  1.00047996  1.00522876        1     1.23979998 11.40464497  4.37033081 -2.25471497    4.489303
0.47370514  1.00318134  0.00520361  1.00045026  1.00272989        1     1.23959994 11.41546917  4.03817701 -2.14900208  -12.172451
0.47391990  1.00874960  0.00532087  1.00040924  1.00833690        0     1.23940003 11.41428661  3.22626495 -1.37245905   14.390417
0.47408098  1.00789094  0.00525097  1.00037895  1.00750911        0     1.23930001 11.31391907  3.70957208 -1.88304102   13.668904
0.47431108  0.99989486  0.00493629  1.00033650  0.99955851        1     1.23889995 11.25925922  3.15321398 -1.68165600  -19.083708
0.47446448  0.99737930  0.00493789  1.00030882  0.99707139        1     1.23880005 11.25314713  2.54383898 -2.63294196   17.100849
0.47469458  0.99856687  0.00502562  1.00026831  0.99829900        0     1.23850000 11.27333832  3.73540497 -1.57560694  -12.497935
0.47484797  0.99900240  0.00511759  1.00024208  0.99876064        0     1.23829997 11.29842854  3.82372308 -1.35792506   30.032804
0.47506273  1.00376058  0.00500549  1.00020652  1.00355327        1     1.23810005 11.26989269  3.37041497 -1.19027698  -29.995333
0.47521615  0.99819493  0.00488960  1.00018203  0.99801326        1     1.23800004 11.31604862  3.26834893 -1.54147303    9.679132
0.47543091  1.00548863  0.00522930  1.00014920  1.00533867        0     1.23780000 11.35405254  3.33539605 -1.45929003   -4.679182
0.47579905  0.98648429  0.00500880  1.00009747  0.98638815        1     1.23740005 11.37248325  2.68100691 -1.26040602   10.018639
0.47595245  0.99728984  0.00501178  1.00007792  0.99721211        1     1.23730004 11.29270554  3.39437890 -1.65675402  -11.970957
0.47616723  1.00538349  0.00493974  1.00005289  1.00533032        0     1.23710001 11.27291775  2.93734694 -1.46061695   10.984843
0.47631297  1.00788677  0.00513488  1.00003772  1.00784874        0     1.23689997 11.27029037  2.70625305 -1.79766798  -15.635557
0.47653538  1.00335538  0.00499705  1.00001800  1.00333738        1     1.23679996 11.31066990  3.46666002 -1.11503601    9.887839
0.47668880  1.00230801  0.00496889  1.00000746  1.00230050        1     1.23660004 11.30263042  3.24349999 -0.57130402   46.094257
0.47690356  1.00251710  0.00507199  1.00000000  1.00251710        0     1.23640001 11.34227467  3.43417001 -1.03033400  -45.133991
0.47705695  1.00110662  0.00516993  1.00000000  1.00110662        0     1.23640001 11.32249832  2.51402307 -2.48104906   29.554882
0.47727171  1.00475693  0.00509301  1.00000000  1.00475693        1     1.23609996 11.35158825  3.73486304 -2.10350800  -35.051834
0.47742510  1.00204468  0.00485410  1.00000000  1.00204468        1     1.23599994 11.28955364  3.95636010 -0.38452101   -9.484001
0.47763988  1.00067353  0.00489027  1.00000000  1.00067353        0     1.23590004 11.27975655  3.24768806 -1.11438000   11.160964
0.47779328  0.99970812  0.00502191  1.00000000  0.99970812        0     1.23580003 11.18901443  2.70430803 -2.11023688  -33.483955
0.47801572  0.99334514  0.00476796  1.00000000  0.99334514        1     1.23559999 11.20296764  2.23708296 -1.57255602   31.764097
0.47816911  1.00522327  0.00504480  1.00000000  1.00522327        1     1.23549998 11.21050453  3.19548011 -0.68647802   13.893102
0.47838387  0.99914575  0.00508353  1.00000000  0.99914575        0     1.23529994 11.28339672  2.56214905 -0.79101598  -12.493532
0.47853726  0.99320245  0.00505981  1.00000000  0.99320245        0     1.23529994 11.28411388  2.94611406 -1.34925795   28.798935
0.47875202  0.99994648  0.00487423  1.00000000  0.99994648        1     1.23510003 11.27476120  2.89575195 -1.50669098  -29.126465
0.47890544  1.00192642  0.00475026  1.00000000  1.00192642        1     1.23500001 11.24910355  2.76334000 -1.23093402   52.684746
0.47913554  1.00212514  0.00494522  1.00000000  1.00212514        0     1.23490000 11.27446842  2.70132399 -0.97007799  -62.029049
0.47928894  0.99920106  0.00508370  1.00000000  0.99920106        0     1.23479998 11.34105968  3.80994391 -0.25079301   -0.597299
0.47950369  0.99913955  0.00488786  1.00000000  0.99913955        1     1.23469996 11.35896015  3.31817198 -1.54890394    9.120278
0.47965711  0.99331623  0.00477702  1.00000000  0.99331623        1     1.23459995 11.32452393  3.34399796 -2.25733209   -7.432319
0.47987953  0.99538612  0.00498950  1.00000000  0.99538612        0     1.23450005 11.26539898  3.26952410 -1.43878198    5.932340
0.48003292  0.98787159  0.00481460  1.00000000  0.98787159        0     1.23440003 11.31386566  3.29807997 -0.82067102    2.306870
0.48024768  0.99241030  0.00507940  1.00000000  0.99241030        1     1.23440003 11.33149815  2.72509789 -1.17732203    1.560703
0.48040876  0.99696499  0.00490536  1.00000000  0.99696499        1     1.23430002 11.35890961  2.37233710 -2.50123596    5.212610
0.48062351  1.00295162  0.00497457  1.00000000  1.00295162        0     1.23420000 11.29595184  2.34468794 -1.54992700   -6.503054
0.48077691  1.00156438  0.00494504  1.00000000  1.00156438        0     1.23409998 11.33912945  2.81665802 -0.68342602   -0.626144
0.48099169  0.99631470  0.00487876  1.00000000  0.99631470        1     1.23409998 11.32531738  2.81604791 -1.55822802    3.707882
0.48114508  1.00157177  0.00480460  1.00000000  1.00157177        1     1.23399997 11.33863163  2.79331994 -1.87419105  -34.456467
0.48135984  0.99740314  0.00515329  1.00000000  0.99740314        0     1.23389995 11.30184460  2.91973090 -1.23268104   33.676235
0.48150557  0.99754953  0.00491596  1.00000000  0.99754953        0     1.23389995 11.27437592  2.96849799 -1.25369298   22.359106
0.48172802  0.99865931  0.00483043  1.00000000  0.99865931        1     1.23389995 11.27682018  2.81823707  0.02832800  -17.902943
0.48188141  1.00617540  0.00495152  1.00000000  1.00617540        1     1.23380005 11.31391907  3.77722192 -0.38444501  -19.523653
0.48209617  0.99165809  0.00514217  1.00000000  0.99165809        0     1.23380005 11.44182873  2.78471398 -1.78100598   15.622913
0.48224956  1.00767028  0.00552173  1.00000000  1.00767028        0     1.23370004 11.42932224  2.66789198 -1.22622705   20.333021
0.48248735  1.00184107  0.00478800  1.00000000  1.00184107        1     1.23370004 11.39898300  3.38660407 -0.93930799  -12.268452
0.48263308  0.99919212  0.00492678  1.00000000  0.99919212        1     1.23370004 11.36625957  3.95534110  0.19903600   -8.815946
0.48285550  0.99571478  0.00533797  1.00000000  0.99571478        0     1.23360002 11.40042591  3.08744788 -2.23557997   11.006435
0.48300123  0.99230117  0.00515388  1.00000000  0.99230117        0     1.23360002 11.40845108  2.42614007 -1.16518402   -1.492416
0.48322368  0.98942876  0.00494189  1.00000000  0.98942876        1     1.23360002 11.44959545  3.83108902  0.07000700    5.483228
0.48337707  1.00275648  0.00515150  1.00000000  1.00275648        1     1.23360002 11.50337315  2.83215308 -0.76591498  -13.015105
0.48359182  1.00238049  0.00540366  1.00000000  1.00238049        0     1.23360002 11.48768616  2.54734802 -1.00848401   22.309883
0.48375291  1.00035584  0.00526954  1.00000000  1.00035584        0     1.23360002 11.43915558  2.44892097 -0.91790003   22.609770
0.48397535  0.99256313  0.00517203  1.00000000  0.99256313        1     1.23360002 11.40769958  2.01878691 -0.80906701  -17.044455
0.48412874  0.98922390  0.00506915  1.00000000  0.98922390        1     1.23360002 11.39878941  1.92662799 -1.01808202   14.709837
0.48434350  0.98593605  0.00501847  1.00000000  0.98593605        0     1.23360002 11.35220814  2.18852997 -1.11347997  -14.675573
0.48449689  0.99568671  0.00503192  1.00000000  0.99568671        0     1.23360002 11.30528736  2.37168908 -0.51112401  -40.909042
0.48471165  0.99327636  0.00490957  1.00000000  0.99327636        1     1.23360002 11.39096546  1.84109497 -1.47653997   45.827194
0.48486507  1.00861228  0.00520930  1.00000000  1.00861228        1     1.23360002 11.35527039  2.69636893 -0.58399999  -35.422798
0.48507982  0.99341291  0.00516009  1.00000000  0.99341291        0     1.23360002 11.35023499  2.30870104 -0.38098899   36.999390
0.48523322  0.99739647  0.00491317  1.00000000  0.99739647        0     1.23370004 11.24448490  2.52764893 -0.57160902  -26.930616
0.48547867  0.98772085  0.00493990  1.00000000  0.98772085        1     1.23370004 11.26920605  1.08509398 -2.83205390   30.370129
0.48563206  1.01012254  0.00498866  1.00000000  1.01012254        1     1.23370004 11.25380707  1.72557795 -1.27183497    9.284665
0.48584682  1.00205433  0.00507000  1.00000000  1.00205433        0     1.23380005 11.26304054  2.17022705 -0.83526599   -6.753028
0.48600024  0.99497235  0.00503601  1.00000000  0.99497235        0     1.23380005 11.26420307  1.83014297 -1.11290705   24.890934
0.48622265  1.00164461  0.00504902  1.00000000  1.00164461        1     1.23389995 11.30494213  1.75486803 -1.60320997  -19.349390
0.48637605  0.99921983  0.00504425  1.00000000  0.99921983        1     1.23389995 11.33031178  2.39413095 -1.38255298   10.458193
0.48660615  1.00072110  0.00516848  1.00000000  1.00072110        0     1.23399997 11.45277023  2.01391602 -0.00428800  -15.672294
0.48675957  1.00584137  0.00559964  1.00000000  1.00584137        0     1.23399997 11.45983410  1.87654102 -0.38195801   27.860985
0.48712772  1.00248694  0.00476051  1.00000000  1.00248694        1     1.23409998 11.33055973  1.73583198 -1.30610704  -16.172440
0.48734248  0.99223745  0.00505756  1.00000000  0.99223745        0     1.23420000 11.35222340  1.67304206 -0.98835802   18.725475
0.48749590  0.99374408  0.00528897  1.00000000  0.99374408        0     1.23430002 11.36110210  1.76368701 -0.33291599   -0.501765
0.48771065  0.99622959  0.00480470  1.00000000  0.99622959        1     1.23440003 11.32275105  2.39643908 -0.06280500    2.435783
0.48786405  1.00135589  0.00495907  1.00000000  1.00135589        1     1.23450005 11.26126099  2.88365197 -0.77366602   10.778356
0.48807880  1.00463283  0.00498000  1.00000000  1.00463283        0     1.23459995 11.24722004  1.88153100 -0.73013300  -11.335961
0.48823220  0.98973256  0.00499286  1.00000000  0.98973256        0     1.23459995 11.21795368  1.72854602  0.21789600    0.944680
0.48844698  0.99626106  0.00482992  1.00000000  0.99626106        1     1.23469996 11.32661343  2.71433997 -0.19773901   -5.069119
0.48860806  1.00085413  0.00515703  1.00000000  1.00085413        1     1.23479998 11.31726646  1.91600001 -1.13079798   17.029974
0.48882282  0.98999143  0.00499344  1.00000000  0.98999143        0     1.23490000 11.40100861  1.27084398 -2.33825707  -14.253943
0.48897621  1.00013232  0.00524099  1.00000000  1.00013232        0     1.23500001 11.33046246  2.25113702 -1.33377099    2.606913
0.48919097  0.99605733  0.00481413  1.00000000  0.99605733        1     1.23520005 11.29485321  2.98423004 -1.23624396   -8.436281
0.48934436  1.00747967  0.00484076  1.00000000  1.00747967        1     1.23529994 11.27236176  2.96247911 -0.78765899  -28.801880
0.48956680  0.99124777  0.00494218  1.00000000  0.99124777        0     1.23539996 11.19650745  2.25031996 -0.63125598   23.682184
0.48972020  0.99085361  0.00491760  1.00000000  0.99085361        0     1.23549998 11.19855976  1.86002302 -1.10268402  -29.890997
0.48995030  0.99182028  0.00471905  1.00000000  0.99182028        1     1.23559999 11.17327976  1.57723999 -0.90631098   41.687458
0.49010372  1.00435913  0.00496821  1.00000000  1.00435913        1     1.23570001 11.25058746  2.21689606 -1.44954705    2.762892
0.49032614  1.00479507  0.00507894  1.00000000  1.00479507        0     1.23590004 11.28986835  1.61243403  0.00323500   -2.156653
0.49047187  0.99454075  0.00487100  1.00000000  0.99454075        0     1.23599994 11.29005909  1.47686803 -0.98940998  -15.440728
0.49069431  1.00171041  0.00482923  1.00000000  1.00171041        1     1.23619998 11.25949097  1.27833605 -1.07464600   18.934273
0.49084002  0.99298072  0.00471758  1.00000000  0.99298072        1     1.23629999 11.20856571  1.01680803 -0.70333898  -11.240289
0.49107781  0.99486381  0.00475684  1.00000000  0.99486381        0     1.23650002 11.18226147  2.15239692 -1.23548901    6.107281
0.49123120  0.99666601  0.00489005  1.00000000  0.99666601        0     1.23660004 11.16611767  2.01412201 -1.28701794  -32.958965
0.49144596  1.00506639  0.00494621  1.00000000  1.00506639        1     1.23679996 11.21931458  1.95141196 -2.39814806   36.153950
0.49159938  1.00706029  0.00503594  1.00000000  1.00706029        1     1.23689997 11.24886799  1.26046801 -0.13226300   -9.381199
0.49181414  1.00253165  0.00507470  1.00000000  1.00253165        0     1.23720002 11.21552181  1.22003198  0.05703700    3.340069
0.49196753  0.99772400  0.00480071  1.00000000  0.99772400        0     1.23730004 11.28291225  1.65173304 -1.18895698   11.334042
0.49220529  0.98988003  0.00498076  1.00000000  0.98988003        1     1.23749995 11.26956177  1.41577101 -1.22322798   -5.347675
0.49235103  0.98919010  0.00471981  1.00000000  0.98919010        1     1.23769999 11.29950428  1.83331299 -0.69187897  -25.657648
0.49257347  0.99651265  0.00490432  1.00000000  0.99651265        0     1.23790002 11.20044994  1.81477404 -0.47000101   30.262522
0.49271920  0.99674439  0.00488727  1.00000000  0.99674439        0     1.23800004 11.22599316  2.04978204 -0.00357100   51.685669
0.49294162  0.99676877  0.00489664  1.00000000  0.99676877        1     1.23829997 11.20694447  2.18458605 -0.62104797  -46.997608
0.49308735  0.99008948  0.00473007  1.00000000  0.99008948        1     1.23839998 11.22876263  1.75305903 -0.35478199   16.214083
0.49330980  0.99985069  0.00499099  1.00000000  0.99985069        0     1.23870003 11.21812916  1.22253394 -1.60244799   -9.799230
0.49347085  0.99717569  0.00490820  1.00000000  0.99717569        0     1.23880005 11.26924419  1.33540297 -0.10305800    5.988996
0.49368563  1.00320375  0.00480781  1.00000000  1.00320375        1     1.23909998 11.27470684  2.26405692 -0.93302900   -1.416467
0.49383134  0.99888551  0.00477362  1.00000000  0.99888551        1     1.23920000 11.25133801  1.65329695 -1.43162501    3.678643
0.49405378  0.99305379  0.00488750  1.00000000  0.99305379        0     1.23950005 11.23522854  1.26207697 -1.14361596   -4.301577
0.49420717  0.99827319  0.00490073  1.00000000  0.99827319        0     1.23969996 11.22636509  2.00175500 -0.28438601  -18.360292
0.49442193  1.00245214  0.00482883  1.00000000  1.00245214        1     1.23989999 11.25783062  0.88507098 -0.04466200    8.693232
0.49457535  0.99210316  0.00503527  1.00000000  0.99210316        1     1.24010003 11.23704815  1.84479105 -0.86550897   17.394300
0.49479011  1.00041366  0.00487767  1.00000000  1.00041366        0     1.24039996 11.19711399  1.22843599 -1.44455004   -8.831694
0.49493584  0.99089396  0.00479294  1.00000000  0.99089396        0     1.24059999 11.12065601  1.27030897 -0.69327497   14.851566
0.49515826  0.99533343  0.00484579  1.00000000  0.99533343        1     1.24090004 11.15091419  1.74774897 -0.74606299   -7.363262
0.49530399  0.99255037  0.00494613  1.00000000  0.99255037        1     1.24109995 11.15810680  1.34466600 -1.74177599    6.297834
0.49551877  1.00411999  0.00496360  1.00000000  1.00411999        0     1.24129999 11.21080780  1.56906903 -0.70700800   -1.282112
0.49567217  1.00300682  0.00515216  1.00000000  1.00300682        0     1.24160004 11.16161346  1.64216602 -0.26303899   10.312008
0.49589458  1.00737250  0.00477717  1.00000000  1.00737250        1     1.24189997 11.20747375  0.99926800 -1.00901794   -3.019727
0.49604800  0.98947465  0.00486826  1.00000000  0.98947465        1     1.24210000 11.33105183  0.78527802 -0.41996801   -1.679828
0.49626276  1.00229526  0.00532712  1.00000000  1.00229526        0     1.24240005 11.51076031  2.02908707 -0.58902001    5.402922
0.49641615  1.00169253  0.00580199  1.00000000  1.00169253        0     1.24269998 11.56111145  0.87805200 -1.90506697    3.322281
0.49663091  1.00278902  0.00505312  1.00000000  1.00278902        1     1.24290001 11.53384876 -0.21564899 -1.75508106    2.012678
0.49678433  0.99692488  0.00513302  1.00000000  0.99692488        1     1.24310005 11.37152481  0.74086797 -1.22280896   10.768492
0.49701443  0.99685484  0.00498711  1.00000000  0.99685484        0     1.24349999 11.31752777  1.12672400 -0.77204901   -6.847134
0.49716783  0.99957383  0.00486032  1.00000000  0.99957383        0     1.24370003 11.30857468  0.15380900 -0.95739698   12.481398
0.49739793  1.00014198  0.00519452  1.00000000  1.00014198        1     1.24409997 11.43984509  0.69687700 -0.32933000  -17.486530
0.49755132  1.00095510  0.00510994  1.00000000  1.00095510        1     1.24440002 11.38669109  0.84235001 -0.11106900    3.407397
0.49776608  0.99803406  0.00478132  1.00000000  0.99803406        0     1.24469995 11.28573895  0.53645301 -0.31881699    4.157753
0.49791950  1.00458825  0.00509004  1.00000000  1.00458825        0     1.24500000 11.10985184  1.74466705  0.25534099  -13.938564
0.49814191  0.99903089  0.00464965  1.00000000  0.99903089        1     1.24530005 11.13854218  0.43958300 -1.02023304   14.735140
0.49828765  0.99814624  0.00491912  1.00000000  0.99814624        1     1.24559999 11.11600971  1.08760798 -0.89100599   -7.445325
0.49852541  1.00256872  0.00497116  1.00000000  1.00256872        0     1.24600005 11.12428761  0.45124799 -0.97158098   10.423007
0.49867883  0.99295306  0.00495056  1.00000000  0.99295306        0     1.24619997 11.15245914  0.39565301  0.58779901  -13.455449
0.49889359  0.99326676  0.00476589  1.00000000  0.99326676        1     1.24660003 11.10039234  1.75740802  0.46447799   18.924500
0.49904698  1.00326526  0.00468890  1.00000000  1.00326526        1     1.24679995 11.15233231  0.57179999 -1.01588404   -4.893614
0.49926174  0.99783301  0.00486543  1.00000000  0.99783301        0     1.24730003 11.12413025  0.15300800 -0.51437402    0.366909
0.49941516  0.99956650  0.00476084  1.00000000  0.99956650        0     1.24749994 11.19671345  0.16421500  0.00483700   15.899676
0.49963757  0.99829346  0.00468797  1.00000000  0.99829346        1     1.24790001 11.14784527  1.32738495 -0.36306801  -10.365658
0.49978331  1.00036430  0.00466828  1.00000000  1.00036430        1     1.24820006 11.15517044 -0.25434500 -0.74636799   -1.522470
0.49999806  1.00628269  0.00492681  1.00000000  1.00628269        0     1.24860001 11.14589977 -0.42719999 -0.35835299   -0.309423
0.50015146  1.00477839  0.00499659  1.00000000  1.00477839        0     1.24890006 11.07156372 -0.52128601 -0.25371599    7.890706
0.50120229  0.99923021  0.00469023  1.00000000  0.99923021        1     1.25100005 11.01062012  0.07099500 -0.22297700   36.941975
0.50135565  0.99422485  0.00459213  1.00000000  0.99422485        1     1.25119996 11.05750847  0.05125000  0.31454501   29.695614
0.50157040  0.99775958  0.00490977  1.00000000  0.99775958        0     1.25179994 11.16563129  1.25518799 -0.41909799  -32.960377
0.50172383  0.99996388  0.00493363  1.00000000  0.99996388        0     1.25209999 11.23780346  1.36388397 -0.89225000  -12.531507
0.50193858  0.99268478  0.00474795  1.00000000  0.99268478        1     1.25250006 11.22739697 -0.74588799 -1.55224597    9.084745
0.50209200  1.00102353  0.00474190  1.00000000  1.00102353        1     1.25269997 11.17934322 -0.10717800 -0.46679699   18.268753
0.50230676  0.99576068  0.00481510  1.00000000  0.99576068        0     1.25329995 11.18154144  1.26401496 -0.09471100  -19.548397
0.50246018  1.00313067  0.00487066  1.00000000  1.00313067        0     1.25360000 11.15473938 -0.08457200 -1.42350805  -22.628460
0.50268257  1.00701916  0.00482473  1.00000000  1.00701916        1     1.25409997 11.19003296 -1.11586404 -0.30234501   22.165697
0.50283599  1.00189543  0.00480654  1.00000000  1.00189543        1     1.25440001 11.17102528  0.18270101 -0.20089699  -18.182657
0.50305843  1.00109422  0.00475017  1.00000000  1.00109422        0     1.25500000 11.13627625  1.30680799  0.49333200   22.800859
0.50321180  1.00675511  0.00473262  1.00000000  1.00675511        0     1.25520003 11.06619644  0.41218600 -0.51287800   -5.952701
0.50342655  0.99182045  0.00458470  1.00000000  0.99182045        1     1.25580001 11.06388092  1.53680003 -0.89218903    2.273305
0.50357997  0.99544376  0.00470143  1.00000000  0.99544376        1     1.25619996 11.06765747  1.31895101 -0.43132001   11.281321
0.50379473  1.00166059  0.00480963  1.00000000  1.00166059        0     1.25670004 11.11238098 -0.14459200 -0.29549399  -16.029770
0.50394815  1.00273418  0.00483439  1.00000000  1.00273418        0     1.25709999 11.07337284 -0.60405701 -0.43351701    9.535760
0.50416291  0.99650049  0.00471095  1.00000000  0.99650049        1     1.25759995 11.07079220  0.11688200  0.16654199   -6.565595
0.50431633  1.00458848  0.00473590  1.00000000  1.00458848        1     1.25800002 11.11365795  0.56592202 -0.58704400   30.511259
0.50453871  0.99678415  0.00490708  1.00000000  0.99678415        0     1.25849998 11.12530041  0.20540600 -0.45364401  -37.433270
0.50469214  1.00244486  0.00479029  1.00000000  1.00244486        0     1.25890005 11.11574268 -0.19675800 -0.11790500    0.678671
0.50491458  1.00064373  0.00467274  1.00000000  1.00064373        1     1.25940001 11.04402065  0.88909501  0.30700701   -5.204679
0.50506794  0.99560076  0.00456307  1.00000000  0.99560076        1     1.25979996 11.03125286  0.92983198  0.12918100   12.421565
0.50528276  1.00771570  0.00479970  1.00000000  1.00771570        0     1.26040006 10.99234009 -0.03907800 -0.66178900  -20.235464
0.50542849  0.99425447  0.00460372  1.00000000  0.99425447        0     1.26080000 10.97084808 -0.76048303 -0.86901897    5.963899
0.50565088  1.00358748  0.00455988  1.00000000  1.00358748        1     1.26129997 10.91244507 -0.29031399  0.56523103   -3.687136
0.50579661  1.00264502  0.00463035  1.00000000  1.00264502        1     1.26160002 10.94886398 -0.30519500  0.03892500   57.717056
0.50604206  0.99667597  0.00478667  1.00000000  0.99667597        0     1.26240003 11.04131985 -0.32504299 -0.05655700  -49.821545
0.50619549  1.00849497  0.00489589  1.00000000  1.00849497        0     1.26279998 11.16496372 -0.46437100  0.01783800   -0.022181
0.50641024  0.99903798  0.00445257  1.00000000  0.99903798        1     1.26329994 11.15028381 -0.69975299 -0.19246700   -1.998021
0.50656360  0.99419129  0.00453772  1.00000000  0.99419129        1     1.26370001 11.08851147 -0.44705200  0.22592200    6.839563
0.50677842  1.00404441  0.00468984  1.00000000  1.00404441        0     1.26440001 11.00519753  0.79779798  0.20472001   -4.849122
0.50693178  0.99112952  0.00462917  1.00000000  0.99112952        0     1.26460004 10.99160099  0.43804899 -0.58750200   -9.823827
0.50714654  0.99951375  0.00462552  1.00000000  0.99951375        1     1.26540005 11.01136017  0.53954703 -0.23799901    8.731389
0.50729996  1.00055790  0.00459327  1.00000000  1.00055790        1     1.26580000 11.04699326 -0.21325700 -0.56588697    6.396771
0.50752240  1.00244963  0.00468055  1.00000000  1.00244963        0     1.26639998 11.01939106 -0.17134900  0.35560599   -4.167913
0.50767577  1.00111258  0.00471352  1.00000000  1.00111258        0     1.26689994 10.99585247  0.12540400  0.17530800    3.444864
0.50792122  0.99708152  0.00455835  1.00000000  0.99708152        1     1.26760006 10.95225811 -0.69895202  0.13710000    1.619534
0.50807464  0.99730414  0.00455984  1.00000000  0.99730414        1     1.26800001 10.99404812 -0.41820899 -0.00573000   35.708183
0.50828940  0.99755889  0.00462884  1.00000000  0.99755889        0     1.26870000 10.95753956 -1.15110397 -0.35281399  -25.768496
0.50844282  1.00347674  0.00467774  1.00000000  1.00347674        0     1.26909995 10.98128510 -0.83068800  0.01940900   17.038506
0.50865757  1.00114274  0.00456695  1.00000000  1.00114274        1     1.26970005 10.94305897  0.25544000  0.17622399  -14.897874
0.50881094  1.00438488  0.00451765  1.00000000  1.00438488        1     1.26999998 10.96050167 -0.22683699 -0.57899499   10.263460
0.50918680  0.99793470  0.00478327  1.00000000  0.99793470        0     1.27119994 10.97904301 -0.64093798  0.31877100   17.166607
0.50940925  0.99363524  0.00453710  1.00000000  0.99363524        1     1.27199996 10.99147320  0.44046000  0.18938400  -17.724646
0.50955492  0.99558610  0.00463098  1.00000000  0.99558610        1     1.27230000 11.02399921 -0.71430999  0.17712399  -10.964727
0.50977737  0.99900508  0.00470436  1.00000000  0.99900508        0     1.27320004 11.04353333 -0.09982300  0.16754900   11.928101
0.50993079  0.99772722  0.00459521  1.00000000  0.99772722        0     1.27349997 11.07567883  0.14063600 -0.31907699  -15.880941
0.51014555  0.99422985  0.00467639  1.00000000  0.99422985        1     1.27440000 11.08469772 -0.34669501 -0.38272101   12.422093
0.51029897  1.00638103  0.00478789  1.00000000  1.00638103        1     1.27489996 11.03886127 -0.09751900  0.38864100  -26.850016
0.51051372  1.00361049  0.00462556  1.00000000  1.00361049        0     1.27559996 10.98538494  0.33134499  1.02790105   30.040007
0.51066709  0.99784017  0.00461583  1.00000000  0.99784017        0     1.27610004 11.00497246 -0.12767801 -0.04075600    9.395032
0.51088184  1.00102401  0.00469908  1.00000000  1.00102401        1     1.27680004 11.03614140 -0.03191400  0.21768200  -13.136676
0.51103526  1.00289035  0.00451814  1.00000000  1.00289035        1     1.27730000 11.05730247  0.06452600  0.40182501   18.239929
0.51125771  0.99955970  0.00462871  1.00000000  0.99955970        0     1.27800000 10.99443054 -0.10016600  1.42347002  -19.668520
0.51141113  0.99816602  0.00463393  1.00000000  0.99816602        0     1.27859998 10.98210907  0.11395600  0.71144098   16.354912
0.51162589  1.00053895  0.00455671  1.00000000  1.00053895        1     1.27919996 10.97401333 -0.00253300  0.51226002  -21.868027
0.51177925  1.00347435  0.00463622  1.00000000  1.00347435        1     1.27960002 10.93051147 -1.13583004 -0.48236799    0.854190
0.51199400  0.99989235  0.00459060  1.00000000  0.99989235        0     1.28050005 10.89941883 -2.51219201 -1.13374305   -2.843363
0.51214743  0.99121857  0.00459029  1.00000000  0.99121857        0     1.28090000 10.89913177 -1.63083601 -0.54988098  -16.498194
0.51236218  0.99589324  0.00460327  1.00000000  0.99589324        1     1.28180003 10.96290112 -2.06939507  0.12941000   15.524517
0.51251560  1.00115693  0.00455821  1.00000000  1.00115693        1     1.28209996 10.98237705 -1.44836402  0.42279801    9.104607
0.51273036  0.99975359  0.00461837  1.00000000  0.99975359        0     1.28310001 10.99776745 -0.40459099  0.53280598  -13.963635
0.51288372  0.99367315  0.00465961  1.00000000  0.99367315        0     1.28369999 11.01513386 -0.57720602  0.72940099   19.388998
0.51309854  0.99995875  0.00456503  1.00000000  0.99995875        1     1.28439999 11.01120090 -0.88244200  0.81085199  -24.109293
0.51325190  0.99614441  0.00461622  1.00000000  0.99614441        1     1.28489995 10.98841000 -0.61349899  0.97989702  -16.944225
0.51346666  0.99769413  0.00462022  1.00000000  0.99769413        0     1.28579998 10.93192387  0.36929300  0.99015802   20.736782
0.51362008  0.99916095  0.00455799  1.00000000  0.99916095        0     1.28610003 10.89477444  0.20027900 -0.05218500   -5.141634
0.51383483  0.99437356  0.00443072  1.00000000  0.99437356        1     1.28709996 10.90013218 -1.91464806 -0.44360399    9.686852
0.51398826  0.99885744  0.00452880  1.00000000  0.99885744        1     1.28750002 10.89048481 -0.74270600 -0.79025298   16.278011
0.51421064  1.00158155  0.00464870  1.00000000  1.00158155        0     1.28849995 10.90891743 -0.77532202  0.11002300  -11.353187
0.51436406  0.99556875  0.00452740  1.00000000  0.99556875        0     1.28890002 10.88274288 -1.13473499  0.67013502  -40.564812
0.51457882  1.00103426  0.00454673  1.00000000  1.00103426        1     1.28989995 10.86296844  0.04629900  0.16468801   43.399139
0.51473224  0.99214000  0.00439089  1.00000000  0.99214000        1     1.29050004 10.89787960 -0.69770098 -0.30977601  -18.571808
0.51495469  0.99957937  0.00464265  1.00000000  0.99957937        0     1.29130006 10.90152264 -1.80815899  0.42958799   17.325300
0.51510042  1.00177586  0.00461034  1.00000000  1.00177586        0     1.29190004 10.90926456 -1.02938795  0.66873199  -42.288342
0.51532280  0.99251378  0.00442595  1.00000000  0.99251378        1     1.29279995 10.88320923 -0.12210800  0.67967200   35.391907
0.51546854  1.00017810  0.00464908  1.00000000  1.00017810        1     1.29340005 10.87868118 -0.53050601 -0.19599199   21.795313
0.51569098  1.00439847  0.00466131  1.00000000  1.00439847        0     1.29419994 10.90263653 -0.94712102 -0.40780601  -21.405853
0.51584440  1.00408840  0.00455761  1.00000000  1.00408840        0     1.29489994 10.92164135 -0.93251801 -0.42440000   11.717155
0.51620489  0.99579042  0.00461933  1.00000000  0.99579042        1     1.29630005 10.91101646 -0.96527100  0.51644897  -13.062648
0.51635832  0.99845064  0.00461228  1.00000000  0.99845064        1     1.29690003 10.89420319 -1.10376000  1.55381799    4.926446
0.51658070  0.99654007  0.00462925  1.00000000  0.99654007        0     1.29789996 10.88159275 -1.18951797  0.73136902   -4.312358
0.51672643  1.00273991  0.00472514  1.00000000  1.00273991        0     1.29849994 10.95482254 -1.29957604  1.02160597  -19.985077
0.51694119  1.00098276  0.00460381  1.00000000  1.00098276        1     1.29929996 10.98778152 -1.46925402  0.67626202   22.407728
0.51709461  1.00636470  0.00464093  1.00000000  1.00636470        1     1.29999995 11.00654602 -2.04572511  0.36095399   -9.871674
0.51730937  0.99323034  0.00486276  1.00000000  0.99323034        0     1.30089998 11.01428509 -2.37217689  1.05423701    7.894320
0.51746279  1.00869823  0.00490443  1.00000000  1.00869823        0     1.30159998 11.00195408 -1.87715101  0.05225400   11.689536
0.51767755  0.99626732  0.00466310  1.00000000  0.99626732        1     1.30239999 11.00459194 -2.28082991  0.46742201   -6.759475
0.51783097  1.00392342  0.00472694  1.00000000  1.00392342        1     1.30289996 10.92124844 -1.04140496  1.31979406   15.508511
0.51805335  0.99511665  0.00457964  1.00000000  0.99511665        0     1.30410004 10.89807892  0.05836100  1.56790900  -16.265009
0.51819909  0.99819630  0.00476225  1.00000000  0.99819630        0     1.30480003 10.88920593 -1.04951501  1.35450697   33.467770
0.51842153  0.99633676  0.00467191  1.00000000  0.99633676        1     1.30560005 10.88874817 -1.05126202  0.55874598  -32.034565
0.51856726  1.00151408  0.00463345  1.00000000  1.00151408        1     1.30630004 10.90894413 -1.53926504  0.75464600   22.808241
0.51878971  0.99229002  0.00467732  1.00000000  0.99229002        0     1.30729997 10.91984081 -1.96192896  0.63583398  -21.447969
0.51893544  0.99150991  0.00468008  1.00000000  0.99150991        0     1.30799997 10.91293335 -0.86291099  0.52743500    3.597317
0.51915789  0.99489623  0.00450438  1.00000000  0.99489623        1     1.30890000 10.93470669 -1.30227900  0.60842901    6.662261
0.51931125  0.99645919  0.00475183  1.00000000  0.99645919        1     1.30960000 10.93847370 -1.34391797 -0.43342599  -14.171057
0.51952600  0.99071151  0.00484847  1.00000000  0.99071151        0     1.31060004 11.00113678  0.08942800 -0.11782800   20.734730
0.51967943  0.99223840  0.00495485  1.00000000  0.99223840        0     1.31110001 11.03980732 -1.06929803  0.92451501    8.050518
0.51989418  0.99624085  0.00485711  1.00000000  0.99624085        1     1.31229997 11.12557507 -0.95568103  0.30310100   -1.023399
0.52004761  0.99058574  0.00487392  1.00000000  0.99058574        1     1.31299996 11.15928173 -2.15346694 -0.38382000   18.627939
0.52026236  1.00127697  0.00483153  1.00000000  1.00127697        0     1.31400001 11.07644558 -1.52086604  0.83547997  -20.414677
0.52041572  0.99989939  0.00469138  1.00000000  0.99989939        0     1.31480002 10.94993687 -0.35493499  0.43176299   24.097635
0.52063054  0.98963553  0.00457255  1.00000000  0.98963553        1     1.31570005 10.88293934 -0.63615400  0.78657502  -24.075266
0.52078390  0.99116915  0.00466766  1.00000000  0.99116915        1     1.31640005 10.91387177 -0.71643800  1.24632299   -8.240611
0.52099866  1.00962269  0.00475919  1.00000000  1.00962269        0     1.31750000 10.94601822 -2.41464210  0.54003102    4.563103
0.52115208  1.00128412  0.00455094  1.00000000  1.00128412        0     1.31830001 11.01433945 -2.19346595  0.15071100    0.071069
0.52138215  1.00695693  0.00495313  1.00000000  1.00695693        1     1.31930006 10.98810863  0.61580700  1.04865301   -1.657503
0.52153558  0.99253720  0.00464386  1.00000000  0.99253720        1     1.32009995 10.94748211 -1.54122400  1.57911694    5.631435
0.52175033  0.99485278  0.00472534  1.00000000  0.99485278        0     1.32120001 10.88652802 -2.07969689  0.77982301    0.836641
0.52190375  1.00135326  0.00470042  1.00000000  1.00135326        0     1.32190001 10.89530945 -1.96902502  0.53991699   10.013432
0.52211851  1.00519526  0.00456681  1.00000000  1.00519526        1     1.32290006 10.92353821 -2.33734894  1.53994799  -17.638273
0.52227187  0.99737304  0.00460410  1.00000000  0.99737304        1     1.32340002 10.98375416 -1.78347003  1.20777905   -1.234482
0.52248669  1.01188922  0.00498249  1.00000000  1.01188922        0     1.32480001 10.98631001 -0.81223702  0.69145203   -0.589001
0.52264005  0.99647015  0.00462212  1.00000000  0.99647015        0     1.32570004 10.97601604 -1.63101995  1.26435900   10.090650
0.52285480  0.99487764  0.00471048  1.00000000  0.99487764        1     1.32659996 10.88046360 -3.20283508  1.12812805   -6.684012
0.52300823  1.00231433  0.00465639  1.00000000  1.00231433        1     1.32749999 10.87777710 -3.05079699  1.61549401  -12.738659
0.52322298  0.99409473  0.00469965  1.00000295  0.99409181        0     1.32850003 10.83785915 -3.45622993  0.52539098   17.430527
0.52337641  1.00257492  0.00472183  1.00001157  1.00256336        0     1.32910001 10.85954666 -3.29209900  0.45853400    1.150953
0.52360648  0.99651623  0.00455733  1.00003005  0.99648631        1     1.33050001 10.89481068 -3.28754210  0.87303197    3.529104
0.52375990  0.98890227  0.00478173  1.00004511  0.98885769        1     1.33099997 10.93502140 -2.22920203  0.92385900   15.277872
0.52397466  0.99955255  0.00465587  1.00006910  0.99948347        0     1.33249998 10.87967968 -3.64756799  0.99133301  -10.250483
0.52412808  0.99570286  0.00461187  1.00008802  0.99561524        0     1.33340001 10.83159161 -2.93216705  0.90940899   25.887981
0.52434283  0.99857986  0.00455791  1.00011666  0.99846339        1     1.33440006 10.79782963 -0.03689600  1.47591400  -26.258121
0.52450389  1.00196886  0.00454146  1.00013959  1.00182903        1     1.33529997 10.78640461 -0.57724798  2.30672503    2.532276
0.52471864  1.00008225  0.00455058  1.00017187  0.99991041        0     1.33640003 10.77101135  0.14939500  2.05839491    4.340206
0.52487206  1.00057602  0.00456348  1.00019601  1.00037992        0     1.33739996 10.78082371 -0.72115302  0.64011401   -0.939962
0.52508682  1.00653231  0.00461674  1.00023113  1.00629973        1     1.33840001 10.78340530 -2.18794107  0.81626099    6.374598
0.52524018  0.98905593  0.00448070  1.00025708  0.98880172        1     1.33930004 10.80855179 -3.22774100  0.03092200  -10.176459
0.52545500  0.99658680  0.00474966  1.00029449  0.99629343        0     1.34039998 10.79095459 -0.86678702  1.76332104    9.816413
0.52560836  0.98933607  0.00464948  1.00032190  0.98901772        0     1.34140003 10.82563305 -0.97471601  0.95240003   -3.100918
0.52582312  0.99698704  0.00448719  1.00036114  0.99662715        1     1.34249997 10.79968452 -2.98573494  0.63928998    7.947496
0.52597654  1.00648618  0.00456411  1.00038972  1.00609410        1     1.34340000 10.82893467 -3.15758705  0.40507501    7.994380
0.52619129  0.99736613  0.00463437  1.00043040  0.99693704        0     1.34449995 10.80842590 -1.91955602  0.87954700  -11.251822
0.52634472  1.01097107  0.00461903  1.00045988  1.01050639        0     1.34539998 10.76040745 -1.14791501  1.58480799   -0.786665
0.52655947  1.00089133  0.00441598  1.00050166  1.00038946        1     1.34660006 10.72474957 -2.74487305  0.64700300   -6.092471
0.52671283  0.99879915  0.00460296  1.00053181  0.99826825        1     1.34759998 10.73261738 -2.98609209  1.01840997   -8.121202
0.52692759  1.00110519  0.00464463  1.00057438  1.00053048        0     1.34879994 10.73751926 -2.27477288  1.45420802   12.651407
0.52708101  0.99650455  0.00461376  1.00060500  0.99590200        0     1.34969997 10.74311733 -1.33419800  1.46945202   -2.835894
0.52729577  0.99599195  0.00459364  1.00064807  0.99534690        1     1.35090005 10.70231247 -2.83713293  0.98318499    5.790995
0.52744919  0.99920481  0.00454115  1.00067894  0.99852687        1     1.35179996 10.71693039 -3.14932990  1.24846601   -5.942425
0.52767164  0.99326122  0.00450254  1.00072379  0.99254280        0     1.35309994 10.71107197 -2.55705309  1.31515503    9.457329
0.52781737  0.99588495  0.00449691  1.00075318  0.99513543        0     1.35409999 10.72866535 -1.93045795  1.60448503   -3.750130
0.52803975  0.99596429  0.00452768  1.00079797  0.99517018        1     1.35529995 10.69330502 -0.09006500  1.28411901    1.120006
0.52819318  0.99656779  0.00447555  1.00082878  0.99574256        1     1.35630000 10.68685055 -2.60247803  0.96038800   15.474713
0.52840793  0.99421966  0.00463239  1.00087172  0.99335372        0     1.35759997 10.68603134 -3.11424303  1.03717005  -15.345114
0.52856135  0.99776137  0.00442942  1.00090222  0.99686199        0     1.35850000 10.69927979 -4.04043388  0.73879200   -2.989609
0.52877611  1.01082349  0.00463260  1.00094459  1.00986958        1     1.35969996 10.67502975 -1.50231898  2.24343896    0.333871
0.52892947  0.99585789  0.00464484  1.00097457  0.99488831        1     1.36080003 10.66489601 -1.72685206  1.40621197   11.007920
0.52914429  0.99949473  0.00449146  1.00101611  0.99848014        0     1.36199999 10.68532276 -2.75747705  1.00754499   -6.437648
0.52929765  1.01044106  0.00460598  1.00104540  1.00938582        0     1.36300004 10.68567276 -2.40760803  0.26945499    4.522767
0.52954310  0.99860656  0.00440688  1.00109152  0.99751776        1     1.36450005 10.68481064 -3.25451708  0.56608599   -4.529575
0.52968884  0.99011832  0.00436885  1.00111842  0.98901218        1     1.36510003 10.67560196 -2.33740401  0.90377802    5.314690
0.52991128  1.01647234  0.00468778  1.00115868  1.01529598        0     1.36679995 10.68274212 -1.51227605  1.84515405   -4.536755
0.53006464  0.99458861  0.00453986  1.00118583  0.99341059        0     1.36790001 10.72263813 -1.89819300  1.64123499    9.233230
0.53027946  0.99486321  0.00440770  1.00122292  0.99364805        1     1.36909997 10.71361256 -2.03936791  0.36478400  -11.472190
0.53043282  1.00581694  0.00444617  1.00124866  1.00456262        1     1.37010002 10.73948956 -2.49134803  1.69941700    1.209506
0.53065526  0.99542266  0.00450982  1.00128481  0.99414539        0     1.37160003 10.71402740 -2.28050995  1.98951697    5.111096
0.53080869  1.00237072  0.00449655  1.00130884  1.00106049        0     1.37259996 10.73973560 -2.11871004  1.63224804   -0.258835
0.53125352  0.99060404  0.00447913  1.00137370  0.98924512        1     1.37539995 10.72150421 -1.06205702  2.83534193   10.219865
0.53140694  1.00237417  0.00449136  1.00139417  1.00097859        1     1.37650001 10.71988964 -1.74997699  2.45616889    7.858941
0.53162169  1.00090218  0.00461328  1.00142092  0.99948198        0     1.37790000 10.72611713 -2.20990801  2.28921509   -6.852719
0.53176743  1.00416732  0.00451532  1.00143765  1.00272572        0     1.37860000 10.71237564 -2.18358588  1.02066004    3.128699
0.53198987  1.00353062  0.00456666  1.00146063  1.00206697        1     1.38030005 10.72434330 -2.83666992  1.30464196    3.159550
0.53214324  0.99715489  0.00451503  1.00147438  0.99568689        1     1.38139999 10.71913147 -2.94397902  1.49801600   -7.823919
0.53235799  0.99579674  0.00455397  1.00149005  0.99431515        0     1.38290000 10.71411896 -2.23903704  1.83664703   16.608728
0.53251141  0.99642742  0.00455901  1.00149778  0.99493724        0     1.38399994 10.69880962 -1.40335095  2.44064307  -34.619942
0.53272617  0.99563926  0.00445640  1.00150000  0.99414802        1     1.38530004 10.70614147 -2.29945588  1.93089294   32.165176
0.53287959  0.99490315  0.00439803  1.00150000  0.99341303        1     1.38639998 10.72299194 -4.02076721  0.95278198   -9.739728
0.53310204  1.00307286  0.00467887  1.00150000  1.00157046        0     1.38800001 10.71661854 -3.54901099  1.43427300    8.649196
0.53324777  1.00777256  0.00472212  1.00150000  1.00626314        0     1.38909996 10.72206593 -3.56382799  1.90999603   -4.072591
0.53346252  1.00324965  0.00460448  1.00150000  1.00174701        1     1.39040005 10.77251053 -2.52025604  2.29832506   -0.518473
0.53361589  1.01213169  0.00454555  1.00150000  1.01061583        1     1.39119995 10.79280186 -2.99960303  2.46041107  -18.624226
0.53384602  1.00958502  0.00471383  1.00150000  1.00807297        0     1.39320004 10.74958801 -3.07614303  2.37848711   15.665561
0.53400707  1.00038075  0.00456433  1.00150000  0.99888241        0     1.39429998 10.69336987 -2.80230904  2.62464905   -6.889065
0.53422183  1.00321507  0.00462395  1.00150000  1.00171256        1     1.39579999 10.68730927 -2.34539795  1.91641998   11.841964
0.53437525  0.99969453  0.00463380  1.00150000  0.99819726        1     1.39699996 10.70043278 -1.92667603  1.12219203  -14.298036
0.53459001  1.01087093  0.00475493  1.00150000  1.00935686        0     1.39849997 10.71568298 -2.98017907  1.97261798   14.528514
0.53474343  1.00381255  0.00462239  1.00150000  1.00230908        0     1.39960003 10.74571705 -3.34040093  1.77271998  -16.520723
0.53498119  1.00656414  0.00460498  1.00150000  1.00505650        1     1.40129995 10.74506855 -2.37654901  2.42752099   16.796543
0.53513455  1.01307309  0.00471830  1.00150000  1.01155579        1     1.40209997 10.72537231 -1.89049494  2.38699293   -6.164181
0.53534931  0.99745965  0.00462841  1.00150000  0.99596572        0     1.40409994 10.68260574 -3.03140306  1.37884498    1.865927
0.53550273  1.00658774  0.00466368  1.00150000  1.00508010        0     1.40520000 10.70038319 -4.22605705  1.28457606   -4.488371
0.53572518  0.98898405  0.00457547  1.00150000  0.98750281        1     1.40680003 10.71476460 -2.92111993  1.31254601    1.729236
0.53587091  1.00640178  0.00449460  1.00150000  1.00489450        1     1.40799999 10.72463703 -2.73014593  2.29647803    8.145267
0.53608567  1.00345397  0.00462994  1.00150000  1.00195110        0     1.40960002 10.70785809 -1.59903705  2.38412499   -3.050872
0.53623909  1.00780153  0.00462952  1.00150000  1.00629210        0     1.41090000 10.69364166 -1.55937195  2.39269996   -4.797604
0.53645384  0.99291289  0.00446038  1.00150000  0.99142575        1     1.41229999 10.67735767 -3.46460700  2.16882300    7.883529
0.53660721  1.01005101  0.00465057  1.00150000  1.00853825        1     1.41359997 10.65920830 -3.87580109  1.76751697  -23.628700
0.53682196  0.99812800  0.00470045  1.00150000  0.99663305        0     1.41520000 10.64822102 -3.65103102  1.61774397   24.646984
0.53697538  0.99894404  0.00465713  1.00150000  0.99744785        0     1.41639996 10.64883900 -3.32482910  1.61384594    4.673140
0.53719014  1.00117958  0.00456817  1.00150000  0.99968010        1     1.41799998 10.66129494 -2.02668810  1.87982202   -0.908551
0.53734356  1.00589299  0.00463556  1.00150000  1.00438643        1     1.41929996 10.70696545 -2.02279711  1.58105505    4.103676
0.53757364  1.01696718  0.00473697  1.00150000  1.01544404        0     1.42110002 10.72354031 -2.81544304  1.67597198   -6.173662
0.53772706  1.00096738  0.00469380  1.00150000  0.99946815        0     1.42229998 10.77124310 -2.68788290  1.75821698  -16.201698
0.53794181  1.00105810  0.00482363  1.00150000  0.99955881        1     1.42390001 10.78073883 -2.09506202  1.95724499   22.644058
0.53809524  1.00102854  0.00461176  1.00150000  0.99952930        1     1.42519999 10.84616089 -1.98689497  2.06991601  -13.068670
0.53830999  0.99768013  0.00474046  1.00150000  0.99618584        0     1.42690003 10.84001160 -2.84550500  2.58462501   13.220961
0.53846335  1.00209546  0.00469517  1.00150000  1.00059462        0     1.42809999 10.81554031 -2.95608497  2.21051002   14.445947
0.53867811  1.00140953  0.00461217  1.00150000  0.99990970        1     1.42980003 10.74347973 -2.01360297  2.94644189  -15.692490
0.53883153  0.99964815  0.00453590  1.00150000  0.99815094        1     1.43120003 10.75931168 -1.65058696  2.79353309   15.396895
0.53904629  0.99712592  0.00474135  1.00150000  0.99563247        0     1.43289995 10.77665997 -3.15692902  1.87322199  -15.458155
0.53919971  1.01204324  0.00460243  1.00150000  1.01052749        0     1.43420005 10.79695606 -2.58356905  1.78192103    5.680022
0.53941447  0.99974644  0.00446468  1.00150000  0.99824905        1     1.43589997 10.75704956 -4.18820190  2.11047411   -3.161080
0.53956789  0.99310291  0.00462509  1.00150000  0.99161547        1     1.43719995 10.72187805 -3.15832496  2.69174194   10.301834
0.53980565  1.00853980  0.00464779  1.00150000  1.00702929        0     1.43920004 10.71828079 -2.30402398  2.87072802   -1.662058
0.53995138  1.00639594  0.00466738  1.00150000  1.00488865        0     1.44070005 10.70850658 -2.10678101  2.80718207  -10.935142
0.54016614  1.00939643  0.00457377  1.00150000  1.00788462        1     1.44219995 10.70328045 -0.87485498  2.54682899    4.399730
0.54031950  1.00664401  0.00472975  1.00150000  1.00513625        1     1.44309998 10.67707539 -3.46560693  2.18795800    4.660473
0.54053426  1.00046730  0.00461441  1.00150000  0.99896890        0     1.44540000 10.68492985 -4.54981184  1.03086901   -6.823928
0.54068768  1.00117755  0.00468016  1.00150000  0.99967802        0     1.44630003 10.71088123 -4.25674820  1.58393097  -17.762672
0.54092544  1.01389980  0.00468435  1.00150000  1.01238120        1     1.44869995 10.74426365 -2.38178301  1.97042799   14.241245
0.54107887  0.99816108  0.00477116  1.00150000  0.99666607        1     1.45009995 10.81355381 -2.14788795  2.69891405  -42.482109
0.54129362  1.00599229  0.00485134  1.00150000  1.00448561        0     1.45200002 10.89289379 -4.20840502  1.76138306   39.093796
0.54143935  1.00048375  0.00493916  1.00150000  0.99898523        0     1.45290005 10.90968800 -5.10137892  2.03713989  -25.857058
0.54166180  1.00722158  0.00459827  1.00150000  1.00571299        1     1.45519996 10.88328075 -6.01381683  1.65660095   32.037037
0.54180753  1.00120628  0.00481336  1.00150000  0.99970675        1     1.45599997 10.80672169 -3.62905908  1.63784802  -13.372888
0.54204530  1.01120234  0.00496348  1.00150000  1.00968778        0     1.45860004 10.81312275 -3.01355696  2.72613502   16.050901
0.54219103  1.00291443  0.00487933  1.00150000  1.00141227        0     1.46000004 10.83917332 -2.98598504  3.20294189  -12.696111
0.54240578  1.00284421  0.00477647  1.00150000  1.00134218        1     1.46179998 10.84164906 -4.25395203  2.63880897    9.596851
0.54255921  0.99155194  0.00453196  1.00150000  0.99006683        1     1.46280003 10.86351013 -3.38732100  2.48731995   -1.895886
0.54277396  1.00050354  0.00485895  1.00150000  0.99900502        0     1.46519995 10.81265545 -2.64897490  3.28707910   10.321461
0.54292732  0.99669874  0.00465435  1.00150000  0.99520594        0     1.46619999 10.78784657 -3.14196205  2.21626997    2.949404
0.54317278  1.00270486  0.00466716  1.00150000  1.00120306        1     1.46870005 10.74837208 -1.80079103  1.75015295   -4.603112
0.54331851  0.99978304  0.00471192  1.00150000  0.99828559        1     1.47019994 10.72590160 -3.07908607  1.81733704   -3.845546
0.54353327  0.99904025  0.00467030  1.00150000  0.99754393        0     1.47220004 10.75974560 -2.98302102  2.21250200    5.588670
0.54368669  1.00399327  0.00479439  1.00150000  1.00248957        0     1.47360003 10.77160263 -2.26106811  2.54361010  -17.951538
0.54390144  0.99526435  0.00479217  1.00150000  0.99377370        1     1.47560000 10.80389118 -2.00803399  2.71452308   20.400549
0.54405487  0.99488086  0.00469589  1.00150000  0.99339080        1     1.47720003 10.79459000 -2.11528802  2.87351203  -22.888615
0.54426962  0.99904585  0.00482756  1.00150000  0.99754953        0     1.47909999 10.76526928 -2.93566895  2.60895491   23.879162
0.54442298  0.99733329  0.00479379  1.00150000  0.99583954        0     1.48049998 10.74633312 -3.74272895  2.60746002  -27.340149
0.54465312  1.00097215  0.00479237  1.00150000  0.99947292        1     1.48269999 10.72847462 -4.12400818  2.01875305   26.847132
0.54479885  0.99881560  0.00474354  1.00150000  0.99731964        1     1.48430002 10.73256683 -3.49140406  3.20536804  -10.354657
0.54501361  1.00247169  0.00486566  1.00150000  1.00097024        0     1.48629999 10.74312878 -2.62494707  3.95497108   12.793647
0.54516697  0.99451321  0.00486057  1.00150000  0.99302369        0     1.48790002 10.79642105 -3.05777693  4.06409502   23.635895
0.54538178  0.99923468  0.00480959  1.00150000  0.99773806        1     1.48969996 10.81317139 -3.11829400  2.62897491  -18.248152
0.54553515  1.00945544  0.00474358  1.00150000  1.00794351        1     1.49119997 10.80502701 -3.26822710  2.02581811    5.929456
0.54574990  1.00347078  0.00476072  1.00150000  1.00196779        0     1.49339998 10.78808117 -4.47775984  2.00544000   -6.986811
0.54591101  0.99735558  0.00490560  1.00150000  0.99586177        0     1.49500000 10.81351376 -4.42812300  2.00192308    1.516492
0.54996079  1.00394738  0.00467429  1.00150000  1.00244367        1     1.53750002 10.84306812 -5.84832001  2.35562110  -48.514122
0.55011415  0.99892169  0.00469477  1.00150000  0.99742556        1     1.53869998 10.83600140 -5.10498810  2.57992601  -20.801308
0.55032891  1.00234962  0.00484957  1.00150000  1.00084829        0     1.54170001 10.83794689 -4.39405107  3.87124610   21.249315
0.55048233  0.99717009  0.00498661  1.00150000  0.99567658        0     1.54349995 10.83225918 -3.64651489  3.18636298   47.562061
0.55072010  1.00449216  0.00488807  1.00150000  1.00298762        1     1.54600000 10.85969925 -3.20703101  3.75654602  -40.782177
0.55086583  1.00972855  0.00472382  1.00150000  1.00821626        1     1.54779994 10.88168812 -2.65398407  2.54649401  -10.038595
0.55108827  1.00706863  0.00493472  1.00150000  1.00556028        0     1.55030000 10.93809986 -3.73898292  3.48027802    6.988918
0.55124170  1.01287115  0.00505868  1.00150000  1.01135409        0     1.55219996 10.94995594 -3.87913704  2.99857306   -4.288547
0.55145645  0.99843842  0.00486513  1.00150000  0.99694300        1     1.55449998 10.95200729 -3.62168097  2.78799391    4.824291
0.55160981  1.00215876  0.00484783  1.00150000  1.00065780        1     1.55630004 10.97282791 -3.84924889  3.18818688    7.378404
0.55182463  0.99373209  0.00501495  1.00150000  0.99224371        0     1.55879998 11.00058079 -3.18225908  2.79733300   -3.774369
0.55197799  0.99971193  0.00493471  1.00150000  0.99821460        0     1.56060004 10.95928955 -3.89701796  2.72760797   -8.829280
0.55220044  1.00508142  0.00479137  1.00150000  1.00357604        1     1.56309998 10.95608807 -2.97973108  3.16578698   11.543918
0.55235386  0.99247551  0.00474373  1.00150000  0.99098903        1     1.56439996 10.92428207 -2.41241503  3.44074988  -13.443807
0.55256861  1.01589823  0.00507650  1.00150000  1.01437664        0     1.56760001 10.97838306 -3.46600294  4.23451185   13.092113
0.55272198  0.99464273  0.00488895  1.00150000  0.99315298        0     1.56879997 10.96429157 -3.39245605  3.35404205  -51.508396
0.55295211  1.00525987  0.00494136  1.00150000  1.00375426        1     1.57210004 10.98847103 -3.75156403  3.16355109   52.135094
0.55310547  1.00316513  0.00491943  1.00150000  1.00166261        1     1.57410002 10.99724102 -4.69153595  3.92147803   -0.189148
0.55333561  1.01058137  0.00504363  1.00150000  1.00906777        0     1.57679999 11.10322571 -4.24797821  3.62957001   -0.387153
0.55348903  1.01219559  0.00527847  1.00150000  1.01067960        0     1.57869995 11.21102142 -3.17743707  3.94573998    7.289173
0.55370378  1.00654662  0.00504531  1.00150000  1.00503910        1     1.58140004 11.25402355 -2.49595594  3.32850599   -6.639044
0.55385715  1.00158918  0.00505212  1.00150000  1.00008905        1     1.58350003 11.19809055 -1.96591198  3.61086988   14.821358
0.55407190  1.00824451  0.00520633  1.00150000  1.00673437        0     1.58599997 11.12517071 -3.84935808  3.19178796   -7.017016
0.55422533  0.99880612  0.00496164  1.00150000  0.99731016        0     1.58790004 11.16870213 -3.80994797  3.53471398    7.490874
0.55444008  1.01004171  0.00503950  1.00150000  1.00852895        1     1.59039998 11.30000591 -5.71601915  2.22815704  -12.200663
0.55459350  1.00775051  0.00534499  1.00150000  1.00624120        1     1.59259999 11.38636303 -5.36627197  3.55116296    5.626567
0.55480826  1.01221883  0.00532577  1.00150000  1.01070273        0     1.59510005 11.41317081 -4.28934479  4.81249189   -7.520679
0.55496162  1.00904715  0.00548774  1.00150000  1.00753582        0     1.59710002 11.33002377 -3.95092010  4.48729706    8.233992
0.55519176  0.99782282  0.00493903  1.00150000  0.99632835        1     1.60000002 11.33473301 -5.66665602  1.98933399   -7.701600
0.55533749  1.00858533  0.00522935  1.00150000  1.00707471        1     1.60220003 11.25040340 -3.82434106  3.84471107   15.721500
0.55555993  1.00883973  0.00521670  1.00150000  1.00732875        0     1.60490000 11.20491791 -3.04566193  4.81863403  -12.745176
0.55571330  1.00020599  0.00531823  1.00150000  0.99870789        0     1.60619998 11.10551453 -4.76482391  3.55585504   -4.071455
0.55595106  1.00168657  0.00497164  1.00150000  1.00018632        1     1.60990000 11.09200287 -3.50985694  4.14935303    7.460293
0.55610448  1.00573254  0.00495809  1.00150000  1.00422621        1     1.61210001 11.06046391 -2.33629608  3.92958093   -1.417111
0.55631924  1.00063896  0.00517718  1.00150000  0.99914020        0     1.61479998 11.08806705 -2.80889106  4.09820604    1.531236
0.55647266  0.99335587  0.00511319  1.00150000  0.99186808        0     1.61619997 11.11957836 -3.75161004  4.91435194    7.612616
0.55671042  1.00349963  0.00509004  1.00150000  1.00199664        1     1.61989999 11.18441772 -5.51204681  1.63827503   -1.294071
0.55686384  1.00864446  0.00516104  1.00150000  1.00713372        1     1.62220001 11.16340733 -4.83654404  2.20812988   -8.804064
0.55707860  0.99707592  0.00523060  1.00150000  0.99558252        0     1.62489998 11.26128483 -2.53208208  5.18908691    8.088716
0.55722433  1.00845075  0.00540403  1.00150000  1.00694036        0     1.62730002 11.26591778 -2.09610009  4.31365204    8.666366
0.55744672  0.99770373  0.00501586  1.00150000  0.99620944        1     1.62979996 11.34691525 -3.46366906  4.10459900   -3.593838
0.55759245  1.00102019  0.00522535  1.00150000  0.99952096        1     1.63189995 11.31490326 -5.03875685  3.46199012   -3.735514
0.55780721  1.00738120  0.00526203  1.00150000  1.00587237        0     1.63489997 11.26684093 -4.40568495  4.56362915    1.489092
0.55796063  1.00807619  0.00511211  1.00150000  1.00656629        0     1.63699996 11.30606937 -3.41744208  5.14049482   -3.750579
0.55817538  0.99989623  0.00527345  1.00150000  0.99839860        1     1.63989997 11.30239868 -2.10887098  5.22009277    7.592326
0.55832881  1.00844705  0.00517274  1.00150000  1.00693667        1     1.64230001 11.33554554 -1.08952296  5.29850817   11.499556
0.55854356  0.99943250  0.00517310  1.00150000  0.99793559        0     1.64520001 11.22523880 -1.90634203  4.71528578  -13.096180
0.55869699  1.00568998  0.00508934  1.00150000  1.00418365        0     1.64670002 11.14268017 -2.63656592  3.88335395   -7.550838
0.55891937  1.00265837  0.00507324  1.00150000  1.00115669        1     1.65030003 11.08597565 -3.90044403  3.37484694    9.873716
0.55906510  1.00021744  0.00494719  1.00150000  0.99871933        1     1.65250003 11.06423855 -5.45928192  3.18903399    2.086603
0.55928755  0.99811298  0.00489602  1.00150000  0.99661803        0     1.65579998 11.06135273 -4.42223406  4.46662903    1.253972
0.55944097  1.00275552  0.00515279  1.00150000  1.00125360        0     1.65810001 11.11630726 -4.64076185  4.10978699    6.081797
0.55966341  1.01011801  0.00510340  1.00150000  1.00860512        1     1.66110003 11.12571430 -5.07734299  2.76945496   -6.504400
0.55981678  1.00496125  0.00505108  1.00150000  1.00345612        1     1.66349995 11.13769054 -3.00897193  5.27596998  -18.791288
0.56003153  1.00021100  0.00507872  1.00150000  0.99871296        0     1.66649997 11.10824585 -3.97261000  3.93090796   17.291271
0.56018496  1.01697302  0.00499191  1.00150000  1.01544988        0     1.66880000 11.10650539 -3.94965410  3.75776696  -28.311537
0.56041503  1.00352597  0.00498761  1.00150000  1.00202298        1     1.67219996 11.12686634 -3.94936395  3.41848803   24.186893
0.56056845  0.99989694  0.00496747  1.00150000  0.99839932        1     1.67369998 11.13989162 -4.53410912  3.63693190   22.386238
0.56078321  0.99876231  0.00521888  1.00150000  0.99726641        0     1.67770004 11.16150761 -3.86614990  4.63674212  -17.386889
0.56093663  0.99813014  0.00511812  1.00150000  0.99663520        0     1.67999995 11.20135403 -3.83538795  4.49594116    3.996447
0.56115907  1.00434160  0.00530089  1.00150000  1.00283730        1     1.68320000 11.18535137 -2.06922102  4.49284410   -2.286602
0.56130481  1.00363755  0.00492662  1.00150000  1.00213432        1     1.68490005 11.18069553 -3.83057404  2.94924212  -23.837444
0.56152719  0.99842805  0.00503547  1.00150000  0.99693263        0     1.68920004 11.13502407 -2.95957208  6.01148176   28.246962
0.56168061  1.01523268  0.00511171  1.00150000  1.01371217        0     1.69180000 11.08665752 -2.63464403  4.44274902  -17.047356
0.56189537  1.01231158  0.00503036  1.00150000  1.01079535        1     1.69470000 11.03743267 -4.50224304  3.99312592   12.463768
0.56204879  1.01167071  0.00493933  1.00150000  1.01015544        1     1.69710004 11.05042267 -4.42270708  3.50070190   -3.247274
0.56227118  1.01064944  0.00521941  1.00150000  1.00913572        0     1.70050001 11.10996723 -4.98598480  3.95713806    4.916112
0.56241691  1.00193262  0.00533169  1.00150000  1.00043201        0     1.70290005 11.18136597 -2.50370789  4.18200684   -1.874688
0.56263936  1.01821613  0.00520084  1.00150000  1.01669109        1     1.70630002 11.16033554 -4.14933014  4.36070299    0.998023
0.56278509  1.00171590  0.00503391  1.00150000  1.00021553        1     1.70879996 11.18109608 -5.04213476  4.12611389   -2.600220
0.56300753  0.99917412  0.00519365  1.00150000  0.99767762        0     1.71220005 11.15431213 -4.35368299  4.03949690    6.931246
0.56315327  0.98732758  0.00506722  1.00150000  0.98584878        0     1.71459997 11.15005398 -3.12920403  4.33799696   -7.616768
0.56336802  0.99612445  0.00509796  1.00150000  0.99463248        1     1.71800005 11.10072994 -3.14766693  4.11935377   19.909058
0.56352144  1.00480115  0.00504013  1.00150000  1.00329626        1     1.72080004 11.16791153 -3.31528497  3.63836694   -9.620765
0.56373620  1.00680161  0.00533686  1.00150000  1.00529361        0     1.72420001 11.20443344 -4.30611420  4.23479509    7.564826
0.56388956  1.00941384  0.00525064  1.00150000  1.00790203        0     1.72669995 11.21207047 -3.79189301  3.74133301    8.752649
0.56411201  1.00890195  0.00509036  1.00150000  1.00739086        1     1.73010004 11.16714001 -4.85044909  3.26632690   -3.152328
0.56426543  1.00004101  0.00510742  1.00150000  0.99854320        1     1.73179996 11.13041592 -4.49523211  3.62710595   -3.285423
0.56449550  1.00257611  0.00521580  1.00150000  1.00107455        0     1.73670006 11.12543106 -3.17212701  4.75237322    4.967733
0.56464893  1.01524174  0.00529746  1.00150000  1.01372111        0     1.73950005 11.11107540 -2.88168311  5.06991577    6.879848
0.56595284  1.00458312  0.00499874  1.00150000  1.00307846        1     1.76139998 11.18559647 -4.52788496  4.29846191  -11.147841
0.56610620  0.99882674  0.00510297  1.00150000  0.99733073        1     1.76400006 11.23051071 -4.35107994  4.79989576    0.145844
0.56633633  1.00344753  0.00533652  1.00150000  1.00194466        0     1.76830006 11.20947647 -4.38774920  5.12931824    3.592865
0.56648207  0.99892473  0.00520607  1.00150000  0.99742860        0     1.77100003 11.14741802 -3.70744300  5.13740492   27.682156
0.56670451  0.99952823  0.00512431  1.00150000  0.99803120        1     1.77450001 11.12516308 -3.56773400  4.63049316  -20.633776
0.56685787  1.00197721  0.00515820  1.00150000  1.00047648        1     1.77750003 11.18304729 -2.78994012  5.04643202   -0.869636
0.56707263  1.00263131  0.00533090  1.00150000  1.00112963        0     1.78139997 11.28533554 -3.41751099  4.69127703    2.242829
0.56722605  1.00577056  0.00528935  1.00150000  1.00426412        0     1.78419995 11.31862926 -4.14956713  4.08323717  -25.777262
0.56760955  0.99738783  0.00513396  1.00150000  0.99589401        1     1.79130006 11.31175709 -4.02580976  5.02793884  -20.140942
0.56782430  1.00266695  0.00529929  1.00150000  1.00116515        0     1.79519999 11.32496357 -4.02661896  5.45661211   28.195269
0.56797773  0.99377203  0.00531616  1.00150000  0.99228358        0     1.79799998 11.34704208 -3.24993110  4.54882002   19.690918


==> r3-corot1k_T0_D0.txt <==
Phase       Obs_Flux    O_Flux_Err  Ecl_Shape   Noise_Base  Off_Pos     Airmass     FWHM        x_Disp      y_Disp      Sky_Bright  
0.43242493  0.99850577  0.00499971  1.00000000  0.99850577        0     1.40499997 10.81565857  4.97590590 -1.83592200  -38.173992
0.43278542  0.99880832  0.00477285  1.00000000  0.99880832        1     1.40230000 10.82933140  5.86606979 -2.47994995   35.484650
0.43293881  1.00025952  0.00491087  1.00000000  1.00025952        1     1.40100002 10.83942509  5.76843309 -2.48481798   14.224225
0.43315357  0.99375939  0.00492521  1.00000000  0.99375939        0     1.39950001 10.82468891  5.23880816 -2.90783691   -7.686915
0.43330699  1.00310361  0.00493048  1.00000000  1.00310361        0     1.39830005 10.82752991  4.56318998 -2.75495911   -2.657651
0.43352175  1.00311792  0.00496011  1.00000000  1.00311792        1     1.39699996 10.79558563  5.68802309 -1.96795702   -3.297136
0.43366748  0.99362767  0.00481084  1.00000000  0.99362767        1     1.39579999 10.86423969  5.82442522 -1.60340905   10.675676
0.43388990  1.00081909  0.00509033  1.00000000  1.00081909        0     1.39429998 10.83112240  5.31329298 -2.28468299  -11.055866
0.43403563  0.98993397  0.00494557  1.00000000  0.98993397        0     1.39320004 10.83792782  5.54531097 -3.40442705   19.531055
0.43425041  0.99743354  0.00481454  1.00000000  0.99743354        1     1.39170003 10.81464767  4.55434799 -2.87859297  -17.072575
0.43440381  1.00537431  0.00486170  1.00000000  1.00537431        1     1.39100003 10.81679058  5.33474302 -2.50976610   13.676457
0.43461856  0.99903584  0.00482168  1.00000000  0.99903584        0     1.38909996 10.82001114  5.41306305 -2.96716309  -16.325493
0.43477196  0.99936539  0.00490330  1.00000000  0.99936539        0     1.38800001 10.78879070  5.55854416 -2.61550903    4.024734
0.43499440  0.99368763  0.00493500  1.00000000  0.99368763        1     1.38660002 10.81114674  5.36005783 -1.85822296   -2.971055
0.43514779  1.00109637  0.00495016  1.00000000  1.00109637        1     1.38540006 10.84655285  5.29417419 -1.84448195   20.768255
0.43536255  0.99983203  0.00493977  1.00000000  0.99983203        0     1.38399994 10.87118530  5.49004412 -2.67245507  -22.201326
0.43551594  1.00358319  0.00498213  1.00000000  1.00358319        0     1.38290000 10.86375427  5.83216095 -3.01521301  -30.454798
0.43574607  1.00956333  0.00490259  1.00000000  1.00956333        1     1.38139999 10.82176208  5.84956408 -2.70700788   27.819775
0.43589947  1.00335836  0.00487588  1.00000000  1.00335836        1     1.38030005 10.80694103  5.67107391 -3.17382789   -7.669365
0.43612957  1.00047052  0.00504276  1.00000000  1.00047052        0     1.37880003 10.81586456  5.65013504 -2.79678297   10.706415
0.43628296  1.00485396  0.00503798  1.00000000  1.00485396        0     1.37779999 10.83370495  5.69390106 -2.87521410   14.926975
0.43672016  1.00014317  0.00488384  1.00000000  1.00014317        1     1.37500000 10.85676289  5.69740677 -3.65879798  -15.748983
0.43687356  1.00026035  0.00483589  1.00000000  1.00026035        1     1.37380004 10.86244965  5.98955488 -3.88897705   -6.595002
0.43724173  1.00146222  0.00494228  1.00000000  1.00146222        0     1.37150002 10.83936787  5.43690491 -1.75967395    0.255793
0.43745649  1.00178182  0.00496029  1.00000000  1.00178182        1     1.37020004 10.85631275  5.81949615 -2.90008497    4.730235
0.43760988  1.00002337  0.00479757  1.00000000  1.00002337        1     1.36919999 10.88495255  5.75049210 -2.29607391  -22.315254
0.43783998  1.00270128  0.00497084  1.00000000  1.00270128        0     1.36759996 10.89463043  5.40965986 -2.87570190   19.381960
0.43799338  0.99538088  0.00497880  1.00000000  0.99538088        0     1.36660004 10.87195110  4.91113997 -3.09571099   -9.202550
0.43821582  0.99794489  0.00488429  1.00000000  0.99794489        1     1.36539996 10.85960770  5.61609983 -3.12378693   13.066085
0.43836153  0.99624568  0.00504248  1.00000000  0.99624568        1     1.36440003 10.82228947  4.86648607 -3.45613909    5.849574
0.43858397  1.00525200  0.00503481  1.00000000  1.00525200        0     1.36300004 10.91749954  4.95564318 -1.66286504   -1.941076
0.43873739  1.00932395  0.00536276  1.00000000  1.00932395        0     1.36230004 10.95422363  5.46352386 -1.61173201    9.520646
0.43895981  1.00269675  0.00498100  1.00000000  1.00269675        1     1.36070001 10.98271275  5.00528002 -2.97078705   -7.762858
0.43911320  0.99951792  0.00479449  1.00000000  0.99951792        1     1.36010003 10.92286396  5.22635698 -3.30398607   38.909637
0.43935099  1.00379598  0.00509446  1.00000000  1.00379598        0     1.35829997 10.93022633  5.90162706 -1.34154499  -38.749630
0.43949670  0.99654055  0.00508438  1.00000000  0.99654055        0     1.35730004 11.01930046  5.50725603 -1.76801300    6.065305
0.43971914  0.99719447  0.00522975  1.00000000  0.99719447        1     1.35609996 11.01583481  5.01710510 -1.83697498   -1.292051
0.43986487  1.00162852  0.00493572  1.00000000  1.00162852        1     1.35549998 11.06272030  5.27902222 -2.71186805  -16.909792
0.44010264  0.99517071  0.00509468  1.00000000  0.99517071        0     1.35380006 11.07714844  5.65268278 -2.75044990   23.997768
0.44024837  1.00695157  0.00534827  1.00000000  1.00695157        0     1.35280001 11.12195206  4.89942217 -3.18539405   49.745892
0.44068557  0.99718940  0.00504446  1.00000000  0.99718940        1     1.35039997 11.07544804  5.72970581 -1.09263599  -43.564045
0.44083130  1.00397933  0.00496732  1.00000000  1.00397933        1     1.34940004 10.99227047  6.08895922 -1.76362598  -26.093336
0.44105372  1.00219131  0.00507736  1.00000000  1.00219131        0     1.34819996 10.93172741  6.80836105 -2.21482801   24.633648
0.44120714  0.99979842  0.00492225  1.00000000  0.99979842        0     1.34759998 10.90142345  6.06520081 -2.59504700    7.037118
0.44143724  0.99339432  0.00487519  1.00000000  0.99339432        1     1.34609997 10.86937618  5.42697906 -2.53700995   -2.592925
0.44158295  0.99866199  0.00484728  1.00000000  0.99866199        1     1.34510005 10.88000011  5.45206499 -1.58683801   21.582781
0.44180539  0.99441165  0.00495770  1.00000000  0.99441165        0     1.34389997 10.88803101  5.62593794 -1.87965405  -17.539768
0.44195113  1.00470233  0.00494643  1.00000000  1.00470233        0     1.34300005 10.90717030  5.75506210 -1.67715502    4.026732
0.44217357  1.00167418  0.00492251  1.00000000  1.00167418        1     1.34189999 10.88906765  5.81693602 -1.98784602   -3.756717
0.44231930  0.99872750  0.00465816  1.00000000  0.99872750        1     1.34099996 10.91097355  5.96714783 -2.38305712   -3.611108
0.44254938  1.00285780  0.00495160  1.00000000  1.00285780        0     1.33980000 10.91291046  5.50657988 -3.09613800    2.370435
0.44269511  0.99969083  0.00502657  1.00000000  0.99969083        0     1.33899999 10.91249847  5.44451094 -2.01933289   20.505386
0.44291756  0.99214524  0.00472853  1.00000000  0.99214524        1     1.33780003 10.90076065  5.14199114 -1.78378296  -23.314121
0.44307095  0.99157250  0.00471072  1.00000000  0.99157250        1     1.33720005 10.89302444  5.17706680 -1.96060205   24.026125
0.44328573  0.99622989  0.00487663  1.00000000  0.99622989        0     1.33580005 10.85599232  5.19015121 -3.02896094  -27.495939
0.44343913  0.99478567  0.00472779  1.00000000  0.99478567        0     1.33519995 10.84732533  4.58355713 -2.61012292   10.947433
0.44366154  1.00171661  0.00487171  1.00000000  1.00171661        1     1.33379996 10.82478619  4.30219984 -3.12977600  -13.135286
0.44380727  1.00387621  0.00475696  1.00000000  1.00387621        1     1.33329999 10.89021683  5.21195602 -2.56659698  -15.668537
0.44404504  0.99984115  0.00484617  1.00000000  0.99984115        0     1.33169997 10.88667011  4.91608381 -0.77970099   16.884029
0.44419077  1.00282943  0.00490536  1.00000000  1.00282943        0     1.33080006 10.89774609  5.44432402 -2.89455390   -6.448715
0.44440553  1.00196624  0.00487429  1.00000000  1.00196624        1     1.32990003 10.87737846  5.18716812 -4.32859802    5.336019
0.44455895  1.00874531  0.00482809  1.00000000  1.00874531        1     1.32900000 10.87092876  5.45659590 -3.08182502   23.082466
0.44477370  0.99690861  0.00490389  1.00000000  0.99690861        0     1.32790005 10.87481976  5.44543505 -2.41387892  -21.491371
0.44492710  0.99777752  0.00491578  1.00000000  0.99777752        0     1.32710004 10.87876415  5.24484301 -2.17733002    0.885392
0.44514954  0.99676877  0.00473802  1.00000000  0.99676877        1     1.32609999 10.87702942  4.90473604 -2.60484290   -4.163634
0.44530293  0.99158698  0.00472291  1.00000000  0.99158698        1     1.32560003 10.88171291  5.10571289 -2.39035010  -15.815131
0.44552538  0.99769837  0.00485485  1.00000000  0.99769837        0     1.32410002 10.86896229  4.78787613 -1.65267897   17.026854
0.44567111  0.99157977  0.00483359  1.00000000  0.99157977        0     1.32330000 10.87768173  5.58452177 -1.66207898   56.074909
0.44588587  1.00073671  0.00483530  1.00000000  1.00073671        1     1.32239997 10.89538479  5.30894089 -1.42043304  -53.608589
0.44603926  1.00289893  0.00488267  1.00000000  1.00289893        1     1.32190001 10.93108654  5.46869993 -1.92360699   23.645521
0.44626936  1.00314915  0.00493838  1.00000000  1.00314915        0     1.32050002 10.92669678  5.25196791 -1.27085900  -19.097425
0.44642276  0.99359161  0.00477042  1.00000000  0.99359161        0     1.32000005 10.90215015  5.41595507 -2.03639197    3.536576
0.44664520  1.00243521  0.00484409  1.00000000  1.00243521        1     1.31869996 10.90070343  5.27946520 -2.69509101   -8.268931
0.44679859  1.00716484  0.00480727  1.00000000  1.00716484        1     1.31789994 10.91256714  5.28469801 -2.54901099  -42.588440
0.44701335  0.99718952  0.00490817  1.00000000  0.99718952        0     1.31690001 10.96049976  5.28129578 -1.06754303   43.290882
0.44716677  0.99630117  0.00494083  1.00000000  0.99630117        0     1.31599998 10.93858242  5.31477690 -1.46282995   -8.740019
0.44738153  1.00462162  0.00473273  1.00000000  1.00462162        1     1.31509995 10.94728088  4.48388720 -2.42051697   11.865122
0.44753492  1.00677752  0.00477528  1.00000000  1.00677752        1     1.31470001 10.89680767  5.01908922 -3.22895098  -17.956253
0.44774970  1.00306225  0.00487412  1.00000000  1.00306225        0     1.31340003 10.89297199  5.05773211 -2.38890100   21.128757
0.44790310  0.99655682  0.00483151  1.00000000  0.99655682        0     1.31260002 10.86715794  4.95212889 -2.19636512   32.578316
0.44811785  1.00380754  0.00473755  1.00000000  1.00380754        1     1.31169999 10.87439442  5.75077105 -1.43103802  -29.868122
0.44827124  1.00314510  0.00490763  1.00000000  1.00314510        1     1.31120002 10.89445019  5.67748308 -1.37048304  -22.630249
0.44848600  1.00048280  0.00490489  1.00000000  1.00048280        0     1.30999994 10.89199543  5.62491608 -1.76889002   20.917505
0.44863942  1.00419712  0.00485112  1.00000000  1.00419712        0     1.30929995 10.89089203  5.59393311 -2.25956702   17.531958
0.44886184  0.99233520  0.00477086  1.00000000  0.99233520        1     1.30840003 10.84920979  5.20413589 -2.49172997  -16.683813
0.44901523  1.00650883  0.00467335  1.00000000  1.00650883        1     1.30760002 10.85789204  5.32151413 -2.42268395   10.940086
0.44923002  1.00765193  0.00487136  1.00000000  1.00765193        0     1.30669999 10.86945057  5.56288099 -1.52313197   -8.165750
0.44938341  1.00153673  0.00487634  1.00000000  1.00153673        0     1.30599999 10.87836742  5.18911409 -1.05053699    2.581634
0.44959816  1.00247276  0.00456733  1.00000000  1.00247276        1     1.30509996 10.85568523  5.04934692 -2.08288598   -6.290320
0.44975156  1.00121546  0.00478741  1.00000000  1.00121546        1     1.30439997 10.84368134  5.27841187 -2.65954590    4.497340
0.44996634  0.99722773  0.00482408  1.00000000  0.99722773        0     1.30350006 10.84155560  5.61100006 -2.04936194   -3.624825
0.45011973  0.99391848  0.00480055  1.00000000  0.99391848        0     1.30280006 10.89857388  4.82885408 -1.65644801  -48.326599
0.45034984  0.99883628  0.00474420  1.00000000  0.99883628        1     1.30190003 10.93792057  5.15302277 -1.71470594   48.488277
0.45050323  0.99710220  0.00471431  1.00000000  0.99710220        1     1.30120003 10.97020340  5.26726913 -1.59466600  -34.248314
0.45071799  1.00058687  0.00482261  1.00000000  1.00058687        0     1.30030000 10.93307972  5.66491699 -2.81610107   39.239799
0.45086372  0.99647498  0.00493373  1.00000000  0.99647498        0     1.29980004 10.93303204  5.88565111 -2.82424212   -0.100191
0.45108616  1.00176895  0.00488743  1.00000000  1.00176895        1     1.29879999 10.91078854  5.54412794 -2.12212396    1.900826
0.45123190  0.99900746  0.00476769  1.00000000  0.99900746        1     1.29809999 10.93655396  5.10030413 -1.65531898   49.162601
0.45144665  0.99615926  0.00482650  1.00000000  0.99615926        0     1.29729998 10.89785290  4.98091078 -2.22836304  -47.009827
0.45160004  1.00812447  0.00484377  1.00000000  1.00812447        0     1.29659998 10.92906857  5.75682783 -2.89539289   15.824708
0.45181480  0.99829417  0.00476167  1.00000000  0.99829417        1     1.29579997 10.91878605  4.96846819 -2.54388404  -15.071297
0.45196822  1.00144458  0.00488621  1.00000000  1.00144458        1     1.29519999 10.92076397  4.86282301 -2.24439192  -41.741520
0.45219833  0.99176669  0.00480157  1.00000000  0.99176669        0     1.29419994 10.90104389  5.04943085 -2.88929701   38.666363
0.45235172  0.99973303  0.00495451  1.00000000  0.99973303        0     1.29380000 10.89861774  5.08822584 -2.31469703  -21.411739
0.45257416  0.99567252  0.00488632  1.00000000  0.99567252        1     1.29279995 10.92716217  5.81539202 -1.87910497   22.054495
0.45272756  1.00338125  0.00474669  1.00000000  1.00338125        1     1.29209995 10.92267132  5.36823988 -1.92548394   14.371430
0.45294231  0.99253476  0.00480606  1.00000000  0.99253476        0     1.29130006 10.92183208  4.41022921 -2.41216993  -11.596725
0.45310339  1.00325227  0.00480669  1.00000000  1.00325227        0     1.29059994 10.92043304  5.44367981 -1.53228796    9.790227
0.45331815  0.99695569  0.00477426  1.00000000  0.99695569        1     1.28989995 10.94087219  5.10219622 -1.03720105   -7.276071
0.45346388  0.99540633  0.00479428  1.00000000  0.99540633        1     1.28950000 10.96788502  5.18590498 -1.73263502    7.865836
0.45368630  1.00029302  0.00486945  1.00000000  1.00029302        0     1.28849995 10.98773193  4.58752394 -1.81593299   -5.581117
0.45383203  1.00580871  0.00497057  1.00000000  1.00580871        0     1.28779995 11.09225941  4.96492815 -2.07050300   15.672760
0.45405447  1.00576687  0.00620985  1.00000000  1.00576687        1     1.28709996 11.08380032  1.40678406  6.78494310  -16.309023
0.45420021  1.00822020  0.00483841  1.00000000  1.00822020        1     1.28649998 11.13118267  5.31884813 -3.45290399    7.109478
0.45442262  1.00468016  0.00506296  1.00000000  1.00468016        0     1.28569996 11.05553246  3.94775796  0.50590497   -3.072871
0.45456836  0.99648935  0.00491686  1.00000000  0.99648935        0     1.28540003 11.09115505  4.31184387 -0.93060303   15.905487
0.45478311  1.00507665  0.00507051  1.00000000  1.00507665        1     1.28439999 11.08038330  5.32949114 -0.73849499  -12.910530
0.45494419  1.00260663  0.00507463  1.00000000  1.00260663        1     1.28380001 11.09488678  4.99235487 -1.16662598   -5.698805
0.45515895  0.99867737  0.00497259  1.00000000  0.99867737        0     1.28310001 11.10096359  4.98038483 -1.79977405    5.312554
0.45531237  1.00323415  0.00502459  1.00000000  1.00323415        0     1.28250003 11.04133129  5.02276993 -1.44293201  -40.750748
0.45560381  0.99934179  0.00469169  1.00000000  0.99934179        1     1.28149998 10.99771404  5.25046492 -1.56225598   37.192665
0.45575723  1.00762498  0.00492133  1.00000000  1.00762498        1     1.28100002 10.97992992  4.77378082 -1.46553004   -8.491680
0.45597199  1.00195718  0.00492363  1.00000000  1.00195718        0     1.28020000 11.00326061  5.24004412 -1.38499498    9.743355
0.45612538  0.99928880  0.00490553  1.00000000  0.99928880        0     1.27970004 11.04151821  5.42690992 -1.17237902   13.759198
0.45634013  1.00187552  0.00498132  1.00000000  1.00187552        1     1.27900004 11.04292774  6.63293123 -0.95539898   -9.438442
0.45649353  0.99625766  0.00492107  1.00000000  0.99625766        1     1.27859998 11.00964069  6.23937988 -1.99816096  -18.317802
0.45671597  1.00195765  0.00489383  1.00000000  1.00195765        0     1.27769995 10.96186447  4.89200592 -2.90131402   22.644579
0.45686939  0.99836004  0.00501156  1.00000000  0.99836004        0     1.27719998 10.95261478  4.43228102 -2.26954699    3.116846
0.45708415  1.00939882  0.00479163  1.00000000  1.00939882        1     1.27649999 10.99698257  4.94217682 -1.71315002   -1.266478
0.45723754  0.99461758  0.00488584  1.00000000  0.99461758        1     1.27600002 11.03988361  5.02555084 -1.76786804    2.835826
0.45746765  0.99520391  0.00497711  1.00000000  0.99520391        0     1.27530003 11.07947254  4.00397491 -2.97886705   -1.762217
0.45761338  0.99416447  0.00504640  1.00000000  0.99416447        0     1.27470005 11.07592297  4.48156691 -2.10035706   27.228802
0.45783579  1.00251305  0.00478432  1.00000000  1.00251305        1     1.27409995 11.07228088  4.19811201 -2.51422095  -15.960585
0.45798919  1.00006604  0.00483166  1.00000000  1.00006604        1     1.27359998 11.04743671  5.12442780 -2.18711901   -1.248599
0.45821932  1.01060104  0.00497181  1.00000000  1.01060104        0     1.27279997 11.03851795  4.81307220 -2.30175805    3.044127
0.45837271  0.99628156  0.00493738  1.00000000  0.99628156        0     1.27230000 11.01978397  4.40327501 -2.50779700   21.697018
0.45858747  0.99491823  0.00474308  1.00000000  0.99491823        1     1.27170002 10.98489666  4.11836195 -2.28480506  -20.414064
0.45874086  1.00290585  0.00480381  1.00000000  1.00290585        1     1.27139997 11.03953266  5.44803190 -1.91365099   57.377342
0.45897096  0.99998486  0.00494515  1.00000000  0.99998486        0     1.27049994 11.04929447  5.12022781 -1.02114904  -51.120514
0.45912436  1.00117028  0.00496278  1.00000000  1.00117028        0     1.26999998 11.08882809  5.32473803 -1.72022998  -14.522168
0.45933914  0.99849665  0.00482743  1.00000000  0.99849665        1     1.26940000 11.06240559  5.07642412 -1.79084802   16.702740
0.45949253  0.99538594  0.00489218  1.00000000  0.99538594        1     1.26900005 11.05440617  4.59287977 -1.93064904  -16.789711
0.45970729  0.99189126  0.00494015  1.00000000  0.99189126        0     1.26830006 11.05183315  3.97161889 -1.81218004    8.537561
0.45986071  1.00168669  0.00495093  1.00000000  1.00168669        0     1.26789999 11.05569363  4.21139479 -1.50993299    4.886147
0.46007547  0.99065387  0.00478473  1.00000000  0.99065387        1     1.26730001 11.10073090  4.61574221 -0.68870503   -6.892410
0.46022120  0.99294317  0.00480583  1.00000000  0.99294317        1     1.26699996 11.09772778  4.39363098 -1.76602197   20.536873
0.46044362  0.98498523  0.00472217  1.00000000  0.98498523        0     1.26619995 11.04991436  3.83615899 -2.01601410  -17.163778
0.46058935  0.99751180  0.00483709  1.00000000  0.99751180        0     1.26569998 11.05436993  4.22106886 -1.38355994   -6.657810
0.46081179  0.99328673  0.00489319  1.00000000  0.99328673        1     1.26520002 11.07384968  4.22593307 -0.39041099    9.086768
0.46095750  1.00922334  0.00497896  1.00000000  1.00922334        1     1.26470006 11.12125683  4.61943817 -0.82856798    6.683114
0.46117994  0.99716318  0.00484099  1.00000000  0.99716318        0     1.26409996 11.15137005  4.38237000 -1.34696198   -6.056671
0.46132568  1.00554669  0.00511041  1.00000000  1.00554669        0     1.26370001 11.17824841  3.99770689 -1.61489904   -8.459347
0.46154812  1.01149988  0.00502890  1.00000000  1.01149988        1     1.26320004 11.17049694  4.79200411 -1.05596900    4.085993
0.46169385  0.99673164  0.00485777  1.00000000  0.99673164        1     1.26289999 11.09535694  5.32186508 -1.30464196  -15.327701
0.46191627  0.99594700  0.00490811  1.00000000  0.99594700        0     1.26220000 11.06200123  4.42477417 -1.78930700   17.234318
0.46206200  0.99876428  0.00503154  1.00000000  0.99876428        0     1.26180005 11.09698391  4.31932783 -1.50431800   16.988176
0.46228442  0.99476188  0.00490571  1.00000000  0.99476188        1     1.26119995 11.13802147  4.85519791 -1.73622096  -19.559229
0.46243784  1.00854266  0.00482211  1.00000000  1.00854266        1     1.26080000 11.13375187  4.34082794 -1.74467504   22.589050
0.46265259  1.00980437  0.00491886  1.00000000  1.00980437        0     1.26020002 11.12616062  4.77251387 -0.86124402  -22.697630
0.46280599  1.00135052  0.00510965  1.00000000  1.00135052        0     1.25979996 11.11804199  4.60427904 -0.85295099  -20.756990
0.46302077  1.00473034  0.00492252  1.00000000  1.00473034        1     1.25929999 11.12901783  4.53742218 -2.44255090   25.649540
0.46317416  1.00340426  0.00479179  1.00000000  1.00340426        1     1.25909996 11.13332653  4.05141401 -2.77116394    4.994438
0.46341193  1.00875604  0.00496226  1.00000000  1.00875604        0     1.25829995 11.15059853  5.33166504 -1.75415003   -2.777490
0.46355766  0.99278826  0.00503848  1.00000000  0.99278826        0     1.25800002 11.16938877  5.00583982 -1.01015496    8.687038
0.46377242  0.99660456  0.00483814  1.00000000  0.99660456        1     1.25750005 11.16562176  4.27615404 -1.64396703   -4.978687
0.46392581  1.00741553  0.00479029  1.00000000  1.00741553        1     1.25709999 11.16421413  4.19839478 -2.19596910   22.960520
0.46414059  0.98821515  0.00492700  1.00000000  0.98821515        0     1.25660002 11.17556667  4.97738600 -1.46469104  -31.350517
0.46429399  1.00562906  0.00494030  1.00000000  1.00562906        0     1.25619996 11.16376877  5.07933378 -2.23136091   14.376434
0.46450874  1.00131929  0.00476879  1.00000000  1.00131929        1     1.25569999 11.18305683  4.75661516 -1.60823095  -14.727262
0.46466216  1.00348711  0.00485356  1.00000000  1.00348711        1     1.25539994 11.20502758  4.93287706 -1.23413801   -0.267523
0.46487692  1.01718700  0.00510202  1.00000000  1.01718700        0     1.25489998 11.27597523  4.82375002 -1.32353997  -10.025876
0.46503031  1.00419176  0.00532339  1.00000000  1.00419176        0     1.25450003 12.02900219  4.13079119 -2.43232703   24.668058
0.46524507  1.00244248  0.00668976  1.00000000  1.00244248        1     1.25409997 12.02022076  3.34703112  0.20143101  -17.094952
0.46539846  1.01461840  0.00495036  1.00000000  1.01461840        1     1.25380003 11.99375629  4.85269213 -1.57875800   -0.559151
0.46561322  1.00313377  0.00500308  1.00000000  1.00313377        0     1.25320005 11.23212337  3.98540497  0.01475500   -3.378816
0.46576664  1.00106859  0.00498489  1.00000000  1.00106859        0     1.25290000 11.21676159  3.97044802 -2.21391296   17.347025
0.46598139  1.00117624  0.00480503  1.00000000  1.00117624        1     1.25250006 11.17743206  4.03155518 -1.26769996  -15.095638
0.46612713  1.01022601  0.00480811  1.00000000  1.01022601        1     1.25230002 11.16690254  4.18530321 -1.16935694    5.746575
0.46634957  1.00263178  0.00489475  1.00000000  1.00263178        0     1.25170004 11.19276047  4.26594496 -2.04942298   -6.698518
0.46650296  0.99213356  0.00482597  1.00000000  0.99213356        0     1.25139999 11.21568584  3.48993707 -2.13616896  -20.604933
0.46671772  1.00324714  0.00483162  1.00000000  1.00324714        1     1.25090003 11.26416492  3.75906396 -1.92361498   19.190886
0.46687111  0.99794507  0.00490133  1.00000000  0.99794507        1     1.25059998 11.22961044  3.76874208 -1.76461804   27.431662
0.46709356  1.00977588  0.00514884  1.00000000  1.00977588        0     1.25010002 11.22129059  3.57126188 -1.60488904  -22.107645
0.46724695  1.01195824  0.00502856  1.00000000  1.01195824        0     1.24979997 11.20896435  4.36130905 -1.69589198  -16.302649
0.46746171  1.00099993  0.00470453  1.00000000  1.00099993        1     1.24940002 11.20040798  3.90467811 -1.88235497   17.918430
0.46761513  1.00287712  0.00483516  1.00000000  1.00287712        1     1.24919999 11.21249390  3.81551409 -2.32626295  -30.483677
0.46783754  0.99045813  0.00495823  1.00000000  0.99045813        0     1.24870002 11.19638920  4.39290619 -1.36747003   37.345158
0.46799096  0.99693829  0.00496133  1.00000000  0.99693829        0     1.24839997 11.18915939  4.10967302 -1.78387499  -24.758511
0.46821338  0.99797195  0.00462289  1.00000000  0.99797195        1     1.24800003 11.18617725  4.20008898 -1.35032701   29.263029
0.46836677  1.00558853  0.00482893  1.00000000  1.00558853        1     1.24779999 11.19706631  4.24646807 -1.57638502   13.921095
0.46858153  0.99212003  0.00487105  1.00000000  0.99212003        0     1.24730003 11.22046947  3.62714410 -1.97870600  -14.730613
0.46873495  0.99270624  0.00491005  1.00000000  0.99270624        0     1.24699998 11.21025181  3.85960007 -1.86737800   28.888472
0.46896505  1.01035678  0.00475834  1.00000000  1.01035678        1     1.24670005 11.17352200  4.35873413 -1.22583795  -28.297100
0.46911079  1.00286674  0.00478877  1.00000000  1.00286674        1     1.24640000 11.15480804  4.03812408 -2.05151391   22.921154
0.46933320  1.00797653  0.00478258  1.00000000  1.00797653        0     1.24600005 11.16219711  3.32578993 -2.66270399  -30.435051
0.46948662  1.00716519  0.00495776  1.00000000  1.00716519        0     1.24580002 11.17045116  3.52926612 -2.16048408  -23.351072
0.46970138  0.99986047  0.00485065  1.00000000  0.99986047        1     1.24539995 11.17516041  4.27797699 -1.27943397   22.092356
0.46985477  1.00018525  0.00478527  1.00000000  1.00018525        1     1.24510002 11.19704914  4.09361982 -1.56422400  -16.864178
0.47006953  0.99827737  0.00503287  1.00000000  0.99827737        0     1.24479997 11.19108677  3.85439301 -1.90461695   20.391012
0.47022292  1.00352561  0.00496256  1.00000000  1.00352561        0     1.24450004 11.21166897  4.15982103 -1.79250300   11.787186
0.47056043  1.00763381  0.00471876  1.00000000  1.00763381        1     1.24399996 11.20743847  3.94321394 -1.58528101  -11.220348
0.47070616  0.99956775  0.00487234  1.00000000  0.99956775        1     1.24380004 11.26328373  4.41546583 -0.62432897   10.623520
0.47092858  1.00002968  0.00507127  1.00000000  1.00002968        0     1.24339998 11.32476902  4.95452118 -0.90759301   -6.620921
0.47109732  0.98991579  0.00511071  1.00000000  0.98991579        0     1.24310005 11.36905670  3.95606208 -1.09170496  -18.258265
0.47132742  1.00843167  0.00524641  1.00000000  1.00843167        1     1.24280000 11.35853481  3.90092492 -0.59987599   25.882334
0.47148082  0.99933422  0.00498350  1.00000000  0.99933422        1     1.24259996 11.31720448  4.67899323 -1.08409095   -9.385954
0.47170326  1.00207961  0.00504265  1.00000000  1.00207961        0     1.24230003 11.24669170  4.05645800 -0.95828199    8.881271
0.47185665  0.99473417  0.00494273  1.00000000  0.99473417        0     1.24210000 11.21704578  3.85640001 -2.07421899  -21.337086
0.47207141  1.00376666  0.00487562  1.00000000  1.00376666        1     1.24179995 11.24420547  3.86238503 -1.06864905   21.830303
0.47221714  1.01254988  0.00511431  1.00000000  1.01254988        1     1.24160004 11.30337429  4.07929993 -1.92706299  -25.223671
0.47243959  0.99245864  0.00521878  1.00000000  0.99245864        0     1.24129999 11.35257816  3.13256097 -0.70584899   23.526522
0.47259298  1.00565088  0.00520118  1.00000000  1.00565088        0     1.24109995 11.32570934  4.17993212 -0.32725501    0.224793
0.47281542  1.00021338  0.00495640  1.00000000  1.00021338        1     1.24080002 11.31624889  4.19443512 -1.76255798   -0.523201
0.47296113  1.00411987  0.00505148  1.00000000  1.00411987        1     1.24059999 11.28318882  4.00208998 -1.66760302  -14.337075
0.47318357  1.00204980  0.00508105  1.00000000  1.00204980        0     1.24030006 11.31689167  3.52492499 -0.01908100   14.468281
0.47333699  1.00302732  0.00518189  1.00000000  1.00302732        0     1.24010003 11.31124783  4.17372894 -1.54214501   -5.167696
0.47355175  1.00522876  0.00503770  1.00000000  1.00522876        1     1.23979998 11.40464497  4.37033081 -2.25471497    4.489303
0.47370514  1.00272989  0.00520361  1.00000000  1.00272989        1     1.23959994 11.41546917  4.03817701 -2.14900208  -12.172451
0.47391990  1.00833690  0.00532087  1.00000000  1.00833690        0     1.23940003 11.41428661  3.22626495 -1.37245905   14.390417
0.47408098  1.00750911  0.00525097  1.00000000  1.00750911        0     1.23930001 11.31391907  3.70957208 -1.88304102   13.668904
0.47431108  0.99955851  0.00493629  1.00000000  0.99955851        1     1.23889995 11.25925922  3.15321398 -1.68165600  -19.083708
0.47446448  0.99707139  0.00493789  1.00000000  0.99707139        1     1.23880005 11.25314713  2.54383898 -2.63294196   17.100849
0.47469458  0.99829900  0.00502562  1.00000000  0.99829900        0     1.23850000 11.27333832  3.73540497 -1.57560694  -12.497935
0.47484797  0.99876064  0.00511759  1.00000000  0.99876064        0     1.23829997 11.29842854  3.82372308 -1.35792506   30.032804
0.47506273  1.00355327  0.00500549  1.00000000  1.00355327        1     1.23810005 11.26989269  3.37041497 -1.19027698  -29.995333
0.47521615  0.99801326  0.00488960  1.00000000  0.99801326        1     1.23800004 11.31604862  3.26834893 -1.54147303    9.679132
0.47543091  1.00533867  0.00522930  1.00000000  1.00533867        0     1.23780000 11.35405254  3.33539605 -1.45929003   -4.679182
0.47579905  0.98638815  0.00500880  1.00000000  0.98638815        1     1.23740005 11.37248325  2.68100691 -1.26040602   10.018639
0.47595245  0.99721211  0.00501178  1.00000000  0.99721211        1     1.23730004 11.29270554  3.39437890 -1.65675402  -11.970957
0.47616723  1.00533032  0.00493974  1.00000000  1.00533032        0     1.23710001 11.27291775  2.93734694 -1.46061695   10.984843
0.47631297  1.00784874  0.00513488  1.00000000  1.00784874        0     1.23689997 11.27029037  2.70625305 -1.79766798  -15.635557
0.47653538  1.00333738  0.00499705  1.00000000  1.00333738        1     1.23679996 11.31066990  3.46666002 -1.11503601    9.887839
0.47668880  1.00230050  0.00496889  1.00000000  1.00230050        1     1.23660004 11.30263042  3.24349999 -0.57130402   46.094257
0.47690356  1.00251710  0.00507199  1.00000000  1.00251710        0     1.23640001 11.34227467  3.43417001 -1.03033400  -45.133991
0.47705695  1.00110662  0.00516993  1.00000000  1.00110662        0     1.23640001 11.32249832  2.51402307 -2.48104906   29.554882
0.47727171  1.00475693  0.00509301  1.00000000  1.00475693        1     1.23609996 11.35158825  3.73486304 -2.10350800  -35.051834
0.47742510  1.00204468  0.00485410  1.00000000  1.00204468        1     1.23599994 11.28955364  3.95636010 -0.38452101   -9.484001
0.47763988  1.00067353  0.00489027  1.00000000  1.00067353        0     1.23590004 11.27975655  3.24768806 -1.11438000   11.160964
0.47779328  0.99970812  0.00502191  1.00000000  0.99970812        0     1.23580003 11.18901443  2.70430803 -2.11023688  -33.483955
0.47801572  0.99334514  0.00476796  1.00000000  0.99334514        1     1.23559999 11.20296764  2.23708296 -1.57255602   31.764097
0.47816911  1.00522327  0.00504480  1.00000000  1.00522327        1     1.23549998 11.21050453  3.19548011 -0.68647802   13.893102
0.47838387  0.99914575  0.00508353  1.00000000  0.99914575        0     1.23529994 11.28339672  2.56214905 -0.79101598  -12.493532
0.47853726  0.99320245  0.00505981  1.00000000  0.99320245        0     1.23529994 11.28411388  2.94611406 -1.34925795   28.798935
0.47875202  0.99994648  0.00487423  1.00000000  0.99994648        1     1.23510003 11.27476120  2.89575195 -1.50669098  -29.126465
0.47890544  1.00192642  0.00475026  1.00000000  1.00192642        1     1.23500001 11.24910355  2.76334000 -1.23093402   52.684746
0.47913554  1.00212514  0.00494522  1.00000000  1.00212514        0     1.23490000 11.27446842  2.70132399 -0.97007799  -62.029049
0.47928894  0.99920106  0.00508370  1.00000000  0.99920106        0     1.23479998 11.34105968  3.80994391 -0.25079301   -0.597299
0.47950369  0.99913955  0.00488786  1.00000000  0.99913955        1     1.23469996 11.35896015  3.31817198 -1.54890394    9.120278
0.47965711  0.99331623  0.00477702  1.00000000  0.99331623        1     1.23459995 11.32452393  3.34399796 -2.25733209   -7.432319
0.47987953  0.99538612  0.00498950  1.00000000  0.99538612        0     1.23450005 11.26539898  3.26952410 -1.43878198    5.932340
0.48003292  0.98787159  0.00481460  1.00000000  0.98787159        0     1.23440003 11.31386566  3.29807997 -0.82067102    2.306870
0.48024768  0.99241030  0.00507940  1.00000000  0.99241030        1     1.23440003 11.33149815  2.72509789 -1.17732203    1.560703
0.48040876  0.99696499  0.00490536  1.00000000  0.99696499        1     1.23430002 11.35890961  2.37233710 -2.50123596    5.212610
0.48062351  1.00295162  0.00497457  1.00000000  1.00295162        0     1.23420000 11.29595184  2.34468794 -1.54992700   -6.503054
0.48077691  1.00156438  0.00494504  1.00000000  1.00156438        0     1.23409998 11.33912945  2.81665802 -0.68342602   -0.626144
0.48099169  0.99631470  0.00487876  1.00000000  0.99631470        1     1.23409998 11.32531738  2.81604791 -1.55822802    3.707882
0.48114508  1.00157177  0.00480460  1.00000000  1.00157177        1     1.23399997 11.33863163  2.79331994 -1.87419105  -34.456467
0.48135984  0.99740314  0.00515329  1.00000000  0.99740314        0     1.23389995 11.30184460  2.91973090 -1.23268104   33.676235
0.48150557  0.99754953  0.00491596  1.00000000  0.99754953        0     1.23389995 11.27437592  2.96849799 -1.25369298   22.359106
0.48172802  0.99865931  0.00483043  1.00000000  0.99865931        1     1.23389995 11.27682018  2.81823707  0.02832800  -17.902943
0.48188141  1.00617540  0.00495152  1.00000000  1.00617540        1     1.23380005 11.31391907  3.77722192 -0.38444501  -19.523653
0.48209617  0.99165809  0.00514217  1.00000000  0.99165809        0     1.23380005 11.44182873  2.78471398 -1.78100598   15.622913
0.48224956  1.00767028  0.00552173  1.00000000  1.00767028        0     1.23370004 11.42932224  2.66789198 -1.22622705   20.333021
0.48248735  1.00184107  0.00478800  1.00000000  1.00184107        1     1.23370004 11.39898300  3.38660407 -0.93930799  -12.268452
0.48263308  0.99919212  0.00492678  1.00000000  0.99919212        1     1.23370004 11.36625957  3.95534110  0.19903600   -8.815946
0.48285550  0.99571478  0.00533797  1.00000000  0.99571478        0     1.23360002 11.40042591  3.08744788 -2.23557997   11.006435
0.48300123  0.99230117  0.00515388  1.00000000  0.99230117        0     1.23360002 11.40845108  2.42614007 -1.16518402   -1.492416
0.48322368  0.98942876  0.00494189  1.00000000  0.98942876        1     1.23360002 11.44959545  3.83108902  0.07000700    5.483228
0.48337707  1.00275648  0.00515150  1.00000000  1.00275648        1     1.23360002 11.50337315  2.83215308 -0.76591498  -13.015105
0.48359182  1.00238049  0.00540366  1.00000000  1.00238049        0     1.23360002 11.48768616  2.54734802 -1.00848401   22.309883
0.48375291  1.00035584  0.00526954  1.00000000  1.00035584        0     1.23360002 11.43915558  2.44892097 -0.91790003   22.609770
0.48397535  0.99256313  0.00517203  1.00000000  0.99256313        1     1.23360002 11.40769958  2.01878691 -0.80906701  -17.044455
0.48412874  0.98922390  0.00506915  1.00000000  0.98922390        1     1.23360002 11.39878941  1.92662799 -1.01808202   14.709837
0.48434350  0.98593605  0.00501847  1.00000000  0.98593605        0     1.23360002 11.35220814  2.18852997 -1.11347997  -14.675573
0.48449689  0.99568671  0.00503192  1.00000000  0.99568671        0     1.23360002 11.30528736  2.37168908 -0.51112401  -40.909042
0.48471165  0.99327636  0.00490957  1.00000000  0.99327636        1     1.23360002 11.39096546  1.84109497 -1.47653997   45.827194
0.48486507  1.00861228  0.00520930  1.00000000  1.00861228        1     1.23360002 11.35527039  2.69636893 -0.58399999  -35.422798
0.48507982  0.99341291  0.00516009  1.00000000  0.99341291        0     1.23360002 11.35023499  2.30870104 -0.38098899   36.999390
0.48523322  0.99739647  0.00491317  1.00000000  0.99739647        0     1.23370004 11.24448490  2.52764893 -0.57160902  -26.930616
0.48547867  0.98772085  0.00493990  1.00000000  0.98772085        1     1.23370004 11.26920605  1.08509398 -2.83205390   30.370129
0.48563206  1.01012254  0.00498866  1.00000000  1.01012254        1     1.23370004 11.25380707  1.72557795 -1.27183497    9.284665
0.48584682  1.00205433  0.00507000  1.00000000  1.00205433        0     1.23380005 11.26304054  2.17022705 -0.83526599   -6.753028
0.48600024  0.99497235  0.00503601  1.00000000  0.99497235        0     1.23380005 11.26420307  1.83014297 -1.11290705   24.890934
0.48622265  1.00164461  0.00504902  1.00000000  1.00164461        1     1.23389995 11.30494213  1.75486803 -1.60320997  -19.349390
0.48637605  0.99921983  0.00504425  1.00000000  0.99921983        1     1.23389995 11.33031178  2.39413095 -1.38255298   10.458193
0.48660615  1.00072110  0.00516848  1.00000000  1.00072110        0     1.23399997 11.45277023  2.01391602 -0.00428800  -15.672294
0.48675957  1.00584137  0.00559964  1.00000000  1.00584137        0     1.23399997 11.45983410  1.87654102 -0.38195801   27.860985
0.48712772  1.00248694  0.00476051  1.00000000  1.00248694        1     1.23409998 11.33055973  1.73583198 -1.30610704  -16.172440
0.48734248  0.99223745  0.00505756  1.00000000  0.99223745        0     1.23420000 11.35222340  1.67304206 -0.98835802   18.725475
0.48749590  0.99374408  0.00528897  1.00000000  0.99374408        0     1.23430002 11.36110210  1.76368701 -0.33291599   -0.501765
0.48771065  0.99622959  0.00480470  1.00000000  0.99622959        1     1.23440003 11.32275105  2.39643908 -0.06280500    2.435783
0.48786405  1.00135589  0.00495907  1.00000000  1.00135589        1     1.23450005 11.26126099  2.88365197 -0.77366602   10.778356
0.48807880  1.00463283  0.00498000  1.00000000  1.00463283        0     1.23459995 11.24722004  1.88153100 -0.73013300  -11.335961
0.48823220  0.98973256  0.00499286  1.00000000  0.98973256        0     1.23459995 11.21795368  1.72854602  0.21789600    0.944680
0.48844698  0.99626106  0.00482992  1.00000000  0.99626106        1     1.23469996 11.32661343  2.71433997 -0.19773901   -5.069119
0.48860806  1.00085413  0.00515703  1.00000000  1.00085413        1     1.23479998 11.31726646  1.91600001 -1.13079798   17.029974
0.48882282  0.98999143  0.00499344  1.00000000  0.98999143        0     1.23490000 11.40100861  1.27084398 -2.33825707  -14.253943
0.48897621  1.00013232  0.00524099  1.00000000  1.00013232        0     1.23500001 11.33046246  2.25113702 -1.33377099    2.606913
0.48919097  0.99605733  0.00481413  1.00000000  0.99605733        1     1.23520005 11.29485321  2.98423004 -1.23624396   -8.436281
0.48934436  1.00747967  0.00484076  1.00000000  1.00747967        1     1.23529994 11.27236176  2.96247911 -0.78765899  -28.801880
0.48956680  0.99124777  0.00494218  1.00000000  0.99124777        0     1.23539996 11.19650745  2.25031996 -0.63125598   23.682184
0.48972020  0.99085361  0.00491760  1.00000000  0.99085361        0     1.23549998 11.19855976  1.86002302 -1.10268402  -29.890997
0.48995030  0.99182028  0.00471905  1.00000000  0.99182028        1     1.23559999 11.17327976  1.57723999 -0.90631098   41.687458
0.49010372  1.00435913  0.00496821  1.00000000  1.00435913        1     1.23570001 11.25058746  2.21689606 -1.44954705    2.762892
0.49032614  1.00479507  0.00507894  1.00000000  1.00479507        0     1.23590004 11.28986835  1.61243403  0.00323500   -2.156653
0.49047187  0.99454075  0.00487100  1.00000000  0.99454075        0     1.23599994 11.29005909  1.47686803 -0.98940998  -15.440728
0.49069431  1.00171041  0.00482923  1.00000000  1.00171041        1     1.23619998 11.25949097  1.27833605 -1.07464600   18.934273
0.49084002  0.99298072  0.00471758  1.00000000  0.99298072        1     1.23629999 11.20856571  1.01680803 -0.70333898  -11.240289
0.49107781  0.99486381  0.00475684  1.00000000  0.99486381        0     1.23650002 11.18226147  2.15239692 -1.23548901    6.107281
0.49123120  0.99666601  0.00489005  1.00000000  0.99666601        0     1.23660004 11.16611767  2.01412201 -1.28701794  -32.958965
0.49144596  1.00506639  0.00494621  1.00000000  1.00506639        1     1.23679996 11.21931458  1.95141196 -2.39814806   36.153950
0.49159938  1.00706029  0.00503594  1.00000000  1.00706029        1     1.23689997 11.24886799  1.26046801 -0.13226300   -9.381199
0.49181414  1.00253165  0.00507470  1.00000000  1.00253165        0     1.23720002 11.21552181  1.22003198  0.05703700    3.340069
0.49196753  0.99772400  0.00480071  1.00000000  0.99772400        0     1.23730004 11.28291225  1.65173304 -1.18895698   11.334042
0.49220529  0.98988003  0.00498076  1.00000000  0.98988003        1     1.23749995 11.26956177  1.41577101 -1.22322798   -5.347675
0.49235103  0.98919010  0.00471981  1.00000000  0.98919010        1     1.23769999 11.29950428  1.83331299 -0.69187897  -25.657648
0.49257347  0.99651265  0.00490432  1.00000000  0.99651265        0     1.23790002 11.20044994  1.81477404 -0.47000101   30.262522
0.49271920  0.99674439  0.00488727  1.00000000  0.99674439        0     1.23800004 11.22599316  2.04978204 -0.00357100   51.685669
0.49294162  0.99676877  0.00489664  1.00000000  0.99676877        1     1.23829997 11.20694447  2.18458605 -0.62104797  -46.997608
0.49308735  0.99008948  0.00473007  1.00000000  0.99008948        1     1.23839998 11.22876263  1.75305903 -0.35478199   16.214083
0.49330980  0.99985069  0.00499099  1.00000000  0.99985069        0     1.23870003 11.21812916  1.22253394 -1.60244799   -9.799230
0.49347085  0.99717569  0.00490820  1.00000000  0.99717569        0     1.23880005 11.26924419  1.33540297 -0.10305800    5.988996
0.49368563  1.00320375  0.00480781  1.00000000  1.00320375        1     1.23909998 11.27470684  2.26405692 -0.93302900   -1.416467
0.49383134  0.99888551  0.00477362  1.00000000  0.99888551        1     1.23920000 11.25133801  1.65329695 -1.43162501    3.678643
0.49405378  0.99305379  0.00488750  1.00000000  0.99305379        0     1.23950005 11.23522854  1.26207697 -1.14361596   -4.301577
0.49420717  0.99827319  0.00490073  1.00000000  0.99827319        0     1.23969996 11.22636509  2.00175500 -0.28438601  -18.360292
0.49442193  1.00245214  0.00482883  1.00000000  1.00245214        1     1.23989999 11.25783062  0.88507098 -0.04466200    8.693232
0.49457535  0.99210316  0.00503527  1.00000000  0.99210316        1     1.24010003 11.23704815  1.84479105 -0.86550897   17.394300
0.49479011  1.00041366  0.00487767  1.00000000  1.00041366        0     1.24039996 11.19711399  1.22843599 -1.44455004   -8.831694
0.49493584  0.99089396  0.00479294  1.00000000  0.99089396        0     1.24059999 11.12065601  1.27030897 -0.69327497   14.851566
0.49515826  0.99533343  0.00484579  1.00000000  0.99533343        1     1.24090004 11.15091419  1.74774897 -0.74606299   -7.363262
0.49530399  0.99255037  0.00494613  1.00000000  0.99255037        1     1.24109995 11.15810680  1.34466600 -1.74177599    6.297834
0.49551877  1.00411999  0.00496360  1.00000000  1.00411999        0     1.24129999 11.21080780  1.56906903 -0.70700800   -1.282112
0.49567217  1.00300682  0.00515216  1.00000000  1.00300682        0     1.24160004 11.16161346  1.64216602 -0.26303899   10.312008
0.49589458  1.00737250  0.00477717  1.00000000  1.00737250        1     1.24189997 11.20747375  0.99926800 -1.00901794   -3.019727
0.49604800  0.98947465  0.00486826  1.00000000  0.98947465        1     1.24210000 11.33105183  0.78527802 -0.41996801   -1.679828
0.49626276  1.00229526  0.00532712  1.00000000  1.00229526        0     1.24240005 11.51076031  2.02908707 -0.58902001    5.402922
0.49641615  1.00169253  0.00580199  1.00000000  1.00169253        0     1.24269998 11.56111145  0.87805200 -1.90506697    3.322281
0.49663091  1.00278902  0.00505312  1.00000000  1.00278902        1     1.24290001 11.53384876 -0.21564899 -1.75508106    2.012678
0.49678433  0.99692488  0.00513302  1.00000000  0.99692488        1     1.24310005 11.37152481  0.74086797 -1.22280896   10.768492
0.49701443  0.99685484  0.00498711  1.00000000  0.99685484        0     1.24349999 11.31752777  1.12672400 -0.77204901   -6.847134
0.49716783  0.99957383  0.00486032  1.00000000  0.99957383        0     1.24370003 11.30857468  0.15380900 -0.95739698   12.481398
0.49739793  1.00014198  0.00519452  1.00000000  1.00014198        1     1.24409997 11.43984509  0.69687700 -0.32933000  -17.486530
0.49755132  1.00095510  0.00510994  1.00000000  1.00095510        1     1.24440002 11.38669109  0.84235001 -0.11106900    3.407397
0.49776608  0.99803406  0.00478132  1.00000000  0.99803406        0     1.24469995 11.28573895  0.53645301 -0.31881699    4.157753
0.49791950  1.00458825  0.00509004  1.00000000  1.00458825        0     1.24500000 11.10985184  1.74466705  0.25534099  -13.938564
0.49814191  0.99903089  0.00464965  1.00000000  0.99903089        1     1.24530005 11.13854218  0.43958300 -1.02023304   14.735140
0.49828765  0.99814624  0.00491912  1.00000000  0.99814624        1     1.24559999 11.11600971  1.08760798 -0.89100599   -7.445325
0.49852541  1.00256872  0.00497116  1.00000000  1.00256872        0     1.24600005 11.12428761  0.45124799 -0.97158098   10.423007
0.49867883  0.99295306  0.00495056  1.00000000  0.99295306        0     1.24619997 11.15245914  0.39565301  0.58779901  -13.455449
0.49889359  0.99326676  0.00476589  1.00000000  0.99326676        1     1.24660003 11.10039234  1.75740802  0.46447799   18.924500
0.49904698  1.00326526  0.00468890  1.00000000  1.00326526        1     1.24679995 11.15233231  0.57179999 -1.01588404   -4.893614
0.49926174  0.99783301  0.00486543  1.00000000  0.99783301        0     1.24730003 11.12413025  0.15300800 -0.51437402    0.366909
0.49941516  0.99956650  0.00476084  1.00000000  0.99956650        0     1.24749994 11.19671345  0.16421500  0.00483700   15.899676
0.49963757  0.99829346  0.00468797  1.00000000  0.99829346        1     1.24790001 11.14784527  1.32738495 -0.36306801  -10.365658
0.49978331  1.00036430  0.00466828  1.00000000  1.00036430        1     1.24820006 11.15517044 -0.25434500 -0.74636799   -1.522470
0.49999806  1.00628269  0.00492681  1.00000000  1.00628269        0     1.24860001 11.14589977 -0.42719999 -0.35835299   -0.309423
0.50015146  1.00477839  0.00499659  1.00000000  1.00477839        0     1.24890006 11.07156372 -0.52128601 -0.25371599    7.890706
0.50120229  0.99923021  0.00469023  1.00000000  0.99923021        1     1.25100005 11.01062012  0.07099500 -0.22297700   36.941975
0.50135565  0.99422485  0.00459213  1.00000000  0.99422485        1     1.25119996 11.05750847  0.05125000  0.31454501   29.695614
0.50157040  0.99775958  0.00490977  1.00000000  0.99775958        0     1.25179994 11.16563129  1.25518799 -0.41909799  -32.960377
0.50172383  0.99996388  0.00493363  1.00000000  0.99996388        0     1.25209999 11.23780346  1.36388397 -0.89225000  -12.531507
0.50193858  0.99268478  0.00474795  1.00000000  0.99268478        1     1.25250006 11.22739697 -0.74588799 -1.55224597    9.084745
0.50209200  1.00102353  0.00474190  1.00000000  1.00102353        1     1.25269997 11.17934322 -0.10717800 -0.46679699   18.268753
0.50230676  0.99576068  0.00481510  1.00000000  0.99576068        0     1.25329995 11.18154144  1.26401496 -0.09471100  -19.548397
0.50246018  1.00313067  0.00487066  1.00000000  1.00313067        0     1.25360000 11.15473938 -0.08457200 -1.42350805  -22.628460
0.50268257  1.00701916  0.00482473  1.00000000  1.00701916        1     1.25409997 11.19003296 -1.11586404 -0.30234501   22.165697
0.50283599  1.00189543  0.00480654  1.00000000  1.00189543        1     1.25440001 11.17102528  0.18270101 -0.20089699  -18.182657
0.50305843  1.00109422  0.00475017  1.00000000  1.00109422        0     1.25500000 11.13627625  1.30680799  0.49333200   22.800859
0.50321180  1.00675511  0.00473262  1.00000000  1.00675511        0     1.25520003 11.06619644  0.41218600 -0.51287800   -5.952701
0.50342655  0.99182045  0.00458470  1.00000000  0.99182045        1     1.25580001 11.06388092  1.53680003 -0.89218903    2.273305
0.50357997  0.99544376  0.00470143  1.00000000  0.99544376        1     1.25619996 11.06765747  1.31895101 -0.43132001   11.281321
0.50379473  1.00166059  0.00480963  1.00000000  1.00166059        0     1.25670004 11.11238098 -0.14459200 -0.29549399  -16.029770
0.50394815  1.00273418  0.00483439  1.00000000  1.00273418        0     1.25709999 11.07337284 -0.60405701 -0.43351701    9.535760
0.50416291  0.99650049  0.00471095  1.00000000  0.99650049        1     1.25759995 11.07079220  0.11688200  0.16654199   -6.565595
0.50431633  1.00458848  0.00473590  1.00000000  1.00458848        1     1.25800002 11.11365795  0.56592202 -0.58704400   30.511259
0.50453871  0.99678415  0.00490708  1.00000000  0.99678415        0     1.25849998 11.12530041  0.20540600 -0.45364401  -37.433270
0.50469214  1.00244486  0.00479029  1.00000000  1.00244486        0     1.25890005 11.11574268 -0.19675800 -0.11790500    0.678671
0.50491458  1.00064373  0.00467274  1.00000000  1.00064373        1     1.25940001 11.04402065  0.88909501  0.30700701   -5.204679
0.50506794  0.99560076  0.00456307  1.00000000  0.99560076        1     1.25979996 11.03125286  0.92983198  0.12918100   12.421565
0.50528276  1.00771570  0.00479970  1.00000000  1.00771570        0     1.26040006 10.99234009 -0.03907800 -0.66178900  -20.235464
0.50542849  0.99425447  0.00460372  1.00000000  0.99425447        0     1.26080000 10.97084808 -0.76048303 -0.86901897    5.963899
0.50565088  1.00358748  0.00455988  1.00000000  1.00358748        1     1.26129997 10.91244507 -0.29031399  0.56523103   -3.687136
0.50579661  1.00264502  0.00463035  1.00000000  1.00264502        1     1.26160002 10.94886398 -0.30519500  0.03892500   57.717056
0.50604206  0.99667597  0.00478667  1.00000000  0.99667597        0     1.26240003 11.04131985 -0.32504299 -0.05655700  -49.821545
0.50619549  1.00849497  0.00489589  1.00000000  1.00849497        0     1.26279998 11.16496372 -0.46437100  0.01783800   -0.022181
0.50641024  0.99903798  0.00445257  1.00000000  0.99903798        1     1.26329994 11.15028381 -0.69975299 -0.19246700   -1.998021
0.50656360  0.99419129  0.00453772  1.00000000  0.99419129        1     1.26370001 11.08851147 -0.44705200  0.22592200    6.839563
0.50677842  1.00404441  0.00468984  1.00000000  1.00404441        0     1.26440001 11.00519753  0.79779798  0.20472001   -4.849122
0.50693178  0.99112952  0.00462917  1.00000000  0.99112952        0     1.26460004 10.99160099  0.43804899 -0.58750200   -9.823827
0.50714654  0.99951375  0.00462552  1.00000000  0.99951375        1     1.26540005 11.01136017  0.53954703 -0.23799901    8.731389
0.50729996  1.00055790  0.00459327  1.00000000  1.00055790        1     1.26580000 11.04699326 -0.21325700 -0.56588697    6.396771
0.50752240  1.00244963  0.00468055  1.00000000  1.00244963        0     1.26639998 11.01939106 -0.17134900  0.35560599   -4.167913
0.50767577  1.00111258  0.00471352  1.00000000  1.00111258        0     1.26689994 10.99585247  0.12540400  0.17530800    3.444864
0.50792122  0.99708152  0.00455835  1.00000000  0.99708152        1     1.26760006 10.95225811 -0.69895202  0.13710000    1.619534
0.50807464  0.99730414  0.00455984  1.00000000  0.99730414        1     1.26800001 10.99404812 -0.41820899 -0.00573000   35.708183
0.50828940  0.99755889  0.00462884  1.00000000  0.99755889        0     1.26870000 10.95753956 -1.15110397 -0.35281399  -25.768496
0.50844282  1.00347674  0.00467774  1.00000000  1.00347674        0     1.26909995 10.98128510 -0.83068800  0.01940900   17.038506
0.50865757  1.00114274  0.00456695  1.00000000  1.00114274        1     1.26970005 10.94305897  0.25544000  0.17622399  -14.897874
0.50881094  1.00438488  0.00451765  1.00000000  1.00438488        1     1.26999998 10.96050167 -0.22683699 -0.57899499   10.263460
0.50918680  0.99793470  0.00478327  1.00000000  0.99793470        0     1.27119994 10.97904301 -0.64093798  0.31877100   17.166607
0.50940925  0.99363524  0.00453710  1.00000000  0.99363524        1     1.27199996 10.99147320  0.44046000  0.18938400  -17.724646
0.50955492  0.99558610  0.00463098  1.00000000  0.99558610        1     1.27230000 11.02399921 -0.71430999  0.17712399  -10.964727
0.50977737  0.99900508  0.00470436  1.00000000  0.99900508        0     1.27320004 11.04353333 -0.09982300  0.16754900   11.928101
0.50993079  0.99772722  0.00459521  1.00000000  0.99772722        0     1.27349997 11.07567883  0.14063600 -0.31907699  -15.880941
0.51014555  0.99422985  0.00467639  1.00000000  0.99422985        1     1.27440000 11.08469772 -0.34669501 -0.38272101   12.422093
0.51029897  1.00638103  0.00478789  1.00000000  1.00638103        1     1.27489996 11.03886127 -0.09751900  0.38864100  -26.850016
0.51051372  1.00361049  0.00462556  1.00000000  1.00361049        0     1.27559996 10.98538494  0.33134499  1.02790105   30.040007
0.51066709  0.99784017  0.00461583  1.00000000  0.99784017        0     1.27610004 11.00497246 -0.12767801 -0.04075600    9.395032
0.51088184  1.00102401  0.00469908  1.00000000  1.00102401        1     1.27680004 11.03614140 -0.03191400  0.21768200  -13.136676
0.51103526  1.00289035  0.00451814  1.00000000  1.00289035        1     1.27730000 11.05730247  0.06452600  0.40182501   18.239929
0.51125771  0.99955970  0.00462871  1.00000000  0.99955970        0     1.27800000 10.99443054 -0.10016600  1.42347002  -19.668520
0.51141113  0.99816602  0.00463393  1.00000000  0.99816602        0     1.27859998 10.98210907  0.11395600  0.71144098   16.354912
0.51162589  1.00053895  0.00455671  1.00000000  1.00053895        1     1.27919996 10.97401333 -0.00253300  0.51226002  -21.868027
0.51177925  1.00347435  0.00463622  1.00000000  1.00347435        1     1.27960002 10.93051147 -1.13583004 -0.48236799    0.854190
0.51199400  0.99989235  0.00459060  1.00000000  0.99989235        0     1.28050005 10.89941883 -2.51219201 -1.13374305   -2.843363
0.51214743  0.99121857  0.00459029  1.00000000  0.99121857        0     1.28090000 10.89913177 -1.63083601 -0.54988098  -16.498194
0.51236218  0.99589324  0.00460327  1.00000000  0.99589324        1     1.28180003 10.96290112 -2.06939507  0.12941000   15.524517
0.51251560  1.00115693  0.00455821  1.00000000  1.00115693        1     1.28209996 10.98237705 -1.44836402  0.42279801    9.104607
0.51273036  0.99975359  0.00461837  1.00000000  0.99975359        0     1.28310001 10.99776745 -0.40459099  0.53280598  -13.963635
0.51288372  0.99367315  0.00465961  1.00000000  0.99367315        0     1.28369999 11.01513386 -0.57720602  0.72940099   19.388998
0.51309854  0.99995875  0.00456503  1.00000000  0.99995875        1     1.28439999 11.01120090 -0.88244200  0.81085199  -24.109293
0.51325190  0.99614441  0.00461622  1.00000000  0.99614441        1     1.28489995 10.98841000 -0.61349899  0.97989702  -16.944225
0.51346666  0.99769413  0.00462022  1.00000000  0.99769413        0     1.28579998 10.93192387  0.36929300  0.99015802   20.736782
0.51362008  0.99916095  0.00455799  1.00000000  0.99916095        0     1.28610003 10.89477444  0.20027900 -0.05218500   -5.141634
0.51383483  0.99437356  0.00443072  1.00000000  0.99437356        1     1.28709996 10.90013218 -1.91464806 -0.44360399    9.686852
0.51398826  0.99885744  0.00452880  1.00000000  0.99885744        1     1.28750002 10.89048481 -0.74270600 -0.79025298   16.278011
0.51421064  1.00158155  0.00464870  1.00000000  1.00158155        0     1.28849995 10.90891743 -0.77532202  0.11002300  -11.353187
0.51436406  0.99556875  0.00452740  1.00000000  0.99556875        0     1.28890002 10.88274288 -1.13473499  0.67013502  -40.564812
0.51457882  1.00103426  0.00454673  1.00000000  1.00103426        1     1.28989995 10.86296844  0.04629900  0.16468801   43.399139
0.51473224  0.99214000  0.00439089  1.00000000  0.99214000        1     1.29050004 10.89787960 -0.69770098 -0.30977601  -18.571808
0.51495469  0.99957937  0.00464265  1.00000000  0.99957937        0     1.29130006 10.90152264 -1.80815899  0.42958799   17.325300
0.51510042  1.00177586  0.00461034  1.00000000  1.00177586        0     1.29190004 10.90926456 -1.02938795  0.66873199  -42.288342
0.51532280  0.99251378  0.00442595  1.00000000  0.99251378        1     1.29279995 10.88320923 -0.12210800  0.67967200   35.391907
0.51546854  1.00017810  0.00464908  1.00000000  1.00017810        1     1.29340005 10.87868118 -0.53050601 -0.19599199   21.795313
0.51569098  1.00439847  0.00466131  1.00000000  1.00439847        0     1.29419994 10.90263653 -0.94712102 -0.40780601  -21.405853
0.51584440  1.00408840  0.00455761  1.00000000  1.00408840        0     1.29489994 10.92164135 -0.93251801 -0.42440000   11.717155
0.51620489  0.99579042  0.00461933  1.00000000  0.99579042        1     1.29630005 10.91101646 -0.96527100  0.51644897  -13.062648
0.51635832  0.99845064  0.00461228  1.00000000  0.99845064        1     1.29690003 10.89420319 -1.10376000  1.55381799    4.926446
0.51658070  0.99654007  0.00462925  1.00000000  0.99654007        0     1.29789996 10.88159275 -1.18951797  0.73136902   -4.312358
0.51672643  1.00273991  0.00472514  1.00000000  1.00273991        0     1.29849994 10.95482254 -1.29957604  1.02160597  -19.985077
0.51694119  1.00098276  0.00460381  1.00000000  1.00098276        1     1.29929996 10.98778152 -1.46925402  0.67626202   22.407728
0.51709461  1.00636470  0.00464093  1.00000000  1.00636470        1     1.29999995 11.00654602 -2.04572511  0.36095399   -9.871674
0.51730937  0.99323034  0.00486276  1.00000000  0.99323034        0     1.30089998 11.01428509 -2.37217689  1.05423701    7.894320
0.51746279  1.00869823  0.00490443  1.00000000  1.00869823        0     1.30159998 11.00195408 -1.87715101  0.05225400   11.689536
0.51767755  0.99626732  0.00466310  1.00000000  0.99626732        1     1.30239999 11.00459194 -2.28082991  0.46742201   -6.759475
0.51783097  1.00392342  0.00472694  1.00000000  1.00392342        1     1.30289996 10.92124844 -1.04140496  1.31979406   15.508511
0.51805335  0.99511665  0.00457964  1.00000000  0.99511665        0     1.30410004 10.89807892  0.05836100  1.56790900  -16.265009
0.51819909  0.99819630  0.00476225  1.00000000  0.99819630        0     1.30480003 10.88920593 -1.04951501  1.35450697   33.467770
0.51842153  0.99633676  0.00467191  1.00000000  0.99633676        1     1.30560005 10.88874817 -1.05126202  0.55874598  -32.034565
0.51856726  1.00151408  0.00463345  1.00000000  1.00151408        1     1.30630004 10.90894413 -1.53926504  0.75464600   22.808241
0.51878971  0.99229002  0.00467732  1.00000000  0.99229002        0     1.30729997 10.91984081 -1.96192896  0.63583398  -21.447969
0.51893544  0.99150991  0.00468008  1.00000000  0.99150991        0     1.30799997 10.91293335 -0.86291099  0.52743500    3.597317
0.51915789  0.99489623  0.00450438  1.00000000  0.99489623        1     1.30890000 10.93470669 -1.30227900  0.60842901    6.662261
0.51931125  0.99645919  0.00475183  1.00000000  0.99645919        1     1.30960000 10.93847370 -1.34391797 -0.43342599  -14.171057
0.51952600  0.99071151  0.00484847  1.00000000  0.99071151        0     1.31060004 11.00113678  0.08942800 -0.11782800   20.734730
0.51967943  0.99223840  0.00495485  1.00000000  0.99223840        0     1.31110001 11.03980732 -1.06929803  0.92451501    8.050518
0.51989418  0.99624085  0.00485711  1.00000000  0.99624085        1     1.31229997 11.12557507 -0.95568103  0.30310100   -1.023399
0.52004761  0.99058574  0.00487392  1.00000000  0.99058574        1     1.31299996 11.15928173 -2.15346694 -0.38382000   18.627939
0.52026236  1.00127697  0.00483153  1.00000000  1.00127697        0     1.31400001 11.07644558 -1.52086604  0.83547997  -20.414677
0.52041572  0.99989939  0.00469138  1.00000000  0.99989939        0     1.31480002 10.94993687 -0.35493499  0.43176299   24.097635
0.52063054  0.98963553  0.00457255  1.00000000  0.98963553        1     1.31570005 10.88293934 -0.63615400  0.78657502  -24.075266
0.52078390  0.99116915  0.00466766  1.00000000  0.99116915        1     1.31640005 10.91387177 -0.71643800  1.24632299   -8.240611
0.52099866  1.00962269  0.00475919  1.00000000  1.00962269        0     1.31750000 10.94601822 -2.41464210  0.54003102    4.563103
0.52115208  1.00128412  0.00455094  1.00000000  1.00128412        0     1.31830001 11.01433945 -2.19346595  0.15071100    0.071069
0.52138215  1.00695693  0.00495313  1.00000000  1.00695693        1     1.31930006 10.98810863  0.61580700  1.04865301   -1.657503
0.52153558  0.99253720  0.00464386  1.00000000  0.99253720        1     1.32009995 10.94748211 -1.54122400  1.57911694    5.631435
0.52175033  0.99485278  0.00472534  1.00000000  0.99485278        0     1.32120001 10.88652802 -2.07969689  0.77982301    0.836641
0.52190375  1.00135326  0.00470042  1.00000000  1.00135326        0     1.32190001 10.89530945 -1.96902502  0.53991699   10.013432
0.52211851  1.00519526  0.00456681  1.00000000  1.00519526        1     1.32290006 10.92353821 -2.33734894  1.53994799  -17.638273
0.52227187  0.99737304  0.00460410  1.00000000  0.99737304        1     1.32340002 10.98375416 -1.78347003  1.20777905   -1.234482
0.52248669  1.01188922  0.00498249  1.00000000  1.01188922        0     1.32480001 10.98631001 -0.81223702  0.69145203   -0.589001
0.52264005  0.99647015  0.00462212  1.00000000  0.99647015        0     1.32570004 10.97601604 -1.63101995  1.26435900   10.090650
0.52285480  0.99487764  0.00471048  1.00000000  0.99487764        1     1.32659996 10.88046360 -3.20283508  1.12812805   -6.684012
0.52300823  1.00231433  0.00465639  1.00000000  1.00231433        1     1.32749999 10.87777710 -3.05079699  1.61549401  -12.738659
0.52322298  0.99409181  0.00469965  1.00000000  0.99409181        0     1.32850003 10.83785915 -3.45622993  0.52539098   17.430527
0.52337641  1.00256336  0.00472183  1.00000000  1.00256336        0     1.32910001 10.85954666 -3.29209900  0.45853400    1.150953
0.52360648  0.99648631  0.00455733  1.00000000  0.99648631        1     1.33050001 10.89481068 -3.28754210  0.87303197    3.529104
0.52375990  0.98885769  0.00478173  1.00000000  0.98885769        1     1.33099997 10.93502140 -2.22920203  0.92385900   15.277872
0.52397466  0.99948347  0.00465587  1.00000000  0.99948347        0     1.33249998 10.87967968 -3.64756799  0.99133301  -10.250483
0.52412808  0.99561524  0.00461187  1.00000000  0.99561524        0     1.33340001 10.83159161 -2.93216705  0.90940899   25.887981
0.52434283  0.99846339  0.00455791  1.00000000  0.99846339        1     1.33440006 10.79782963 -0.03689600  1.47591400  -26.258121
0.52450389  1.00182903  0.00454146  1.00000000  1.00182903        1     1.33529997 10.78640461 -0.57724798  2.30672503    2.532276
0.52471864  0.99991041  0.00455058  1.00000000  0.99991041        0     1.33640003 10.77101135  0.14939500  2.05839491    4.340206
0.52487206  1.00037992  0.00456348  1.00000000  1.00037992        0     1.33739996 10.78082371 -0.72115302  0.64011401   -0.939962
0.52508682  1.00629973  0.00461674  1.00000000  1.00629973        1     1.33840001 10.78340530 -2.18794107  0.81626099    6.374598
0.52524018  0.98880172  0.00448070  1.00000000  0.98880172        1     1.33930004 10.80855179 -3.22774100  0.03092200  -10.176459
0.52545500  0.99629343  0.00474966  1.00000000  0.99629343        0     1.34039998 10.79095459 -0.86678702  1.76332104    9.816413
0.52560836  0.98901772  0.00464948  1.00000000  0.98901772        0     1.34140003 10.82563305 -0.97471601  0.95240003   -3.100918
0.52582312  0.99662715  0.00448719  1.00000000  0.99662715        1     1.34249997 10.79968452 -2.98573494  0.63928998    7.947496
0.52597654  1.00609410  0.00456411  1.00000000  1.00609410        1     1.34340000 10.82893467 -3.15758705  0.40507501    7.994380
0.52619129  0.99693704  0.00463437  1.00000000  0.99693704        0     1.34449995 10.80842590 -1.91955602  0.87954700  -11.251822
0.52634472  1.01050639  0.00461903  1.00000000  1.01050639        0     1.34539998 10.76040745 -1.14791501  1.58480799   -0.786665
0.52655947  1.00038946  0.00441598  1.00000000  1.00038946        1     1.34660006 10.72474957 -2.74487305  0.64700300   -6.092471
0.52671283  0.99826825  0.00460296  1.00000000  0.99826825        1     1.34759998 10.73261738 -2.98609209  1.01840997   -8.121202
0.52692759  1.00053048  0.00464463  1.00000000  1.00053048        0     1.34879994 10.73751926 -2.27477288  1.45420802   12.651407
0.52708101  0.99590200  0.00461376  1.00000000  0.99590200        0     1.34969997 10.74311733 -1.33419800  1.46945202   -2.835894
0.52729577  0.99534690  0.00459364  1.00000000  0.99534690        1     1.35090005 10.70231247 -2.83713293  0.98318499    5.790995
0.52744919  0.99852687  0.00454115  1.00000000  0.99852687        1     1.35179996 10.71693039 -3.14932990  1.24846601   -5.942425
0.52767164  0.99254280  0.00450254  1.00000000  0.99254280        0     1.35309994 10.71107197 -2.55705309  1.31515503    9.457329
0.52781737  0.99513543  0.00449691  1.00000000  0.99513543        0     1.35409999 10.72866535 -1.93045795  1.60448503   -3.750130
0.52803975  0.99517018  0.00452768  1.00000000  0.99517018        1     1.35529995 10.69330502 -0.09006500  1.28411901    1.120006
0.52819318  0.99574256  0.00447555  1.00000000  0.99574256        1     1.35630000 10.68685055 -2.60247803  0.96038800   15.474713
0.52840793  0.99335372  0.00463239  1.00000000  0.99335372        0     1.35759997 10.68603134 -3.11424303  1.03717005  -15.345114
0.52856135  0.99686199  0.00442942  1.00000000  0.99686199        0     1.35850000 10.69927979 -4.04043388  0.73879200   -2.989609
0.52877611  1.00986958  0.00463260  1.00000000  1.00986958        1     1.35969996 10.67502975 -1.50231898  2.24343896    0.333871
0.52892947  0.99488831  0.00464484  1.00000000  0.99488831        1     1.36080003 10.66489601 -1.72685206  1.40621197   11.007920
0.52914429  0.99848014  0.00449146  1.00000000  0.99848014        0     1.36199999 10.68532276 -2.75747705  1.00754499   -6.437648
0.52929765  1.00938582  0.00460598  1.00000000  1.00938582        0     1.36300004 10.68567276 -2.40760803  0.26945499    4.522767
0.52954310  0.99751776  0.00440688  1.00000000  0.99751776        1     1.36450005 10.68481064 -3.25451708  0.56608599   -4.529575
0.52968884  0.98901218  0.00436885  1.00000000  0.98901218        1     1.36510003 10.67560196 -2.33740401  0.90377802    5.314690
0.52991128  1.01529598  0.00468778  1.00000000  1.01529598        0     1.36679995 10.68274212 -1.51227605  1.84515405   -4.536755
0.53006464  0.99341059  0.00453986  1.00000000  0.99341059        0     1.36790001 10.72263813 -1.89819300  1.64123499    9.233230
0.53027946  0.99364805  0.00440770  1.00000000  0.99364805        1     1.36909997 10.71361256 -2.03936791  0.36478400  -11.472190
0.53043282  1.00456262  0.00444617  1.00000000  1.00456262        1     1.37010002 10.73948956 -2.49134803  1.69941700    1.209506
0.53065526  0.99414539  0.00450982  1.00000000  0.99414539        0     1.37160003 10.71402740 -2.28050995  1.98951697    5.111096
0.53080869  1.00106049  0.00449655  1.00000000  1.00106049        0     1.37259996 10.73973560 -2.11871004  1.63224804   -0.258835
0.53125352  0.98924512  0.00447913  1.00000000  0.98924512        1     1.37539995 10.72150421 -1.06205702  2.83534193   10.219865
0.53140694  1.00097859  0.00449136  1.00000000  1.00097859        1     1.37650001 10.71988964 -1.74997699  2.45616889    7.858941
0.53162169  0.99948198  0.00461328  1.00000000  0.99948198        0     1.37790000 10.72611713 -2.20990801  2.28921509   -6.852719
0.53176743  1.00272572  0.00451532  1.00000000  1.00272572        0     1.37860000 10.71237564 -2.18358588  1.02066004    3.128699
0.53198987  1.00206697  0.00456666  1.00000000  1.00206697        1     1.38030005 10.72434330 -2.83666992  1.30464196    3.159550
0.53214324  0.99568689  0.00451503  1.00000000  0.99568689        1     1.38139999 10.71913147 -2.94397902  1.49801600   -7.823919
0.53235799  0.99431515  0.00455397  1.00000000  0.99431515        0     1.38290000 10.71411896 -2.23903704  1.83664703   16.608728
0.53251141  0.99493724  0.00455901  1.00000000  0.99493724        0     1.38399994 10.69880962 -1.40335095  2.44064307  -34.619942
0.53272617  0.99414802  0.00445640  1.00000000  0.99414802        1     1.38530004 10.70614147 -2.29945588  1.93089294   32.165176
0.53287959  0.99341303  0.00439803  1.00000000  0.99341303        1     1.38639998 10.72299194 -4.02076721  0.95278198   -9.739728
0.53310204  1.00157046  0.00467887  1.00000000  1.00157046        0     1.38800001 10.71661854 -3.54901099  1.43427300    8.649196
0.53324777  1.00626314  0.00472212  1.00000000  1.00626314        0     1.38909996 10.72206593 -3.56382799  1.90999603   -4.072591
0.53346252  1.00174701  0.00460448  1.00000000  1.00174701        1     1.39040005 10.77251053 -2.52025604  2.29832506   -0.518473
0.53361589  1.01061583  0.00454555  1.00000000  1.01061583        1     1.39119995 10.79280186 -2.99960303  2.46041107  -18.624226
0.53384602  1.00807297  0.00471383  1.00000000  1.00807297        0     1.39320004 10.74958801 -3.07614303  2.37848711   15.665561
0.53400707  0.99888241  0.00456433  1.00000000  0.99888241        0     1.39429998 10.69336987 -2.80230904  2.62464905   -6.889065
0.53422183  1.00171256  0.00462395  1.00000000  1.00171256        1     1.39579999 10.68730927 -2.34539795  1.91641998   11.841964
0.53437525  0.99819726  0.00463380  1.00000000  0.99819726        1     1.39699996 10.70043278 -1.92667603  1.12219203  -14.298036
0.53459001  1.00935686  0.00475493  1.00000000  1.00935686        0     1.39849997 10.71568298 -2.98017907  1.97261798   14.528514
0.53474343  1.00230908  0.00462239  1.00000000  1.00230908        0     1.39960003 10.74571705 -3.34040093  1.77271998  -16.520723
0.53498119  1.00505650  0.00460498  1.00000000  1.00505650        1     1.40129995 10.74506855 -2.37654901  2.42752099   16.796543
0.53513455  1.01155579  0.00471830  1.00000000  1.01155579        1     1.40209997 10.72537231 -1.89049494  2.38699293   -6.164181
0.53534931  0.99596572  0.00462841  1.00000000  0.99596572        0     1.40409994 10.68260574 -3.03140306  1.37884498    1.865927
0.53550273  1.00508010  0.00466368  1.00000000  1.00508010        0     1.40520000 10.70038319 -4.22605705  1.28457606   -4.488371
0.53572518  0.98750281  0.00457547  1.00000000  0.98750281        1     1.40680003 10.71476460 -2.92111993  1.31254601    1.729236
0.53587091  1.00489450  0.00449460  1.00000000  1.00489450        1     1.40799999 10.72463703 -2.73014593  2.29647803    8.145267
0.53608567  1.00195110  0.00462994  1.00000000  1.00195110        0     1.40960002 10.70785809 -1.59903705  2.38412499   -3.050872
0.53623909  1.00629210  0.00462952  1.00000000  1.00629210        0     1.41090000 10.69364166 -1.55937195  2.39269996   -4.797604
0.53645384  0.99142575  0.00446038  1.00000000  0.99142575        1     1.41229999 10.67735767 -3.46460700  2.16882300    7.883529
0.53660721  1.00853825  0.00465057  1.00000000  1.00853825        1     1.41359997 10.65920830 -3.87580109  1.76751697  -23.628700
0.53682196  0.99663305  0.00470045  1.00000000  0.99663305        0     1.41520000 10.64822102 -3.65103102  1.61774397   24.646984
0.53697538  0.99744785  0.00465713  1.00000000  0.99744785        0     1.41639996 10.64883900 -3.32482910  1.61384594    4.673140
0.53719014  0.99968010  0.00456817  1.00000000  0.99968010        1     1.41799998 10.66129494 -2.02668810  1.87982202   -0.908551
0.53734356  1.00438643  0.00463556  1.00000000  1.00438643        1     1.41929996 10.70696545 -2.02279711  1.58105505    4.103676
0.53757364  1.01544404  0.00473697  1.00000000  1.01544404        0     1.42110002 10.72354031 -2.81544304  1.67597198   -6.173662
0.53772706  0.99946815  0.00469380  1.00000000  0.99946815        0     1.42229998 10.77124310 -2.68788290  1.75821698  -16.201698
0.53794181  0.99955881  0.00482363  1.00000000  0.99955881        1     1.42390001 10.78073883 -2.09506202  1.95724499   22.644058
0.53809524  0.99952930  0.00461176  1.00000000  0.99952930        1     1.42519999 10.84616089 -1.98689497  2.06991601  -13.068670
0.53830999  0.99618584  0.00474046  1.00000000  0.99618584        0     1.42690003 10.84001160 -2.84550500  2.58462501   13.220961
0.53846335  1.00059462  0.00469517  1.00000000  1.00059462        0     1.42809999 10.81554031 -2.95608497  2.21051002   14.445947
0.53867811  0.99990970  0.00461217  1.00000000  0.99990970        1     1.42980003 10.74347973 -2.01360297  2.94644189  -15.692490
0.53883153  0.99815094  0.00453590  1.00000000  0.99815094        1     1.43120003 10.75931168 -1.65058696  2.79353309   15.396895
0.53904629  0.99563247  0.00474135  1.00000000  0.99563247        0     1.43289995 10.77665997 -3.15692902  1.87322199  -15.458155
0.53919971  1.01052749  0.00460243  1.00000000  1.01052749        0     1.43420005 10.79695606 -2.58356905  1.78192103    5.680022
0.53941447  0.99824905  0.00446468  1.00000000  0.99824905        1     1.43589997 10.75704956 -4.18820190  2.11047411   -3.161080
0.53956789  0.99161547  0.00462509  1.00000000  0.99161547        1     1.43719995 10.72187805 -3.15832496  2.69174194   10.301834
0.53980565  1.00702929  0.00464779  1.00000000  1.00702929        0     1.43920004 10.71828079 -2.30402398  2.87072802   -1.662058
0.53995138  1.00488865  0.00466738  1.00000000  1.00488865        0     1.44070005 10.70850658 -2.10678101  2.80718207  -10.935142
0.54016614  1.00788462  0.00457377  1.00000000  1.00788462        1     1.44219995 10.70328045 -0.87485498  2.54682899    4.399730
0.54031950  1.00513625  0.00472975  1.00000000  1.00513625        1     1.44309998 10.67707539 -3.46560693  2.18795800    4.660473
0.54053426  0.99896890  0.00461441  1.00000000  0.99896890        0     1.44540000 10.68492985 -4.54981184  1.03086901   -6.823928
0.54068768  0.99967802  0.00468016  1.00000000  0.99967802        0     1.44630003 10.71088123 -4.25674820  1.58393097  -17.762672
0.54092544  1.01238120  0.00468435  1.00000000  1.01238120        1     1.44869995 10.74426365 -2.38178301  1.97042799   14.241245
0.54107887  0.99666607  0.00477116  1.00000000  0.99666607        1     1.45009995 10.81355381 -2.14788795  2.69891405  -42.482109
0.54129362  1.00448561  0.00485134  1.00000000  1.00448561        0     1.45200002 10.89289379 -4.20840502  1.76138306   39.093796
0.54143935  0.99898523  0.00493916  1.00000000  0.99898523        0     1.45290005 10.90968800 -5.10137892  2.03713989  -25.857058
0.54166180  1.00571299  0.00459827  1.00000000  1.00571299        1     1.45519996 10.88328075 -6.01381683  1.65660095   32.037037
0.54180753  0.99970675  0.00481336  1.00000000  0.99970675        1     1.45599997 10.80672169 -3.62905908  1.63784802  -13.372888
0.54204530  1.00968778  0.00496348  1.00000000  1.00968778        0     1.45860004 10.81312275 -3.01355696  2.72613502   16.050901
0.54219103  1.00141227  0.00487933  1.00000000  1.00141227        0     1.46000004 10.83917332 -2.98598504  3.20294189  -12.696111
0.54240578  1.00134218  0.00477647  1.00000000  1.00134218        1     1.46179998 10.84164906 -4.25395203  2.63880897    9.596851
0.54255921  0.99006683  0.00453196  1.00000000  0.99006683        1     1.46280003 10.86351013 -3.38732100  2.48731995   -1.895886
0.54277396  0.99900502  0.00485895  1.00000000  0.99900502        0     1.46519995 10.81265545 -2.64897490  3.28707910   10.321461
0.54292732  0.99520594  0.00465435  1.00000000  0.99520594        0     1.46619999 10.78784657 -3.14196205  2.21626997    2.949404
0.54317278  1.00120306  0.00466716  1.00000000  1.00120306        1     1.46870005 10.74837208 -1.80079103  1.75015295   -4.603112
0.54331851  0.99828559  0.00471192  1.00000000  0.99828559        1     1.47019994 10.72590160 -3.07908607  1.81733704   -3.845546
0.54353327  0.99754393  0.00467030  1.00000000  0.99754393        0     1.47220004 10.75974560 -2.98302102  2.21250200    5.588670
0.54368669  1.00248957  0.00479439  1.00000000  1.00248957        0     1.47360003 10.77160263 -2.26106811  2.54361010  -17.951538
0.54390144  0.99377370  0.00479217  1.00000000  0.99377370        1     1.47560000 10.80389118 -2.00803399  2.71452308   20.400549
0.54405487  0.99339080  0.00469589  1.00000000  0.99339080        1     1.47720003 10.79459000 -2.11528802  2.87351203  -22.888615
0.54426962  0.99754953  0.00482756  1.00000000  0.99754953        0     1.47909999 10.76526928 -2.93566895  2.60895491   23.879162
0.54442298  0.99583954  0.00479379  1.00000000  0.99583954        0     1.48049998 10.74633312 -3.74272895  2.60746002  -27.340149
0.54465312  0.99947292  0.00479237  1.00000000  0.99947292        1     1.48269999 10.72847462 -4.12400818  2.01875305   26.847132
0.54479885  0.99731964  0.00474354  1.00000000  0.99731964        1     1.48430002 10.73256683 -3.49140406  3.20536804  -10.354657
0.54501361  1.00097024  0.00486566  1.00000000  1.00097024        0     1.48629999 10.74312878 -2.62494707  3.95497108   12.793647
0.54516697  0.99302369  0.00486057  1.00000000  0.99302369        0     1.48790002 10.79642105 -3.05777693  4.06409502   23.635895
0.54538178  0.99773806  0.00480959  1.00000000  0.99773806        1     1.48969996 10.81317139 -3.11829400  2.62897491  -18.248152
0.54553515  1.00794351  0.00474358  1.00000000  1.00794351        1     1.49119997 10.80502701 -3.26822710  2.02581811    5.929456
0.54574990  1.00196779  0.00476072  1.00000000  1.00196779        0     1.49339998 10.78808117 -4.47775984  2.00544000   -6.986811
0.54591101  0.99586177  0.00490560  1.00000000  0.99586177        0     1.49500000 10.81351376 -4.42812300  2.00192308    1.516492
0.54996079  1.00244367  0.00467429  1.00000000  1.00244367        1     1.53750002 10.84306812 -5.84832001  2.35562110  -48.514122
0.55011415  0.99742556  0.00469477  1.00000000  0.99742556        1     1.53869998 10.83600140 -5.10498810  2.57992601  -20.801308
0.55032891  1.00084829  0.00484957  1.00000000  1.00084829        0     1.54170001 10.83794689 -4.39405107  3.87124610   21.249315
0.55048233  0.99567658  0.00498661  1.00000000  0.99567658        0     1.54349995 10.83225918 -3.64651489  3.18636298   47.562061
0.55072010  1.00298762  0.00488807  1.00000000  1.00298762        1     1.54600000 10.85969925 -3.20703101  3.75654602  -40.782177
0.55086583  1.00821626  0.00472382  1.00000000  1.00821626        1     1.54779994 10.88168812 -2.65398407  2.54649401  -10.038595
0.55108827  1.00556028  0.00493472  1.00000000  1.00556028        0     1.55030000 10.93809986 -3.73898292  3.48027802    6.988918
0.55124170  1.01135409  0.00505868  1.00000000  1.01135409        0     1.55219996 10.94995594 -3.87913704  2.99857306   -4.288547
0.55145645  0.99694300  0.00486513  1.00000000  0.99694300        1     1.55449998 10.95200729 -3.62168097  2.78799391    4.824291
0.55160981  1.00065780  0.00484783  1.00000000  1.00065780        1     1.55630004 10.97282791 -3.84924889  3.18818688    7.378404
0.55182463  0.99224371  0.00501495  1.00000000  0.99224371        0     1.55879998 11.00058079 -3.18225908  2.79733300   -3.774369
0.55197799  0.99821460  0.00493471  1.00000000  0.99821460        0     1.56060004 10.95928955 -3.89701796  2.72760797   -8.829280
0.55220044  1.00357604  0.00479137  1.00000000  1.00357604        1     1.56309998 10.95608807 -2.97973108  3.16578698   11.543918
0.55235386  0.99098903  0.00474373  1.00000000  0.99098903        1     1.56439996 10.92428207 -2.41241503  3.44074988  -13.443807
0.55256861  1.01437664  0.00507650  1.00000000  1.01437664        0     1.56760001 10.97838306 -3.46600294  4.23451185   13.092113
0.55272198  0.99315298  0.00488895  1.00000000  0.99315298        0     1.56879997 10.96429157 -3.39245605  3.35404205  -51.508396
0.55295211  1.00375426  0.00494136  1.00000000  1.00375426        1     1.57210004 10.98847103 -3.75156403  3.16355109   52.135094
0.55310547  1.00166261  0.00491943  1.00000000  1.00166261        1     1.57410002 10.99724102 -4.69153595  3.92147803   -0.189148
0.55333561  1.00906777  0.00504363  1.00000000  1.00906777        0     1.57679999 11.10322571 -4.24797821  3.62957001   -0.387153
0.55348903  1.01067960  0.00527847  1.00000000  1.01067960        0     1.57869995 11.21102142 -3.17743707  3.94573998    7.289173
0.55370378  1.00503910  0.00504531  1.00000000  1.00503910        1     1.58140004 11.25402355 -2.49595594  3.32850599   -6.639044
0.55385715  1.00008905  0.00505212  1.00000000  1.00008905        1     1.58350003 11.19809055 -1.96591198  3.61086988   14.821358
0.55407190  1.00673437  0.00520633  1.00000000  1.00673437        0     1.58599997 11.12517071 -3.84935808  3.19178796   -7.017016
0.55422533  0.99731016  0.00496164  1.00000000  0.99731016        0     1.58790004 11.16870213 -3.80994797  3.53471398    7.490874
0.55444008  1.00852895  0.00503950  1.00000000  1.00852895        1     1.59039998 11.30000591 -5.71601915  2.22815704  -12.200663
0.55459350  1.00624120  0.00534499  1.00000000  1.00624120        1     1.59259999 11.38636303 -5.36627197  3.55116296    5.626567
0.55480826  1.01070273  0.00532577  1.00000000  1.01070273        0     1.59510005 11.41317081 -4.28934479  4.81249189   -7.520679
0.55496162  1.00753582  0.00548774  1.00000000  1.00753582        0     1.59710002 11.33002377 -3.95092010  4.48729706    8.233992
0.55519176  0.99632835  0.00493903  1.00000000  0.99632835        1     1.60000002 11.33473301 -5.66665602  1.98933399   -7.701600
0.55533749  1.00707471  0.00522935  1.00000000  1.00707471        1     1.60220003 11.25040340 -3.82434106  3.84471107   15.721500
0.55555993  1.00732875  0.00521670  1.00000000  1.00732875        0     1.60490000 11.20491791 -3.04566193  4.81863403  -12.745176
0.55571330  0.99870789  0.00531823  1.00000000  0.99870789        0     1.60619998 11.10551453 -4.76482391  3.55585504   -4.071455
0.55595106  1.00018632  0.00497164  1.00000000  1.00018632        1     1.60990000 11.09200287 -3.50985694  4.14935303    7.460293
0.55610448  1.00422621  0.00495809  1.00000000  1.00422621        1     1.61210001 11.06046391 -2.33629608  3.92958093   -1.417111
0.55631924  0.99914020  0.00517718  1.00000000  0.99914020        0     1.61479998 11.08806705 -2.80889106  4.09820604    1.531236
0.55647266  0.99186808  0.00511319  1.00000000  0.99186808        0     1.61619997 11.11957836 -3.75161004  4.91435194    7.612616
0.55671042  1.00199664  0.00509004  1.00000000  1.00199664        1     1.61989999 11.18441772 -5.51204681  1.63827503   -1.294071
0.55686384  1.00713372  0.00516104  1.00000000  1.00713372        1     1.62220001 11.16340733 -4.83654404  2.20812988   -8.804064
0.55707860  0.99558252  0.00523060  1.00000000  0.99558252        0     1.62489998 11.26128483 -2.53208208  5.18908691    8.088716
0.55722433  1.00694036  0.00540403  1.00000000  1.00694036        0     1.62730002 11.26591778 -2.09610009  4.31365204    8.666366
0.55744672  0.99620944  0.00501586  1.00000000  0.99620944        1     1.62979996 11.34691525 -3.46366906  4.10459900   -3.593838
0.55759245  0.99952096  0.00522535  1.00000000  0.99952096        1     1.63189995 11.31490326 -5.03875685  3.46199012   -3.735514
0.55780721  1.00587237  0.00526203  1.00000000  1.00587237        0     1.63489997 11.26684093 -4.40568495  4.56362915    1.489092
0.55796063  1.00656629  0.00511211  1.00000000  1.00656629        0     1.63699996 11.30606937 -3.41744208  5.14049482   -3.750579
0.55817538  0.99839860  0.00527345  1.00000000  0.99839860        1     1.63989997 11.30239868 -2.10887098  5.22009277    7.592326
0.55832881  1.00693667  0.00517274  1.00000000  1.00693667        1     1.64230001 11.33554554 -1.08952296  5.29850817   11.499556
0.55854356  0.99793559  0.00517310  1.00000000  0.99793559        0     1.64520001 11.22523880 -1.90634203  4.71528578  -13.096180
0.55869699  1.00418365  0.00508934  1.00000000  1.00418365        0     1.64670002 11.14268017 -2.63656592  3.88335395   -7.550838
0.55891937  1.00115669  0.00507324  1.00000000  1.00115669        1     1.65030003 11.08597565 -3.90044403  3.37484694    9.873716
0.55906510  0.99871933  0.00494719  1.00000000  0.99871933        1     1.65250003 11.06423855 -5.45928192  3.18903399    2.086603
0.55928755  0.99661803  0.00489602  1.00000000  0.99661803        0     1.65579998 11.06135273 -4.42223406  4.46662903    1.253972
0.55944097  1.00125360  0.00515279  1.00000000  1.00125360        0     1.65810001 11.11630726 -4.64076185  4.10978699    6.081797
0.55966341  1.00860512  0.00510340  1.00000000  1.00860512        1     1.66110003 11.12571430 -5.07734299  2.76945496   -6.504400
0.55981678  1.00345612  0.00505108  1.00000000  1.00345612        1     1.66349995 11.13769054 -3.00897193  5.27596998  -18.791288
0.56003153  0.99871296  0.00507872  1.00000000  0.99871296        0     1.66649997 11.10824585 -3.97261000  3.93090796   17.291271
0.56018496  1.01544988  0.00499191  1.00000000  1.01544988        0     1.66880000 11.10650539 -3.94965410  3.75776696  -28.311537
0.56041503  1.00202298  0.00498761  1.00000000  1.00202298        1     1.67219996 11.12686634 -3.94936395  3.41848803   24.186893
0.56056845  0.99839932  0.00496747  1.00000000  0.99839932        1     1.67369998 11.13989162 -4.53410912  3.63693190   22.386238
0.56078321  0.99726641  0.00521888  1.00000000  0.99726641        0     1.67770004 11.16150761 -3.86614990  4.63674212  -17.386889
0.56093663  0.99663520  0.00511812  1.00000000  0.99663520        0     1.67999995 11.20135403 -3.83538795  4.49594116    3.996447
0.56115907  1.00283730  0.00530089  1.00000000  1.00283730        1     1.68320000 11.18535137 -2.06922102  4.49284410   -2.286602
0.56130481  1.00213432  0.00492662  1.00000000  1.00213432        1     1.68490005 11.18069553 -3.83057404  2.94924212  -23.837444
0.56152719  0.99693263  0.00503547  1.00000000  0.99693263        0     1.68920004 11.13502407 -2.95957208  6.01148176   28.246962
0.56168061  1.01371217  0.00511171  1.00000000  1.01371217        0     1.69180000 11.08665752 -2.63464403  4.44274902  -17.047356
0.56189537  1.01079535  0.00503036  1.00000000  1.01079535        1     1.69470000 11.03743267 -4.50224304  3.99312592   12.463768
0.56204879  1.01015544  0.00493933  1.00000000  1.01015544        1     1.69710004 11.05042267 -4.42270708  3.50070190   -3.247274
0.56227118  1.00913572  0.00521941  1.00000000  1.00913572        0     1.70050001 11.10996723 -4.98598480  3.95713806    4.916112
0.56241691  1.00043201  0.00533169  1.00000000  1.00043201        0     1.70290005 11.18136597 -2.50370789  4.18200684   -1.874688
0.56263936  1.01669109  0.00520084  1.00000000  1.01669109        1     1.70630002 11.16033554 -4.14933014  4.36070299    0.998023
0.56278509  1.00021553  0.00503391  1.00000000  1.00021553        1     1.70879996 11.18109608 -5.04213476  4.12611389   -2.600220
0.56300753  0.99767762  0.00519365  1.00000000  0.99767762        0     1.71220005 11.15431213 -4.35368299  4.03949690    6.931246
0.56315327  0.98584878  0.00506722  1.00000000  0.98584878        0     1.71459997 11.15005398 -3.12920403  4.33799696   -7.616768
0.56336802  0.99463248  0.00509796  1.00000000  0.99463248        1     1.71800005 11.10072994 -3.14766693  4.11935377   19.909058
0.56352144  1.00329626  0.00504013  1.00000000  1.00329626        1     1.72080004 11.16791153 -3.31528497  3.63836694   -9.620765
0.56373620  1.00529361  0.00533686  1.00000000  1.00529361        0     1.72420001 11.20443344 -4.30611420  4.23479509    7.564826
0.56388956  1.00790203  0.00525064  1.00000000  1.00790203        0     1.72669995 11.21207047 -3.79189301  3.74133301    8.752649
0.56411201  1.00739086  0.00509036  1.00000000  1.00739086        1     1.73010004 11.16714001 -4.85044909  3.26632690   -3.152328
0.56426543  0.99854320  0.00510742  1.00000000  0.99854320        1     1.73179996 11.13041592 -4.49523211  3.62710595   -3.285423
0.56449550  1.00107455  0.00521580  1.00000000  1.00107455        0     1.73670006 11.12543106 -3.17212701  4.75237322    4.967733
0.56464893  1.01372111  0.00529746  1.00000000  1.01372111        0     1.73950005 11.11107540 -2.88168311  5.06991577    6.879848
0.56595284  1.00307846  0.00499874  1.00000000  1.00307846        1     1.76139998 11.18559647 -4.52788496  4.29846191  -11.147841
0.56610620  0.99733073  0.00510297  1.00000000  0.99733073        1     1.76400006 11.23051071 -4.35107994  4.79989576    0.145844
0.56633633  1.00194466  0.00533652  1.00000000  1.00194466        0     1.76830006 11.20947647 -4.38774920  5.12931824    3.592865
0.56648207  0.99742860  0.00520607  1.00000000  0.99742860        0     1.77100003 11.14741802 -3.70744300  5.13740492   27.682156
0.56670451  0.99803120  0.00512431  1.00000000  0.99803120        1     1.77450001 11.12516308 -3.56773400  4.63049316  -20.633776
0.56685787  1.00047648  0.00515820  1.00000000  1.00047648        1     1.77750003 11.18304729 -2.78994012  5.04643202   -0.869636
0.56707263  1.00112963  0.00533090  1.00000000  1.00112963        0     1.78139997 11.28533554 -3.41751099  4.69127703    2.242829
0.56722605  1.00426412  0.00528935  1.00000000  1.00426412        0     1.78419995 11.31862926 -4.14956713  4.08323717  -25.777262
0.56760955  0.99589401  0.00513396  1.00000000  0.99589401        1     1.79130006 11.31175709 -4.02580976  5.02793884  -20.140942
0.56782430  1.00116515  0.00529929  1.00000000  1.00116515        0     1.79519999 11.32496357 -4.02661896  5.45661211   28.195269
0.56797773  0.99228358  0.00531616  1.00000000  0.99228358        0     1.79799998 11.34704208 -3.24993110  4.54882002   19.690918


==> s1-R0_W240_C75_D4000.txt <==
Phase       O_Flux      O_Flux_Err  E_Shape     Noise_Base  White_Noise Red_Noise
 0.4200005  1.00452448  0.00099166  1.00400000  1.00052448  0.00052448  0.00000000
 0.4205345  1.00392726  0.00099166  1.00400000  0.99992726 -0.00007274  0.00000000
 0.4210696  1.00403976  0.00099166  1.00400000  1.00003976  0.00003976  0.00000000
 0.4216060  1.00460360  0.00099166  1.00400000  1.00060360  0.00060360  0.00000000
 0.4221422  1.00329691  0.00099166  1.00400000  0.99929691 -0.00070309  0.00000000
 0.4226763  1.00359394  0.00099166  1.00400000  0.99959394 -0.00040606  0.00000000
 0.4232096  1.00346849  0.00099166  1.00400000  0.99946849 -0.00053151  0.00000000
 0.4237469  1.00284331  0.00099166  1.00400000  0.99884331 -0.00115669  0.00000000
 0.4242806  1.00455632  0.00099166  1.00400000  1.00055632  0.00055632  0.00000000
 0.4248158  1.00371033  0.00099166  1.00400000  0.99971033 -0.00028967  0.00000000
 0.4253502  1.00401355  0.00099166  1.00400000  1.00001355  0.00001355  0.00000000
 0.4258878  1.00453786  0.00099166  1.00400000  1.00053786  0.00053786  0.00000000
 0.4264218  1.00333829  0.00099166  1.00400000  0.99933829 -0.00066171  0.00000000
 0.4269573  1.00417131  0.00099166  1.00400000  1.00017131  0.00017131  0.00000000
 0.4274927  1.00309264  0.00099166  1.00400000  0.99909264 -0.00090736  0.00000000
 0.4280249  1.00368777  0.00099166  1.00400000  0.99968777 -0.00031223  0.00000000
 0.4285629  1.00341184  0.00099166  1.00400000  0.99941184 -0.00058816  0.00000000
 0.4290969  1.00492220  0.00099166  1.00400000  1.00092220  0.00092220  0.00000000
 0.4296333  1.00353475  0.00099166  1.00400000  0.99953475 -0.00046525  0.00000000
 0.4301659  1.00252966  0.00099166  1.00400000  0.99852965 -0.00147035  0.00000000
 0.4307017  1.00530101  0.00099166  1.00400000  1.00130101  0.00130101  0.00000000
 0.4312383  1.00538236  0.00099166  1.00400000  1.00138236  0.00138236  0.00000000
 0.4317725  1.00471812  0.00099166  1.00400000  1.00071812  0.00071812  0.00000000
 0.4323084  1.00425914  0.00099166  1.00400000  1.00025914  0.00025914  0.00000000
 0.4328424  1.00283815  0.00099166  1.00400000  0.99883815 -0.00116185  0.00000000
 0.4333781  1.00376114  0.00099166  1.00400000  0.99976114 -0.00023886  0.00000000
 0.4339124  1.00339514  0.00099166  1.00400000  0.99939514 -0.00060486  0.00000000
 0.4344491  1.00366923  0.00099166  1.00400000  0.99966923 -0.00033077  0.00000000
 0.4349819  1.00523495  0.00099166  1.00400000  1.00123495  0.00123495  0.00000000
 0.4355176  1.00493974  0.00099166  1.00400000  1.00093974  0.00093974  0.00000000
 0.4360546  1.00415526  0.00099166  1.00400000  1.00015526  0.00015526  0.00000000
 0.4365883  1.00452033  0.00099166  1.00400000  1.00052033  0.00052033  0.00000000
 0.4371240  1.00349639  0.00099166  1.00400000  0.99949639 -0.00050361  0.00000000
 0.4376590  1.00372887  0.00099166  1.00400000  0.99972887 -0.00027113  0.00000000
 0.4381963  1.00501415  0.00099166  1.00400000  1.00101415  0.00101415  0.00000000
 0.4387293  1.00522082  0.00099166  1.00400000  1.00122082  0.00122082  0.00000000
 0.4392657  1.00387070  0.00099166  1.00400000  0.99987070 -0.00012930  0.00000000
 0.4397979  1.00315701  0.00099166  1.00400000  0.99915701 -0.00084299  0.00000000
 0.4403346  1.00330383  0.00099166  1.00400000  0.99930383 -0.00069617  0.00000000
 0.4408698  1.00492835  0.00099166  1.00400000  1.00092835  0.00092835  0.00000000
 0.4414046  1.00470389  0.00099166  1.00400000  1.00070389  0.00070389  0.00000000
 0.4419404  1.00319004  0.00099166  1.00400000  0.99919004 -0.00080996  0.00000000
 0.4424758  1.00411786  0.00099166  1.00400000  1.00011786  0.00011786  0.00000000
 0.4430131  1.00301006  0.00099166  1.00400000  0.99901006 -0.00098994  0.00000000
 0.4435439  1.00387857  0.00099166  1.00400000  0.99987857 -0.00012143  0.00000000
 0.4440820  1.00498938  0.00099166  1.00400000  1.00098938  0.00098938  0.00000000
 0.4446153  1.00381008  0.00099166  1.00400000  0.99981008 -0.00018992  0.00000000
 0.4451517  1.00352242  0.00099166  1.00400000  0.99952242 -0.00047758  0.00000000
 0.4456866  1.00286200  0.00099166  1.00400000  0.99886200 -0.00113800  0.00000000
 0.4462199  1.00411462  0.00099166  1.00400000  1.00011462  0.00011462  0.00000000
 0.4467545  1.00434143  0.00099166  1.00400000  1.00034143  0.00034143  0.00000000
 0.4472914  1.00517401  0.00099166  1.00400000  1.00117401  0.00117401  0.00000000
 0.4478248  1.00345225  0.00099166  1.00400000  0.99945225 -0.00054775  0.00000000
 0.4483609  1.00346675  0.00099166  1.00400000  0.99946675 -0.00053325  0.00000000
 0.4488962  1.00449513  0.00099166  1.00400000  1.00049513  0.00049513  0.00000000
 0.4494327  1.00375229  0.00099166  1.00400000  0.99975229 -0.00024771  0.00000000
 0.4499681  1.00376412  0.00099166  1.00400000  0.99976412 -0.00023588  0.00000000
 0.4504995  1.00406996  0.00099166  1.00400000  1.00006996  0.00006996  0.00000000
 0.4510374  1.00531202  0.00099166  1.00400000  1.00131202  0.00131202  0.00000000
 0.4515718  1.00409334  0.00099166  1.00400000  1.00009334  0.00009334  0.00000000
 0.4521070  1.00370931  0.00099166  1.00400000  0.99970931 -0.00029069  0.00000000
 0.4526434  1.00396913  0.00099166  1.00400000  0.99996913 -0.00003087  0.00000000
 0.4531779  1.00392598  0.00099166  1.00400000  0.99992598 -0.00007402  0.00000000
 0.4537111  1.00414276  0.00099166  1.00400000  1.00014276  0.00014276  0.00000000
 0.4542483  1.00284294  0.00099166  1.00400000  0.99884294 -0.00115706  0.00000000
 0.4547826  1.00493905  0.00099166  1.00400000  1.00093905  0.00093905  0.00000000
 0.4553167  1.00453379  0.00099166  1.00400000  1.00053379  0.00053379  0.00000000
 0.4558537  1.00417427  0.00099166  1.00400000  1.00017427  0.00017427  0.00000000
 0.4563902  1.00371919  0.00099166  1.00400000  0.99971919 -0.00028081  0.00000000
 0.4569217  1.00354544  0.00099166  1.00397479  0.99957065 -0.00042935  0.00000000
 0.4574575  1.00445667  0.00099166  1.00388578  1.00057089  0.00057089  0.00000000
 0.4579948  1.00235608  0.00099166  1.00376277  0.99859331 -0.00140669  0.00000000
 0.4585277  1.00125290  0.00099166  1.00361674  0.99763617 -0.00236383  0.00000000
 0.4590619  1.00160116  0.00099166  1.00345147  0.99814968 -0.00185032  0.00000000
 0.4595981  1.00288746  0.00099166  1.00327011  0.99961735 -0.00038265  0.00000000
 0.4601329  1.00234413  0.00099166  1.00307663  0.99926750 -0.00073250  0.00000000
 0.4606693  1.00281424  0.00099166  1.00287222  0.99994202 -0.00005798  0.00000000
 0.4612060  1.00265754  0.00099166  1.00265938  0.99999816 -0.00000184  0.00000000
 0.4617384  1.00126879  0.00099166  1.00244189  0.99882690 -0.00117310  0.00000000
 0.4622743  1.00196384  0.00099166  1.00221837  0.99974547 -0.00025453  0.00000000
 0.4628084  1.00021724  0.00099166  1.00199280  0.99822444 -0.00177556  0.00000000
 0.4633453  1.00184995  0.00099166  1.00176492  1.00008503  0.00008503  0.00000000
 0.4638792  1.00227404  0.00099166  1.00153906  1.00073498  0.00073498  0.00000000
 0.4644134  1.00116431  0.00099166  1.00131574  0.99984858 -0.00015142  0.00000000
 0.4649503  0.99974745  0.00099166  1.00109600  0.99865146 -0.00134854  0.00000000
 0.4654859  1.00221047  0.00099166  1.00088394  1.00132653  0.00132653  0.00000000
 0.4660216  1.00159603  0.00099166  1.00068158  1.00091445  0.00091445  0.00000000
 0.4665563  0.99993356  0.00099166  1.00049263  0.99944094 -0.00055906  0.00000000
 0.4670901  1.00016340  0.00099166  1.00032110  0.99984230 -0.00015770  0.00000000
 0.4676248  1.00053002  0.00099166  1.00017216  1.00035786  0.00035786  0.00000000
 0.4681593  1.00122865  0.00099166  1.00005567  1.00117298  0.00117298  0.00000000
 0.4686944  0.99986384  0.00099166  1.00000000  0.99986384 -0.00013616  0.00000000
 0.4692294  1.00175500  0.00099166  1.00000000  1.00175500  0.00175500  0.00000000
 0.4697657  1.00020847  0.00099166  1.00000000  1.00020847  0.00020847  0.00000000
 0.4703009  1.00046747  0.00099166  1.00000000  1.00046747  0.00046747  0.00000000
 0.4708379  0.99938020  0.00099166  1.00000000  0.99938020 -0.00061980  0.00000000
 0.4713706  1.00278461  0.00099166  1.00000000  1.00278461  0.00278461  0.00000000
 0.4719051  1.00060439  0.00099166  1.00000000  1.00060439  0.00060439  0.00000000
 0.4724413  1.00087745  0.00099166  1.00000000  1.00087745  0.00087745  0.00000000
 0.4729749  0.99942064  0.00099166  1.00000000  0.99942064 -0.00057936  0.00000000
 0.4735116  0.99925069  0.00099166  1.00000000  0.99925069 -0.00074931  0.00000000
 0.4740459  1.00214642  0.00099166  1.00000000  1.00214642  0.00214642  0.00000000
 0.4745844  1.00086429  0.00099166  1.00000000  1.00086429  0.00086429  0.00000000
 0.4751160  1.00084304  0.00099166  1.00000000  1.00084304  0.00084304  0.00000000
 0.4756540  0.99995928  0.00099166  1.00000000  0.99995928 -0.00004072  0.00000000
 0.4761884  1.00153952  0.00099166  1.00000000  1.00153952  0.00153952  0.00000000
 0.4767232  0.99910535  0.00099166  1.00000000  0.99910535 -0.00089465  0.00000000
 0.4772582  0.99872746  0.00099166  1.00000000  0.99872746 -0.00127254  0.00000000
 0.4777933  1.00038785  0.00099166  1.00000000  1.00038785  0.00038785  0.00000000
 0.4783282  0.99973915  0.00099166  1.00000000  0.99973915 -0.00026085  0.00000000
 0.4788619  0.99987862  0.00099166  1.00000000  0.99987862 -0.00012138  0.00000000
 0.4793971  1.00150008  0.00099166  1.00000000  1.00150008  0.00150008  0.00000000
 0.4799320  0.99917745  0.00099166  1.00000000  0.99917745 -0.00082255  0.00000000
 0.4804693  0.99825732  0.00099166  1.00000000  0.99825732 -0.00174268  0.00000000
 0.4810021  1.00068564  0.00099166  1.00000000  1.00068564  0.00068564  0.00000000
 0.4815386  0.99934208  0.00099166  1.00000000  0.99934208 -0.00065792  0.00000000
 0.4820740  0.99906188  0.00099166  1.00000000  0.99906188 -0.00093812  0.00000000
 0.4826095  1.00076586  0.00099166  1.00000000  1.00076586  0.00076586  0.00000000
 0.4831449  1.00127232  0.00099166  1.00000000  1.00127232  0.00127232  0.00000000
 0.4836789  0.99906136  0.00099166  1.00000000  0.99906136 -0.00093864  0.00000000
 0.4842146  0.99973131  0.00099166  1.00000000  0.99973131 -0.00026869  0.00000000
 0.4847489  0.99915848  0.00099166  1.00000000  0.99915848 -0.00084152  0.00000000
 0.4852852  1.00233789  0.00099166  1.00000000  1.00233789  0.00233789  0.00000000
 0.4858199  1.00008228  0.00099166  1.00000000  1.00008228  0.00008228  0.00000000
 0.4863555  1.00036380  0.00099166  1.00000000  1.00036380  0.00036380  0.00000000
 0.4868903  1.00215430  0.00099166  1.00000000  1.00215430  0.00215430  0.00000000
 0.4874251  0.99831503  0.00099166  1.00000000  0.99831503 -0.00168497  0.00000000
 0.4879587  1.00245494  0.00099166  1.00000000  1.00245494  0.00245494  0.00000000
 0.4884965  1.00057124  0.00099166  1.00000000  1.00057124  0.00057124  0.00000000
 0.4890311  0.99962389  0.00099166  1.00000000  0.99962389 -0.00037611  0.00000000
 0.4895642  0.99945500  0.00099166  1.00000000  0.99945500 -0.00054500  0.00000000
 0.4900997  1.00064556  0.00099166  1.00000000  1.00064556  0.00064556  0.00000000
 0.4906341  0.99898262  0.00099166  1.00000000  0.99898262 -0.00101738  0.00000000
 0.4911715  0.99908186  0.00099166  1.00000000  0.99908186 -0.00091814  0.00000000
 0.4917068  1.00153650  0.00099166  1.00000000  1.00153650  0.00153650  0.00000000
 0.4922411  1.00100625  0.00099166  1.00000000  1.00100625  0.00100625  0.00000000
 0.4927757  1.00049068  0.00099166  1.00000000  1.00049068  0.00049068  0.00000000
 0.4933121  1.00063433  0.00099166  1.00000000  1.00063433  0.00063433  0.00000000
 0.4938470  1.00152318  0.00099166  1.00000000  1.00152318  0.00152318  0.00000000
 0.4943804  0.99889839  0.00099166  1.00000000  0.99889839 -0.00110161  0.00000000
 0.4949166  1.00029479  0.00099166  1.00000000  1.00029479  0.00029479  0.00000000
 0.4954507  1.00121905  0.00099166  1.00000000  1.00121905  0.00121905  0.00000000
 0.4959854  1.00117597  0.00099166  1.00000000  1.00117597  0.00117597  0.00000000
 0.4965209  1.00039756  0.00099166  1.00000000  1.00039756  0.00039756  0.00000000
 0.4970564  0.99974194  0.00099166  1.00000000  0.99974194 -0.00025806  0.00000000
 0.4975933  0.99873817  0.00099166  1.00000000  0.99873817 -0.00126183  0.00000000
 0.4981269  1.00011783  0.00099166  1.00000000  1.00011783  0.00011783  0.00000000
 0.4986620  0.99865301  0.00099166  1.00000000  0.99865301 -0.00134699  0.00000000
 0.4991978  0.99902169  0.00099166  1.00000000  0.99902169 -0.00097831  0.00000000
 0.4997317  0.99980675  0.00099166  1.00000000  0.99980675 -0.00019325  0.00000000
 0.5002672  1.00022100  0.00099166  1.00000000  1.00022100  0.00022100  0.00000000
 0.5008009  1.00065799  0.00099166  1.00000000  1.00065799  0.00065799  0.00000000
 0.5013363  1.00000103  0.00099166  1.00000000  1.00000103  0.00000103  0.00000000
 0.5018700  1.00013274  0.00099166  1.00000000  1.00013274  0.00013274  0.00000000
 0.5024085  0.99953307  0.00099166  1.00000000  0.99953307 -0.00046693  0.00000000
 0.5029426  0.99966217  0.00099166  1.00000000  0.99966217 -0.00033783  0.00000000
 0.5034780  0.99992486  0.00099166  1.00000000  0.99992486 -0.00007514  0.00000000
 0.5040144  1.00231451  0.00099166  1.00000000  1.00231451  0.00231451  0.00000000
 0.5045490  0.99866879  0.00099166  1.00000000  0.99866879 -0.00133121  0.00000000
 0.5050849  1.00151459  0.00099166  1.00000000  1.00151459  0.00151459  0.00000000
 0.5056195  1.00005580  0.00099166  1.00000000  1.00005580  0.00005580  0.00000000
 0.5061544  0.99901881  0.00099166  1.00000000  0.99901881 -0.00098119  0.00000000
 0.5066880  0.99983415  0.00099166  1.00000000  0.99983415 -0.00016585  0.00000000
 0.5072228  0.99941425  0.00099166  1.00000000  0.99941425 -0.00058575  0.00000000
 0.5077595  1.00048862  0.00099166  1.00000000  1.00048862  0.00048862  0.00000000
 0.5082941  0.99927786  0.00099166  1.00000000  0.99927786 -0.00072214  0.00000000
 0.5088284  0.99780730  0.00099166  1.00000000  0.99780730 -0.00219270  0.00000000
 0.5093625  0.99899990  0.00099166  1.00000000  0.99899990 -0.00100010  0.00000000
 0.5098985  1.00099198  0.00099166  1.00000000  1.00099198  0.00099198  0.00000000
 0.5104356  0.99916281  0.00099166  1.00000000  0.99916281 -0.00083719  0.00000000
 0.5109688  0.99855765  0.00099166  1.00000000  0.99855765 -0.00144235  0.00000000
 0.5115056  1.00053952  0.00099166  1.00000000  1.00053952  0.00053952  0.00000000
 0.5120399  1.00035117  0.00099166  1.00000000  1.00035117  0.00035117  0.00000000
 0.5125741  0.99934978  0.00099166  1.00000000  0.99934978 -0.00065022  0.00000000
 0.5131096  1.00232188  0.00099166  1.00000000  1.00232188  0.00232188  0.00000000
 0.5136453  0.99890005  0.00099166  1.00000000  0.99890005 -0.00109995  0.00000000
 0.5141809  1.00052626  0.00099166  1.00000000  1.00052626  0.00052626  0.00000000
 0.5147138  0.99858325  0.00099166  1.00000000  0.99858325 -0.00141675  0.00000000
 0.5152528  0.99890718  0.00099166  1.00000000  0.99890718 -0.00109282  0.00000000
 0.5157864  0.99999893  0.00099166  1.00000000  0.99999893 -0.00000107  0.00000000
 0.5163191  1.00104793  0.00099166  1.00000000  1.00104793  0.00104793  0.00000000
 0.5168565  1.00030238  0.00099166  1.00000000  1.00030238  0.00030238  0.00000000
 0.5173928  0.99884625  0.00099166  1.00000000  0.99884625 -0.00115375  0.00000000
 0.5179278  1.00143166  0.00099166  1.00000000  1.00143166  0.00143166  0.00000000
 0.5184598  1.00059010  0.00099166  1.00000000  1.00059010  0.00059010  0.00000000
 0.5189946  1.00079682  0.00099166  1.00000000  1.00079682  0.00079682  0.00000000
 0.5195293  0.99904827  0.00099166  1.00000000  0.99904827 -0.00095173  0.00000000
 0.5200674  0.99984928  0.00099166  1.00000000  0.99984928 -0.00015072  0.00000000
 0.5206030  0.99901781  0.00099166  1.00000000  0.99901781 -0.00098219  0.00000000
 0.5211386  0.99907208  0.00099166  1.00000000  0.99907208 -0.00092792  0.00000000
 0.5216700  0.99966184  0.00099166  1.00000000  0.99966184 -0.00033816  0.00000000
 0.5222062  1.00029543  0.00099166  1.00000000  1.00029543  0.00029543  0.00000000
 0.5227436  1.00054085  0.00099166  1.00000000  1.00054085  0.00054085  0.00000000
 0.5232782  0.99998240  0.00099166  1.00000000  0.99998240 -0.00001760  0.00000000
 0.5238132  0.99949962  0.00099166  1.00000000  0.99949962 -0.00050038  0.00000000
 0.5243478  1.00058967  0.00099166  1.00000000  1.00058967  0.00058967  0.00000000
 0.5248822  0.99849447  0.00099166  1.00000000  0.99849447 -0.00150553  0.00000000
 0.5254192  1.00037438  0.00099166  1.00000000  1.00037438  0.00037438  0.00000000
 0.5259516  0.99962210  0.00099166  1.00000000  0.99962210 -0.00037790  0.00000000
 0.5264900  0.99765378  0.00099166  1.00000000  0.99765378 -0.00234622  0.00000000
 0.5270245  0.99983298  0.00099166  1.00000000  0.99983298 -0.00016702  0.00000000
 0.5275570  0.99855198  0.00099166  1.00000000  0.99855198 -0.00144802  0.00000000
 0.5280925  1.00081927  0.00099166  1.00000000  1.00081927  0.00081927  0.00000000
 0.5286295  0.99845347  0.00099166  1.00000000  0.99845347 -0.00154653  0.00000000
 0.5291627  1.00018832  0.00099166  1.00000000  1.00018832  0.00018832  0.00000000
 0.5296977  1.00028891  0.00099166  1.00000000  1.00028891  0.00028891  0.00000000
 0.5302341  1.00135257  0.00099166  1.00000000  1.00135257  0.00135257  0.00000000
 0.5307695  1.00093082  0.00099166  1.00000000  1.00093082  0.00093082  0.00000000
 0.5313029  1.00157345  0.00099166  1.00000000  1.00157345  0.00157345  0.00000000
 0.5318397  1.00037718  0.00099166  1.00005550  1.00032168  0.00032168  0.00000000
 0.5323755  0.99945109  0.00099166  1.00017224  0.99927885 -0.00072115  0.00000000
 0.5329091  1.00210846  0.00099166  1.00032086  1.00178760  0.00178760  0.00000000
 0.5334422  0.99924621  0.00099166  1.00049213  0.99875408 -0.00124592  0.00000000
 0.5339805  1.00047830  0.00099166  1.00068237  0.99979593 -0.00020407  0.00000000
 0.5345160  0.99908194  0.00099166  1.00088466  0.99819728 -0.00180272  0.00000000
 0.5350505  1.00023400  0.00099166  1.00109635  0.99913765 -0.00086235  0.00000000
 0.5355846  1.00238684  0.00099166  1.00131488  1.00107195  0.00107195  0.00000000
 0.5361223  1.00215095  0.00099166  1.00153971  1.00061124  0.00061124  0.00000000
 0.5366556  1.00244739  0.00099166  1.00176529  1.00068210  0.00068210  0.00000000
 0.5371916  1.00379950  0.00099166  1.00199276  1.00180674  0.00180674  0.00000000
 0.5377262  1.00255692  0.00099166  1.00221861  1.00033831  0.00033831  0.00000000
 0.5382613  1.00329285  0.00099166  1.00244174  1.00085111  0.00085111  0.00000000
 0.5387949  1.00258067  0.00099166  1.00265972  0.99992095 -0.00007905  0.00000000
 0.5393322  1.00195901  0.00099166  1.00287279  0.99908621 -0.00091379  0.00000000
 0.5398663  1.00246331  0.00099166  1.00307634  0.99938698 -0.00061302  0.00000000
 0.5404024  1.00247374  0.00099166  1.00327029  0.99920344 -0.00079656  0.00000000
 0.5409374  1.00364617  0.00099166  1.00345123  1.00019494  0.00019494  0.00000000
 0.5414697  1.00475997  0.00099166  1.00361597  1.00114401  0.00114401  0.00000000
 0.5420057  1.00402805  0.00099166  1.00376289  1.00026516  0.00026516  0.00000000
 0.5425428  1.00607111  0.00099166  1.00388582  1.00218529  0.00218529  0.00000000
 0.5430765  1.00515855  0.00099166  1.00397457  1.00118397  0.00118397  0.00000000
 0.5436118  1.00365898  0.00099166  1.00400000  0.99965898 -0.00034102  0.00000000
 0.5441465  1.00551260  0.00099166  1.00400000  1.00151260  0.00151260  0.00000000
 0.5446824  1.00455675  0.00099166  1.00400000  1.00055675  0.00055675  0.00000000
 0.5452167  1.00380218  0.00099166  1.00400000  0.99980218 -0.00019782  0.00000000
 0.5457545  1.00251437  0.00099166  1.00400000  0.99851437 -0.00148563  0.00000000
 0.5462873  1.00208421  0.00099166  1.00400000  0.99808421 -0.00191579  0.00000000
 0.5468228  1.00462081  0.00099166  1.00400000  1.00062081  0.00062081  0.00000000
 0.5473562  1.00368521  0.00099166  1.00400000  0.99968521 -0.00031479  0.00000000
 0.5478926  1.00329177  0.00099166  1.00400000  0.99929177 -0.00070823  0.00000000
 0.5484281  1.00543446  0.00099166  1.00400000  1.00143446  0.00143446  0.00000000
 0.5489636  1.00603454  0.00099166  1.00400000  1.00203454  0.00203454  0.00000000
 0.5494974  1.00540875  0.00099166  1.00400000  1.00140875  0.00140875  0.00000000
 0.5500348  1.00324899  0.00099166  1.00400000  0.99924899 -0.00075101  0.00000000
 0.5505690  1.00399643  0.00099166  1.00400000  0.99999643 -0.00000357  0.00000000
 0.5511033  1.00369985  0.00099166  1.00400000  0.99969985 -0.00030015  0.00000000
 0.5516400  1.00515885  0.00099166  1.00400000  1.00115885  0.00115885  0.00000000
 0.5521740  1.00279887  0.00099166  1.00400000  0.99879887 -0.00120113  0.00000000
 0.5527094  1.00369543  0.00099166  1.00400000  0.99969543 -0.00030457  0.00000000
 0.5532444  1.00500220  0.00099166  1.00400000  1.00100220  0.00100220  0.00000000
 0.5537779  1.00395750  0.00099166  1.00400000  0.99995750 -0.00004250  0.00000000
 0.5543155  1.00496868  0.00099166  1.00400000  1.00096868  0.00096868  0.00000000
 0.5548497  1.00345714  0.00099166  1.00400000  0.99945714 -0.00054286  0.00000000
 0.5553844  1.00321783  0.00099166  1.00400000  0.99921783 -0.00078217  0.00000000
 0.5559207  1.00440894  0.00099166  1.00400000  1.00040894  0.00040894  0.00000000
 0.5564547  1.00451230  0.00099166  1.00400000  1.00051230  0.00051230  0.00000000
 0.5569890  1.00449149  0.00099166  1.00400000  1.00049149  0.00049149  0.00000000
 0.5575234  1.00313050  0.00099166  1.00400000  0.99913050 -0.00086950  0.00000000
 0.5580608  1.00326748  0.00099166  1.00400000  0.99926748 -0.00073252  0.00000000
 0.5585955  1.00610314  0.00099166  1.00400000  1.00210314  0.00210314  0.00000000
 0.5591314  1.00276106  0.00099166  1.00400000  0.99876106 -0.00123894  0.00000000
 0.5596648  1.00492796  0.00099166  1.00400000  1.00092796  0.00092796  0.00000000
 0.5601998  1.00211010  0.00099166  1.00400000  0.99811010 -0.00188990  0.00000000
 0.5607372  1.00492522  0.00099166  1.00400000  1.00092522  0.00092522  0.00000000
 0.5612709  1.00390119  0.00099166  1.00400000  0.99990119 -0.00009881  0.00000000
 0.5618053  1.00265144  0.00099166  1.00400000  0.99865144 -0.00134856  0.00000000
 0.5623407  1.00329305  0.00099166  1.00400000  0.99929305 -0.00070695  0.00000000
 0.5628750  1.00323846  0.00099166  1.00400000  0.99923846 -0.00076154  0.00000000
 0.5634116  1.00346870  0.00099166  1.00400000  0.99946870 -0.00053130  0.00000000
 0.5639462  1.00506557  0.00099166  1.00400000  1.00106557  0.00106557  0.00000000
 0.5644826  1.00398708  0.00099166  1.00400000  0.99998708 -0.00001292  0.00000000
 0.5650180  1.00302190  0.00099166  1.00400000  0.99902190 -0.00097810  0.00000000
 0.5655525  1.00281606  0.00099166  1.00400000  0.99881606 -0.00118394  0.00000000
 0.5660884  1.00255311  0.00099166  1.00400000  0.99855311 -0.00144689  0.00000000
 0.5666229  1.00432179  0.00099166  1.00400000  1.00032179  0.00032179  0.00000000
 0.5671556  1.00310535  0.00099166  1.00400000  0.99910535 -0.00089465  0.00000000
 0.5676939  1.00279441  0.00099166  1.00400000  0.99879441 -0.00120559  0.00000000
 0.5682296  1.00248202  0.00099166  1.00400000  0.99848202 -0.00151798  0.00000000
 0.5687637  1.00446384  0.00099166  1.00400000  1.00046384  0.00046384  0.00000000
 0.5692989  1.00230385  0.00099166  1.00400000  0.99830385 -0.00169615  0.00000000
 0.5698313  1.00510000  0.00099166  1.00400000  1.00110000  0.00110000  0.00000000
 0.5703679  1.00251818  0.00099166  1.00400000  0.99851818 -0.00148182  0.00000000
 0.5709011  1.00293611  0.00099166  1.00400000  0.99893611 -0.00106389  0.00000000
 0.5714373  1.00377028  0.00099166  1.00400000  0.99977028 -0.00022972  0.00000000
 0.5719740  1.00554621  0.00099166  1.00400000  1.00154621  0.00154621  0.00000000
 0.5725081  1.00454423  0.00099166  1.00400000  1.00054423  0.00054423  0.00000000
 0.5730426  1.00378053  0.00099166  1.00400000  0.99978053 -0.00021947  0.00000000
 0.5735786  1.00547222  0.00099166  1.00400000  1.00147222  0.00147222  0.00000000
 0.5741147  1.00539638  0.00099166  1.00400000  1.00139638  0.00139638  0.00000000
 0.5746497  1.00397854  0.00099166  1.00400000  0.99997854 -0.00002146  0.00000000
 0.5751841  1.00556778  0.00099166  1.00400000  1.00156778  0.00156778  0.00000000
 0.5757199  1.00297445  0.00099166  1.00400000  0.99897445 -0.00102555  0.00000000
 0.5762537  1.00412102  0.00099166  1.00400000  1.00012102  0.00012102  0.00000000
 0.5767876  1.00369689  0.00099166  1.00400000  0.99969689 -0.00030311  0.00000000
 0.5773246  1.00464554  0.00099166  1.00400000  1.00064554  0.00064554  0.00000000
 0.5778604  1.00203736  0.00099166  1.00400000  0.99803736 -0.00196264  0.00000000
 0.5783924  1.00457409  0.00099166  1.00400000  1.00057409  0.00057409  0.00000000
 0.5789297  1.00240280  0.00099166  1.00400000  0.99840280 -0.00159720  0.00000000
 0.5794628  1.00292562  0.00099166  1.00400000  0.99892562 -0.00107438  0.00000000
 0.5800010  1.00401201  0.00099166  1.00400000  1.00001201  0.00001201  0.00000000


==> s2-R0_W240_C75_D3300_M475.txt <==
Phase       O_Flux      O_Flux_Err  E_Shape     Noise_Base  White_Noise Red_Noise
 0.4200002  1.00592937  0.00096101  1.00330000  1.00262937  0.00262937  0.00000000
 0.4205359  1.00441728  0.00096101  1.00330000  1.00111728  0.00111728  0.00000000
 0.4210705  1.00230729  0.00096101  1.00330000  0.99900729 -0.00099271  0.00000000
 0.4216057  1.00426325  0.00096101  1.00330000  1.00096325  0.00096325  0.00000000
 0.4221402  1.00290273  0.00096101  1.00330000  0.99960273 -0.00039727  0.00000000
 0.4226744  1.00205504  0.00096101  1.00330000  0.99875504 -0.00124496  0.00000000
 0.4232122  1.00589764  0.00096101  1.00330000  1.00259764  0.00259764  0.00000000
 0.4237467  1.00304243  0.00096101  1.00330000  0.99974243 -0.00025757  0.00000000
 0.4242810  1.00363686  0.00096101  1.00330000  1.00033686  0.00033686  0.00000000
 0.4248148  1.00588989  0.00096101  1.00330000  1.00258989  0.00258989  0.00000000
 0.4253505  1.00233351  0.00096101  1.00330000  0.99903351 -0.00096649  0.00000000
 0.4258866  1.00315538  0.00096101  1.00330000  0.99985538 -0.00014462  0.00000000
 0.4264225  1.00260238  0.00096101  1.00330000  0.99930238 -0.00069762  0.00000000
 0.4269572  1.00322562  0.00096101  1.00330000  0.99992562 -0.00007438  0.00000000
 0.4274925  1.00260681  0.00096101  1.00330000  0.99930681 -0.00069319  0.00000000
 0.4280286  1.00404939  0.00096101  1.00330000  1.00074939  0.00074939  0.00000000
 0.4285609  1.00391791  0.00096101  1.00330000  1.00061791  0.00061791  0.00000000
 0.4290965  1.00412470  0.00096101  1.00330000  1.00082470  0.00082470  0.00000000
 0.4296321  1.00440768  0.00096101  1.00330000  1.00110768  0.00110768  0.00000000
 0.4301663  1.00316463  0.00096101  1.00330000  0.99986463 -0.00013537  0.00000000
 0.4307014  1.00411750  0.00096101  1.00330000  1.00081750  0.00081750  0.00000000
 0.4312382  1.00323371  0.00096101  1.00330000  0.99993371 -0.00006629  0.00000000
 0.4317704  1.00143065  0.00096101  1.00329254  0.99813810 -0.00186190  0.00000000
 0.4323074  1.00157680  0.00096101  1.00322963  0.99834717 -0.00165283  0.00000000
 0.4328416  1.00341020  0.00096101  1.00313551  1.00027469  0.00027469  0.00000000
 0.4333807  1.00296672  0.00096101  1.00301873  0.99994799 -0.00005201  0.00000000
 0.4339122  1.00263551  0.00096101  1.00288706  0.99974846 -0.00025154  0.00000000
 0.4344485  1.00212113  0.00096101  1.00274073  0.99938040 -0.00061960  0.00000000
 0.4349827  1.00154147  0.00096101  1.00258400  0.99895748 -0.00104252  0.00000000
 0.4355203  1.00245588  0.00096101  1.00241715  1.00003872  0.00003872  0.00000000
 0.4360521  1.00148284  0.00096101  1.00224492  0.99923793 -0.00076207  0.00000000
 0.4365891  1.00193790  0.00096101  1.00206532  0.99987258 -0.00012742  0.00000000
 0.4371236  1.00234577  0.00096101  1.00188231  1.00046346  0.00046346  0.00000000
 0.4376592  1.00179068  0.00096101  1.00169619  1.00009449  0.00009449  0.00000000
 0.4381937  0.99997985  0.00096101  1.00150914  0.99847071 -0.00152929  0.00000000
 0.4387290  1.00247093  0.00096101  1.00132201  1.00114892  0.00114892  0.00000000
 0.4392645  1.00072217  0.00096101  1.00113650  0.99958567 -0.00041433  0.00000000
 0.4398014  1.00168921  0.00096101  1.00095397  1.00073524  0.00073524  0.00000000
 0.4403345  1.00194708  0.00096101  1.00077796  1.00116912  0.00116912  0.00000000
 0.4408686  1.00127239  0.00096101  1.00060900  1.00066339  0.00066339  0.00000000
 0.4414065  1.00108070  0.00096101  1.00044883  1.00063187  0.00063187  0.00000000
 0.4419389  0.99961989  0.00096101  1.00030332  0.99931657 -0.00068343  0.00000000
 0.4424760  1.00030291  0.00096101  1.00017396  1.00012895  0.00012895  0.00000000
 0.4430107  1.00171520  0.00096101  1.00006926  1.00164593  0.00164593  0.00000000
 0.4435453  1.00103076  0.00096101  1.00000325  1.00102751  0.00102751  0.00000000
 0.4440782  0.99944372  0.00096101  1.00000000  0.99944372 -0.00055628  0.00000000
 0.4446131  0.99914271  0.00096101  1.00000000  0.99914271 -0.00085729  0.00000000
 0.4451505  1.00156508  0.00096101  1.00000000  1.00156508  0.00156508  0.00000000
 0.4456848  0.99972539  0.00096101  1.00000000  0.99972539 -0.00027461  0.00000000
 0.4462223  0.99828185  0.00096101  1.00000000  0.99828185 -0.00171815  0.00000000
 0.4467555  0.99980733  0.00096101  1.00000000  0.99980733 -0.00019267  0.00000000
 0.4472898  1.00020442  0.00096101  1.00000000  1.00020442  0.00020442  0.00000000
 0.4478248  0.99948683  0.00096101  1.00000000  0.99948683 -0.00051317  0.00000000
 0.4483628  1.00037067  0.00096101  1.00000000  1.00037067  0.00037067  0.00000000
 0.4488979  0.99894340  0.00096101  1.00000000  0.99894340 -0.00105660  0.00000000
 0.4494321  0.99952669  0.00096101  1.00000000  0.99952669 -0.00047331  0.00000000
 0.4499660  1.00171143  0.00096101  1.00000000  1.00171143  0.00171143  0.00000000
 0.4505026  1.00057142  0.00096101  1.00000000  1.00057142  0.00057142  0.00000000
 0.4510379  1.00097451  0.00096101  1.00000000  1.00097451  0.00097451  0.00000000
 0.4515712  1.00170381  0.00096101  1.00000000  1.00170381  0.00170381  0.00000000
 0.4521080  1.00088362  0.00096101  1.00000000  1.00088362  0.00088362  0.00000000
 0.4526414  1.00102764  0.00096101  1.00000000  1.00102764  0.00102764  0.00000000
 0.4531782  1.00006414  0.00096101  1.00000000  1.00006414  0.00006414  0.00000000
 0.4537153  1.00035124  0.00096101  1.00000000  1.00035124  0.00035124  0.00000000
 0.4542479  0.99898843  0.00096101  1.00000000  0.99898843 -0.00101157  0.00000000
 0.4547828  1.00006926  0.00096101  1.00000000  1.00006926  0.00006926  0.00000000
 0.4553173  1.00119886  0.00096101  1.00000000  1.00119886  0.00119886  0.00000000
 0.4558545  1.00020216  0.00096101  1.00000000  1.00020216  0.00020216  0.00000000
 0.4563878  1.00035635  0.00096101  1.00000000  1.00035635  0.00035635  0.00000000
 0.4569213  1.00118633  0.00096101  1.00000000  1.00118633  0.00118633  0.00000000
 0.4574573  0.99936045  0.00096101  1.00000000  0.99936045 -0.00063955  0.00000000
 0.4579910  0.99879116  0.00096101  1.00000000  0.99879116 -0.00120884  0.00000000
 0.4585272  1.00034536  0.00096101  1.00000000  1.00034536  0.00034536  0.00000000
 0.4590637  0.99947808  0.00096101  1.00000000  0.99947808 -0.00052192  0.00000000
 0.4595987  1.00069281  0.00096101  1.00000000  1.00069281  0.00069281  0.00000000
 0.4601350  0.99936614  0.00096101  1.00000000  0.99936614 -0.00063386  0.00000000
 0.4606691  1.00062932  0.00096101  1.00000000  1.00062932  0.00062932  0.00000000
 0.4612043  0.99849703  0.00096101  1.00000000  0.99849703 -0.00150297  0.00000000
 0.4617394  0.99922633  0.00096101  1.00000000  0.99922633 -0.00077367  0.00000000
 0.4622739  1.00120569  0.00096101  1.00000000  1.00120569  0.00120569  0.00000000
 0.4628085  1.00064702  0.00096101  1.00000000  1.00064702  0.00064702  0.00000000
 0.4633452  0.99913077  0.00096101  1.00000000  0.99913077 -0.00086923  0.00000000
 0.4638796  0.99871307  0.00096101  1.00000000  0.99871307 -0.00128693  0.00000000
 0.4644143  0.99987494  0.00096101  1.00000000  0.99987494 -0.00012506  0.00000000
 0.4649482  0.99876617  0.00096101  1.00000000  0.99876617 -0.00123383  0.00000000
 0.4654860  1.00067946  0.00096101  1.00000000  1.00067946  0.00067946  0.00000000
 0.4660201  1.00071432  0.00096101  1.00000000  1.00071432  0.00071432  0.00000000
 0.4665537  0.99963512  0.00096101  1.00000000  0.99963512 -0.00036488  0.00000000
 0.4670900  0.99983329  0.00096101  1.00000000  0.99983329 -0.00016671  0.00000000
 0.4676239  0.99993692  0.00096101  1.00000000  0.99993692 -0.00006308  0.00000000
 0.4681603  0.99904752  0.00096101  1.00000000  0.99904752 -0.00095248  0.00000000
 0.4686954  0.99889701  0.00096101  1.00000000  0.99889701 -0.00110299  0.00000000
 0.4692290  0.99997125  0.00096101  1.00000000  0.99997125 -0.00002875  0.00000000
 0.4697649  1.00049490  0.00096101  1.00000000  1.00049490  0.00049490  0.00000000
 0.4703005  1.00114262  0.00096101  1.00000000  1.00114262  0.00114262  0.00000000
 0.4708349  1.00015518  0.00096101  1.00000000  1.00015518  0.00015518  0.00000000
 0.4713700  0.99962118  0.00096101  1.00000000  0.99962118 -0.00037882  0.00000000
 0.4719077  0.99925537  0.00096101  1.00000000  0.99925537 -0.00074463  0.00000000
 0.4724411  0.99949214  0.00096101  1.00000000  0.99949214 -0.00050786  0.00000000
 0.4729770  0.99969497  0.00096101  1.00000000  0.99969497 -0.00030503  0.00000000
 0.4735131  1.00209211  0.00096101  1.00000000  1.00209211  0.00209211  0.00000000
 0.4740474  1.00108208  0.00096101  1.00000000  1.00108208  0.00108208  0.00000000
 0.4745799  1.00044684  0.00096101  1.00000000  1.00044684  0.00044684  0.00000000
 0.4751183  0.99938822  0.00096101  1.00000000  0.99938822 -0.00061178  0.00000000
 0.4756526  1.00046483  0.00096101  1.00000000  1.00046483  0.00046483  0.00000000
 0.4761849  0.99996205  0.00096101  1.00000000  0.99996205 -0.00003795  0.00000000
 0.4767231  1.00264196  0.00096101  1.00000000  1.00264196  0.00264196  0.00000000
 0.4772581  0.99984148  0.00096101  1.00000000  0.99984148 -0.00015852  0.00000000
 0.4777936  0.99896341  0.00096101  1.00000000  0.99896341 -0.00103659  0.00000000
 0.4783295  0.99953163  0.00096101  1.00000000  0.99953163 -0.00046837  0.00000000
 0.4788622  1.00098383  0.00096101  1.00000000  1.00098383  0.00098383  0.00000000
 0.4793982  1.00122700  0.00096101  1.00000000  1.00122700  0.00122700  0.00000000
 0.4799329  0.99789576  0.00096101  1.00000000  0.99789576 -0.00210424  0.00000000
 0.4804680  1.00047807  0.00096101  1.00000000  1.00047807  0.00047807  0.00000000
 0.4810046  0.99922447  0.00096101  1.00000000  0.99922447 -0.00077553  0.00000000
 0.4815377  1.00073594  0.00096101  1.00000000  1.00073594  0.00073594  0.00000000
 0.4820751  0.99791775  0.00096101  1.00000000  0.99791775 -0.00208225  0.00000000
 0.4826085  0.99895604  0.00096101  1.00000000  0.99895604 -0.00104396  0.00000000
 0.4831450  1.00112475  0.00096101  1.00000000  1.00112475  0.00112475  0.00000000
 0.4836784  0.99899262  0.00096101  1.00000000  0.99899262 -0.00100738  0.00000000
 0.4842156  0.99983119  0.00096101  1.00000000  0.99983119 -0.00016881  0.00000000
 0.4847491  0.99935839  0.00096101  1.00000000  0.99935839 -0.00064161  0.00000000
 0.4852838  1.00009641  0.00096101  1.00000000  1.00009641  0.00009641  0.00000000
 0.4858176  1.00069573  0.00096101  1.00000000  1.00069573  0.00069573  0.00000000
 0.4863549  0.99966623  0.00096101  1.00000000  0.99966623 -0.00033377  0.00000000
 0.4868907  1.00059807  0.00096101  1.00000000  1.00059807  0.00059807  0.00000000
 0.4874241  0.99971940  0.00096101  1.00000000  0.99971940 -0.00028060  0.00000000
 0.4879594  1.00120036  0.00096101  1.00000000  1.00120036  0.00120036  0.00000000
 0.4884972  0.99897957  0.00096101  1.00000000  0.99897957 -0.00102043  0.00000000
 0.4890317  0.99908425  0.00096101  1.00000000  0.99908425 -0.00091575  0.00000000
 0.4895657  1.00004593  0.00096101  1.00000000  1.00004593  0.00004593  0.00000000
 0.4900998  0.99955506  0.00096101  1.00000000  0.99955506 -0.00044494  0.00000000
 0.4906339  0.99942171  0.00096101  1.00000000  0.99942171 -0.00057829  0.00000000
 0.4911709  0.99830768  0.00096101  1.00000000  0.99830768 -0.00169232  0.00000000
 0.4917067  1.00104157  0.00096101  1.00000000  1.00104157  0.00104157  0.00000000
 0.4922411  1.00100464  0.00096101  1.00000000  1.00100464  0.00100464  0.00000000
 0.4927768  0.99935922  0.00096101  1.00000000  0.99935922 -0.00064078  0.00000000
 0.4933125  0.99820159  0.00096101  1.00000000  0.99820159 -0.00179841  0.00000000
 0.4938471  0.99920512  0.00096101  1.00000000  0.99920512 -0.00079488  0.00000000
 0.4943820  1.00027294  0.00096101  1.00000000  1.00027294  0.00027294  0.00000000
 0.4949156  0.99990869  0.00096101  1.00000000  0.99990869 -0.00009131  0.00000000
 0.4954502  0.99846386  0.00096101  1.00000000  0.99846386 -0.00153614  0.00000000
 0.4959869  1.00035288  0.00096101  1.00000000  1.00035288  0.00035288  0.00000000
 0.4965221  1.00102093  0.00096101  1.00000000  1.00102093  0.00102093  0.00000000
 0.4970585  1.00249314  0.00096101  1.00000000  1.00249314  0.00249314  0.00000000
 0.4975921  0.99825301  0.00096101  1.00000000  0.99825301 -0.00174699  0.00000000
 0.4981279  0.99926722  0.00096101  1.00000000  0.99926722 -0.00073278  0.00000000
 0.4986630  1.00092765  0.00096101  1.00000000  1.00092765  0.00092765  0.00000000
 0.4991963  1.00073898  0.00096101  1.00000000  1.00073898  0.00073898  0.00000000
 0.4997345  0.99935048  0.00096101  1.00000000  0.99935048 -0.00064952  0.00000000
 0.5002680  0.99890518  0.00096101  1.00000000  0.99890518 -0.00109482  0.00000000
 0.5008033  1.00049162  0.00096101  1.00000000  1.00049162  0.00049162  0.00000000
 0.5013369  0.99931790  0.00096101  1.00000000  0.99931790 -0.00068210  0.00000000
 0.5018739  1.00079629  0.00096101  1.00000000  1.00079629  0.00079629  0.00000000
 0.5024084  0.99954898  0.00096101  1.00000000  0.99954898 -0.00045102  0.00000000
 0.5029437  0.99838126  0.00096101  1.00000000  0.99838126 -0.00161874  0.00000000
 0.5034755  1.00151428  0.00096101  1.00000000  1.00151428  0.00151428  0.00000000
 0.5040118  1.00044903  0.00096101  1.00000000  1.00044903  0.00044903  0.00000000
 0.5045502  1.00027297  0.00096101  1.00000000  1.00027297  0.00027297  0.00000000
 0.5050825  0.99982089  0.00096101  1.00000000  0.99982089 -0.00017911  0.00000000
 0.5056184  1.00039287  0.00096101  1.00000000  1.00039287  0.00039287  0.00000000
 0.5061536  1.00040527  0.00096101  1.00000000  1.00040527  0.00040527  0.00000000
 0.5066881  1.00129565  0.00096101  1.00002543  1.00127022  0.00127022  0.00000000
 0.5072243  0.99904055  0.00096101  1.00011172  0.99892883 -0.00107117  0.00000000
 0.5077565  0.99956110  0.00096101  1.00022748  0.99933362 -0.00066638  0.00000000
 0.5082920  1.00198137  0.00096101  1.00036461  1.00161676  0.00161676  0.00000000
 0.5088317  1.00172651  0.00096101  1.00051833  1.00120817  0.00120817  0.00000000
 0.5093624  1.00237096  0.00096101  1.00068105  1.00168991  0.00168991  0.00000000
 0.5099000  0.99862706  0.00096101  1.00085463  0.99777243 -0.00222757  0.00000000
 0.5104349  1.00154374  0.00096101  1.00103378  1.00050996  0.00050996  0.00000000
 0.5109705  1.00153793  0.00096101  1.00121761  1.00032032  0.00032032  0.00000000
 0.5115054  1.00285675  0.00096101  1.00140381  1.00145294  0.00145294  0.00000000
 0.5120397  1.00069519  0.00096101  1.00159087  0.99910431 -0.00089569  0.00000000
 0.5125766  1.00122686  0.00096101  1.00177838  0.99944848 -0.00055152  0.00000000
 0.5131099  1.00144998  0.00096101  1.00196269  0.99948729 -0.00051271  0.00000000
 0.5136428  1.00117149  0.00096101  1.00214349  0.99902799 -0.00097201  0.00000000
 0.5141825  1.00307297  0.00096101  1.00232169  1.00075128  0.00075128  0.00000000
 0.5147173  1.00324558  0.00096101  1.00249192  1.00075366  0.00075366  0.00000000
 0.5152491  1.00297646  0.00096101  1.00265323  1.00032323  0.00032323  0.00000000
 0.5157865  1.00379332  0.00096101  1.00280636  1.00098696  0.00098696  0.00000000
 0.5163202  1.00113967  0.00096101  1.00294642  0.99819325 -0.00180675  0.00000000
 0.5168577  1.00317858  0.00096101  1.00307270  1.00010588  0.00010588  0.00000000
 0.5173915  1.00289737  0.00096101  1.00317962  0.99971775 -0.00028225  0.00000000
 0.5179290  1.00309877  0.00096101  1.00326230  0.99983647 -0.00016353  0.00000000
 0.5184623  1.00206346  0.00096101  1.00330000  0.99876346 -0.00123654  0.00000000
 0.5189969  1.00335389  0.00096101  1.00330000  1.00005389  0.00005389  0.00000000
 0.5195303  1.00378476  0.00096101  1.00330000  1.00048476  0.00048476  0.00000000
 0.5200669  1.00266718  0.00096101  1.00330000  0.99936718 -0.00063282  0.00000000
 0.5206029  1.00341316  0.00096101  1.00330000  1.00011316  0.00011316  0.00000000
 0.5211370  1.00524125  0.00096101  1.00330000  1.00194125  0.00194125  0.00000000
 0.5216740  1.00332126  0.00096101  1.00330000  1.00002126  0.00002126  0.00000000
 0.5222083  1.00398422  0.00096101  1.00330000  1.00068422  0.00068422  0.00000000
 0.5227411  1.00305814  0.00096101  1.00330000  0.99975814 -0.00024186  0.00000000
 0.5232787  1.00388252  0.00096101  1.00330000  1.00058252  0.00058252  0.00000000
 0.5238121  1.00397631  0.00096101  1.00330000  1.00067631  0.00067631  0.00000000
 0.5243478  1.00254339  0.00096101  1.00330000  0.99924339 -0.00075661  0.00000000
 0.5248822  1.00501502  0.00096101  1.00330000  1.00171502  0.00171502  0.00000000
 0.5254169  1.00304260  0.00096101  1.00330000  0.99974260 -0.00025740  0.00000000
 0.5259510  1.00395518  0.00096101  1.00330000  1.00065518  0.00065518  0.00000000
 0.5264885  1.00488825  0.00096101  1.00330000  1.00158825  0.00158825  0.00000000
 0.5270225  1.00401932  0.00096101  1.00330000  1.00071932  0.00071932  0.00000000
 0.5275583  1.00388442  0.00096101  1.00330000  1.00058442  0.00058442  0.00000000
 0.5280940  1.00188143  0.00096101  1.00330000  0.99858143 -0.00141857  0.00000000
 0.5286272  1.00252482  0.00096101  1.00330000  0.99922482 -0.00077518  0.00000000
 0.5291625  1.00351384  0.00096101  1.00330000  1.00021384  0.00021384  0.00000000
 0.5297013  1.00306128  0.00096101  1.00330000  0.99976128 -0.00023872  0.00000000
 0.5302329  1.00250166  0.00096101  1.00330000  0.99920166 -0.00079834  0.00000000
 0.5307686  1.00317052  0.00096101  1.00330000  0.99987052 -0.00012948  0.00000000
 0.5313039  1.00441068  0.00096101  1.00330000  1.00111068  0.00111068  0.00000000
 0.5318405  1.00318609  0.00096101  1.00330000  0.99988609 -0.00011391  0.00000000
 0.5323738  1.00325286  0.00096101  1.00330000  0.99995286 -0.00004714  0.00000000
 0.5329096  1.00318771  0.00096101  1.00330000  0.99988771 -0.00011229  0.00000000
 0.5334432  1.00389615  0.00096101  1.00330000  1.00059615  0.00059615  0.00000000
 0.5339790  1.00259558  0.00096101  1.00330000  0.99929558 -0.00070442  0.00000000
 0.5345143  1.00440176  0.00096101  1.00330000  1.00110176  0.00110176  0.00000000
 0.5350491  1.00437855  0.00096101  1.00330000  1.00107855  0.00107855  0.00000000
 0.5355861  1.00202918  0.00096101  1.00330000  0.99872918 -0.00127082  0.00000000
 0.5361212  1.00426887  0.00096101  1.00330000  1.00096887  0.00096887  0.00000000
 0.5366562  1.00348245  0.00096101  1.00330000  1.00018245  0.00018245  0.00000000
 0.5371907  1.00309528  0.00096101  1.00330000  0.99979528 -0.00020472  0.00000000
 0.5377252  1.00344686  0.00096101  1.00330000  1.00014686  0.00014686  0.00000000
 0.5382606  1.00291812  0.00096101  1.00330000  0.99961812 -0.00038188  0.00000000
 0.5387945  1.00469068  0.00096101  1.00330000  1.00139068  0.00139068  0.00000000
 0.5393317  1.00385787  0.00096101  1.00330000  1.00055787  0.00055787  0.00000000
 0.5398653  1.00327828  0.00096101  1.00330000  0.99997828 -0.00002172  0.00000000
 0.5404002  1.00446255  0.00096101  1.00330000  1.00116255  0.00116255  0.00000000
 0.5409370  1.00424376  0.00096101  1.00330000  1.00094376  0.00094376  0.00000000
 0.5414722  1.00264042  0.00096101  1.00330000  0.99934042 -0.00065958  0.00000000
 0.5420056  1.00214194  0.00096101  1.00330000  0.99884194 -0.00115806  0.00000000
 0.5425403  1.00249515  0.00096101  1.00330000  0.99919515 -0.00080485  0.00000000
 0.5430762  1.00326713  0.00096101  1.00330000  0.99996713 -0.00003287  0.00000000
 0.5436114  1.00488026  0.00096101  1.00330000  1.00158026  0.00158026  0.00000000
 0.5441486  1.00310811  0.00096101  1.00330000  0.99980811 -0.00019189  0.00000000
 0.5446823  1.00256468  0.00096101  1.00330000  0.99926468 -0.00073532  0.00000000
 0.5452176  1.00391411  0.00096101  1.00330000  1.00061411  0.00061411  0.00000000
 0.5457539  1.00530285  0.00096101  1.00330000  1.00200285  0.00200285  0.00000000
 0.5462879  1.00391940  0.00096101  1.00330000  1.00061940  0.00061940  0.00000000
 0.5468231  1.00319597  0.00096101  1.00330000  0.99989597 -0.00010403  0.00000000
 0.5473570  1.00217086  0.00096101  1.00330000  0.99887086 -0.00112914  0.00000000
 0.5478930  1.00207927  0.00096101  1.00330000  0.99877927 -0.00122073  0.00000000
 0.5484298  1.00450836  0.00096101  1.00330000  1.00120836  0.00120836  0.00000000
 0.5489631  1.00405453  0.00096101  1.00330000  1.00075453  0.00075453  0.00000000
 0.5494990  1.00283134  0.00096101  1.00330000  0.99953134 -0.00046866  0.00000000
 0.5500314  1.00483663  0.00096101  1.00330000  1.00153663  0.00153663  0.00000000
 0.5505687  1.00271868  0.00096101  1.00330000  0.99941868 -0.00058132  0.00000000
 0.5511043  1.00337358  0.00096101  1.00330000  1.00007358  0.00007358  0.00000000
 0.5516381  1.00428148  0.00096101  1.00330000  1.00098148  0.00098148  0.00000000
 0.5521763  1.00345471  0.00096101  1.00330000  1.00015471  0.00015471  0.00000000
 0.5527095  1.00295491  0.00096101  1.00330000  0.99965491 -0.00034509  0.00000000
 0.5532458  1.00492317  0.00096101  1.00330000  1.00162317  0.00162317  0.00000000
 0.5537797  1.00506786  0.00096101  1.00330000  1.00176786  0.00176786  0.00000000
 0.5543137  1.00359962  0.00096101  1.00330000  1.00029962  0.00029962  0.00000000
 0.5548498  1.00206248  0.00096101  1.00330000  0.99876248 -0.00123752  0.00000000
 0.5553834  1.00374465  0.00096101  1.00330000  1.00044465  0.00044465  0.00000000
 0.5559205  1.00391236  0.00096101  1.00330000  1.00061236  0.00061236  0.00000000
 0.5564541  1.00369901  0.00096101  1.00330000  1.00039901  0.00039901  0.00000000
 0.5569909  1.00315298  0.00096101  1.00330000  0.99985298 -0.00014702  0.00000000
 0.5575231  1.00498906  0.00096101  1.00330000  1.00168906  0.00168906  0.00000000
 0.5580610  1.00341981  0.00096101  1.00330000  1.00011981  0.00011981  0.00000000
 0.5585967  1.00143344  0.00096101  1.00330000  0.99813344 -0.00186656  0.00000000
 0.5591323  1.00308643  0.00096101  1.00330000  0.99978643 -0.00021357  0.00000000
 0.5596642  1.00361645  0.00096101  1.00330000  1.00031645  0.00031645  0.00000000
 0.5602017  1.00327599  0.00096101  1.00330000  0.99997599 -0.00002401  0.00000000
 0.5607358  1.00371224  0.00096101  1.00330000  1.00041224  0.00041224  0.00000000
 0.5612697  1.00521090  0.00096101  1.00330000  1.00191090  0.00191090  0.00000000
 0.5618062  1.00384754  0.00096101  1.00330000  1.00054754  0.00054754  0.00000000
 0.5623398  1.00513188  0.00096101  1.00330000  1.00183188  0.00183188  0.00000000
 0.5628764  1.00355487  0.00096101  1.00330000  1.00025487  0.00025487  0.00000000
 0.5634110  1.00277477  0.00096101  1.00330000  0.99947477 -0.00052523  0.00000000
 0.5639456  1.00422857  0.00096101  1.00330000  1.00092857  0.00092857  0.00000000
 0.5644830  1.00535825  0.00096101  1.00330000  1.00205825  0.00205825  0.00000000
 0.5650174  1.00237231  0.00096101  1.00330000  0.99907231 -0.00092769  0.00000000
 0.5655543  1.00314375  0.00096101  1.00330000  0.99984375 -0.00015625  0.00000000
 0.5660869  1.00239601  0.00096101  1.00330000  0.99909601 -0.00090399  0.00000000
 0.5666213  1.00372180  0.00096101  1.00330000  1.00042180  0.00042180  0.00000000
 0.5671580  1.00340510  0.00096101  1.00330000  1.00010510  0.00010510  0.00000000
 0.5676915  1.00360487  0.00096101  1.00330000  1.00030487  0.00030487  0.00000000
 0.5682259  1.00411847  0.00096101  1.00330000  1.00081847  0.00081847  0.00000000
 0.5687627  1.00437507  0.00096101  1.00330000  1.00107507  0.00107507  0.00000000
 0.5692962  1.00174346  0.00096101  1.00330000  0.99844346 -0.00155654  0.00000000
 0.5698324  1.00177385  0.00096101  1.00330000  0.99847385 -0.00152615  0.00000000
 0.5703667  1.00261801  0.00096101  1.00330000  0.99931801 -0.00068199  0.00000000
 0.5709034  1.00484436  0.00096101  1.00330000  1.00154436  0.00154436  0.00000000
 0.5714391  1.00355244  0.00096101  1.00330000  1.00025244  0.00025244  0.00000000
 0.5719725  1.00256984  0.00096101  1.00330000  0.99926984 -0.00073016  0.00000000
 0.5725104  1.00328844  0.00096101  1.00330000  0.99998844 -0.00001156  0.00000000
 0.5730432  1.00288747  0.00096101  1.00330000  0.99958747 -0.00041253  0.00000000
 0.5735786  1.00360872  0.00096101  1.00330000  1.00030872  0.00030872  0.00000000
 0.5741138  1.00277319  0.00096101  1.00330000  0.99947319 -0.00052681  0.00000000
 0.5746501  1.00495439  0.00096101  1.00330000  1.00165439  0.00165439  0.00000000
 0.5751837  1.00360295  0.00096101  1.00330000  1.00030295  0.00030295  0.00000000
 0.5757200  1.00372935  0.00096101  1.00330000  1.00042935  0.00042935  0.00000000
 0.5762565  1.00283195  0.00096101  1.00330000  0.99953195 -0.00046805  0.00000000
 0.5767897  1.00410700  0.00096101  1.00330000  1.00080700  0.00080700  0.00000000
 0.5773230  1.00361107  0.00096101  1.00330000  1.00031107  0.00031107  0.00000000
 0.5778614  1.00313079  0.00096101  1.00330000  0.99983079 -0.00016921  0.00000000
 0.5783955  1.00401600  0.00096101  1.00330000  1.00071600  0.00071600  0.00000000
 0.5789289  1.00315447  0.00096101  1.00330000  0.99985447 -0.00014553  0.00000000
 0.5794670  1.00472261  0.00096101  1.00330000  1.00142261  0.00142261  0.00000000
 0.5800005  1.00317886  0.00096101  1.00330000  0.99987886 -0.00012114  0.00000000


==> s3-R0_W160_C75_D1000.txt <==
Phase       O_Flux      O_Flux_Err  E_Shape     Noise_Base  White_Noise Red_Noise
 0.4466666  1.00143095  0.00097598  1.00100000  1.00043095  0.00043095  0.00000000
 0.4472015  1.00088746  0.00097598  1.00100000  0.99988746 -0.00011254  0.00000000
 0.4477390  1.00108251  0.00097598  1.00100000  1.00008251  0.00008251  0.00000000
 0.4482758  1.00179397  0.00097598  1.00100000  1.00079397  0.00079397  0.00000000
 0.4488097  1.00110316  0.00097598  1.00100000  1.00010316  0.00010316  0.00000000
 0.4493468  1.00002766  0.00097598  1.00100000  0.99902766 -0.00097234  0.00000000
 0.4498816  1.00120227  0.00097598  1.00100000  1.00020227  0.00020227  0.00000000
 0.4504200  1.00006453  0.00097598  1.00100000  0.99906453 -0.00093547  0.00000000
 0.4509551  1.00160934  0.00097598  1.00100000  1.00060934  0.00060934  0.00000000
 0.4514913  1.00062607  0.00097598  1.00100000  0.99962607 -0.00037393  0.00000000
 0.4520270  1.00008421  0.00097598  1.00100000  0.99908421 -0.00091579  0.00000000
 0.4525639  1.00135388  0.00097598  1.00100000  1.00035388  0.00035388  0.00000000
 0.4530980  1.00143089  0.00097598  1.00100000  1.00043089  0.00043089  0.00000000
 0.4536360  1.00092961  0.00097598  1.00100000  0.99992961 -0.00007039  0.00000000
 0.4541700  0.99851862  0.00097598  1.00100000  0.99751862 -0.00248138  0.00000000
 0.4547074  1.00254289  0.00097598  1.00100000  1.00154289  0.00154289  0.00000000
 0.4552423  1.00050460  0.00097598  1.00100000  0.99950460 -0.00049540  0.00000000
 0.4557783  1.00048800  0.00097598  1.00100000  0.99948800 -0.00051200  0.00000000
 0.4563134  0.99875607  0.00097598  1.00100000  0.99775607 -0.00224393  0.00000000
 0.4568516  0.99987691  0.00097598  1.00099573  0.99888117 -0.00111883  0.00000000
 0.4573866  1.00024566  0.00097598  1.00097494  0.99927072 -0.00072928  0.00000000
 0.4579220  1.00120414  0.00097598  1.00094525  1.00025889  0.00025889  0.00000000
 0.4584575  1.00229761  0.00097598  1.00090928  1.00138832  0.00138832  0.00000000
 0.4589976  0.99872326  0.00097598  1.00086806  0.99785521 -0.00214479  0.00000000
 0.4595310  1.00239784  0.00097598  1.00082339  1.00157445  0.00157445  0.00000000
 0.4600659  1.00103062  0.00097598  1.00077537  1.00025525  0.00025525  0.00000000
 0.4606019  1.00058653  0.00097598  1.00072460  0.99986194 -0.00013806  0.00000000
 0.4611398  0.99901905  0.00097598  1.00067150  0.99834755 -0.00165245  0.00000000
 0.4616761  1.00089936  0.00097598  1.00061690  1.00028246  0.00028246  0.00000000
 0.4622129  1.00000173  0.00097598  1.00056104  0.99944069 -0.00055931  0.00000000
 0.4627467  1.00018662  0.00097598  1.00050474  0.99968188 -0.00031812  0.00000000
 0.4632832  1.00089713  0.00097598  1.00044782  1.00044931  0.00044931  0.00000000
 0.4638207  1.00100836  0.00097598  1.00039093  1.00061743  0.00061743  0.00000000
 0.4643567  1.00175745  0.00097598  1.00033481  1.00142264  0.00142264  0.00000000
 0.4648926  0.99933748  0.00097598  1.00027984  0.99905764 -0.00094236  0.00000000
 0.4654264  1.00203958  0.00097598  1.00022677  1.00181281  0.00181281  0.00000000
 0.4659645  1.00091803  0.00097598  1.00017565  1.00074237  0.00074237  0.00000000
 0.4664988  1.00127444  0.00097598  1.00012805  1.00114639  0.00114639  0.00000000
 0.4670338  0.99964241  0.00097598  1.00008456  0.99955785 -0.00044215  0.00000000
 0.4675710  1.00111989  0.00097598  1.00004647  1.00107342  0.00107342  0.00000000
 0.4681076  1.00081470  0.00097598  1.00001628  1.00079842  0.00079842  0.00000000
 0.4686438  0.99782862  0.00097598  1.00000000  0.99782862 -0.00217138  0.00000000
 0.4691782  0.99922201  0.00097598  1.00000000  0.99922201 -0.00077799  0.00000000
 0.4697152  0.99966514  0.00097598  1.00000000  0.99966514 -0.00033486  0.00000000
 0.4702521  1.00135370  0.00097598  1.00000000  1.00135370  0.00135370  0.00000000
 0.4707877  0.99879146  0.00097598  1.00000000  0.99879146 -0.00120854  0.00000000
 0.4713228  1.00206918  0.00097598  1.00000000  1.00206918  0.00206918  0.00000000
 0.4718579  0.99817404  0.00097598  1.00000000  0.99817404 -0.00182596  0.00000000
 0.4723953  1.00038087  0.00097598  1.00000000  1.00038087  0.00038087  0.00000000
 0.4729322  1.00160504  0.00097598  1.00000000  1.00160504  0.00160504  0.00000000
 0.4734682  1.00118727  0.00097598  1.00000000  1.00118727  0.00118727  0.00000000
 0.4740030  0.99917280  0.00097598  1.00000000  0.99917280 -0.00082720  0.00000000
 0.4745408  1.00057945  0.00097598  1.00000000  1.00057945  0.00057945  0.00000000
 0.4750764  0.99897990  0.00097598  1.00000000  0.99897990 -0.00102010  0.00000000
 0.4756114  1.00184585  0.00097598  1.00000000  1.00184585  0.00184585  0.00000000
 0.4761493  1.00063929  0.00097598  1.00000000  1.00063929  0.00063929  0.00000000
 0.4766831  0.99919017  0.00097598  1.00000000  0.99919017 -0.00080983  0.00000000
 0.4772197  0.99972736  0.00097598  1.00000000  0.99972736 -0.00027264  0.00000000
 0.4777540  0.99829321  0.00097598  1.00000000  0.99829321 -0.00170679  0.00000000
 0.4782923  0.99847947  0.00097598  1.00000000  0.99847947 -0.00152053  0.00000000
 0.4788283  1.00056848  0.00097598  1.00000000  1.00056848  0.00056848  0.00000000
 0.4793640  1.00086899  0.00097598  1.00000000  1.00086899  0.00086899  0.00000000
 0.4798999  1.00002485  0.00097598  1.00000000  1.00002485  0.00002485  0.00000000
 0.4804351  0.99892219  0.00097598  1.00000000  0.99892219 -0.00107781  0.00000000
 0.4809723  1.00136735  0.00097598  1.00000000  1.00136735  0.00136735  0.00000000
 0.4815056  0.99898595  0.00097598  1.00000000  0.99898595 -0.00101405  0.00000000
 0.4820441  0.99929699  0.00097598  1.00000000  0.99929699 -0.00070301  0.00000000
 0.4825810  1.00047245  0.00097598  1.00000000  1.00047245  0.00047245  0.00000000
 0.4831154  0.99849848  0.00097598  1.00000000  0.99849848 -0.00150152  0.00000000
 0.4836513  0.99773232  0.00097598  1.00000000  0.99773232 -0.00226768  0.00000000
 0.4841878  1.00052171  0.00097598  1.00000000  1.00052171  0.00052171  0.00000000
 0.4847234  0.99994206  0.00097598  1.00000000  0.99994206 -0.00005794  0.00000000
 0.4852595  1.00009413  0.00097598  1.00000000  1.00009413  0.00009413  0.00000000
 0.4857945  0.99960220  0.00097598  1.00000000  0.99960220 -0.00039780  0.00000000
 0.4863295  1.00034064  0.00097598  1.00000000  1.00034064  0.00034064  0.00000000
 0.4868678  0.99878493  0.00097598  1.00000000  0.99878493 -0.00121507  0.00000000
 0.4874028  1.00063245  0.00097598  1.00000000  1.00063245  0.00063245  0.00000000
 0.4879407  0.99828807  0.00097598  1.00000000  0.99828807 -0.00171193  0.00000000
 0.4884764  1.00052773  0.00097598  1.00000000  1.00052773  0.00052773  0.00000000
 0.4890131  0.99957677  0.00097598  1.00000000  0.99957677 -0.00042323  0.00000000
 0.4895484  0.99938084  0.00097598  1.00000000  0.99938084 -0.00061916  0.00000000
 0.4900843  0.99913958  0.00097598  1.00000000  0.99913958 -0.00086042  0.00000000
 0.4906191  0.99985515  0.00097598  1.00000000  0.99985515 -0.00014485  0.00000000
 0.4911570  1.00050555  0.00097598  1.00000000  1.00050555  0.00050555  0.00000000
 0.4916917  1.00150782  0.00097598  1.00000000  1.00150782  0.00150782  0.00000000
 0.4922283  1.00034617  0.00097598  1.00000000  1.00034617  0.00034617  0.00000000
 0.4927647  0.99985033  0.00097598  1.00000000  0.99985033 -0.00014967  0.00000000
 0.4933021  0.99927226  0.00097598  1.00000000  0.99927226 -0.00072774  0.00000000
 0.4938339  1.00058686  0.00097598  1.00000000  1.00058686  0.00058686  0.00000000
 0.4943732  0.99944967  0.00097598  1.00000000  0.99944967 -0.00055033  0.00000000
 0.4949085  1.00052398  0.00097598  1.00000000  1.00052398  0.00052398  0.00000000
 0.4954432  0.99989931  0.00097598  1.00000000  0.99989931 -0.00010069  0.00000000
 0.4959798  1.00014880  0.00097598  1.00000000  1.00014880  0.00014880  0.00000000
 0.4965154  0.99936820  0.00097598  1.00000000  0.99936820 -0.00063180  0.00000000
 0.4970508  0.99783964  0.00097598  1.00000000  0.99783964 -0.00216036  0.00000000
 0.4975875  0.99795467  0.00097598  1.00000000  0.99795467 -0.00204533  0.00000000
 0.4981239  0.99866491  0.00097598  1.00000000  0.99866491 -0.00133509  0.00000000
 0.4986581  0.99937882  0.00097598  1.00000000  0.99937882 -0.00062118  0.00000000
 0.4991963  0.99931035  0.00097598  1.00000000  0.99931035 -0.00068965  0.00000000
 0.4997314  0.99964786  0.00097598  1.00000000  0.99964786 -0.00035214  0.00000000
 0.5002673  0.99903082  0.00097598  1.00000000  0.99903082 -0.00096918  0.00000000
 0.5008039  1.00016906  0.00097598  1.00000000  1.00016906  0.00016906  0.00000000
 0.5013397  1.00031788  0.00097598  1.00000000  1.00031788  0.00031788  0.00000000
 0.5018771  1.00097164  0.00097598  1.00000000  1.00097164  0.00097164  0.00000000
 0.5024120  0.99982550  0.00097598  1.00000000  0.99982550 -0.00017450  0.00000000
 0.5029485  1.00068039  0.00097598  1.00000000  1.00068039  0.00068039  0.00000000
 0.5034848  1.00231755  0.00097598  1.00000000  1.00231755  0.00231755  0.00000000
 0.5040199  1.00092963  0.00097598  1.00000000  1.00092963  0.00092963  0.00000000
 0.5045569  1.00061873  0.00097598  1.00000000  1.00061873  0.00061873  0.00000000
 0.5050910  0.99957231  0.00097598  1.00000000  0.99957231 -0.00042769  0.00000000
 0.5056291  1.00004908  0.00097598  1.00000000  1.00004908  0.00004908  0.00000000
 0.5061629  1.00070690  0.00097598  1.00000000  1.00070690  0.00070690  0.00000000
 0.5066997  0.99933705  0.00097598  1.00000000  0.99933705 -0.00066295  0.00000000
 0.5072356  0.99912263  0.00097598  1.00000000  0.99912263 -0.00087737  0.00000000
 0.5077712  1.00032020  0.00097598  1.00000000  1.00032020  0.00032020  0.00000000
 0.5083103  0.99977855  0.00097598  1.00000000  0.99977855 -0.00022145  0.00000000
 0.5088439  1.00079366  0.00097598  1.00000000  1.00079366  0.00079366  0.00000000
 0.5093807  1.00070683  0.00097598  1.00000000  1.00070683  0.00070683  0.00000000
 0.5099167  0.99962674  0.00097598  1.00000000  0.99962674 -0.00037326  0.00000000
 0.5104526  0.99949961  0.00097598  1.00000000  0.99949961 -0.00050039  0.00000000
 0.5109880  1.00185494  0.00097598  1.00000000  1.00185494  0.00185494  0.00000000
 0.5115246  1.00137289  0.00097598  1.00000000  1.00137289  0.00137289  0.00000000
 0.5120617  1.00003693  0.00097598  1.00000000  1.00003693  0.00003693  0.00000000
 0.5125970  1.00088893  0.00097598  1.00000000  1.00088893  0.00088893  0.00000000
 0.5131329  1.00073692  0.00097598  1.00000000  1.00073692  0.00073692  0.00000000
 0.5136663  1.00020033  0.00097598  1.00000000  1.00020033  0.00020033  0.00000000
 0.5142048  1.00056218  0.00097598  1.00000000  1.00056218  0.00056218  0.00000000
 0.5147420  0.99882996  0.00097598  1.00000000  0.99882996 -0.00117004  0.00000000
 0.5152777  0.99988494  0.00097598  1.00000000  0.99988494 -0.00011506  0.00000000
 0.5158128  1.00045078  0.00097598  1.00000000  1.00045078  0.00045078  0.00000000
 0.5163487  0.99947560  0.00097598  1.00000000  0.99947560 -0.00052440  0.00000000
 0.5168839  0.99935645  0.00097598  1.00000000  0.99935645 -0.00064355  0.00000000
 0.5174212  0.99972437  0.00097598  1.00000000  0.99972437 -0.00027563  0.00000000
 0.5179561  1.00242909  0.00097598  1.00000000  1.00242909  0.00242909  0.00000000
 0.5184917  0.99975298  0.00097598  1.00000000  0.99975298 -0.00024702  0.00000000
 0.5190284  1.00033459  0.00097598  1.00000000  1.00033459  0.00033459  0.00000000
 0.5195652  0.99941726  0.00097598  1.00000000  0.99941726 -0.00058274  0.00000000
 0.5200994  0.99943247  0.00097598  1.00000000  0.99943247 -0.00056753  0.00000000
 0.5206357  1.00105221  0.00097598  1.00000000  1.00105221  0.00105221  0.00000000
 0.5211725  0.99921715  0.00097598  1.00000000  0.99921715 -0.00078285  0.00000000
 0.5217099  1.00012973  0.00097598  1.00000000  1.00012973  0.00012973  0.00000000
 0.5222437  1.00105272  0.00097598  1.00000000  1.00105272  0.00105272  0.00000000
 0.5227823  0.99964732  0.00097598  1.00000000  0.99964732 -0.00035268  0.00000000
 0.5233161  1.00018248  0.00097598  1.00000000  1.00018248  0.00018248  0.00000000
 0.5238517  1.00109556  0.00097598  1.00000000  1.00109556  0.00109556  0.00000000
 0.5243885  0.99803697  0.00097598  1.00000000  0.99803697 -0.00196303  0.00000000
 0.5249237  0.99972419  0.00097598  1.00000000  0.99972419 -0.00027581  0.00000000
 0.5254619  1.00050992  0.00097598  1.00000000  1.00050992  0.00050992  0.00000000
 0.5259970  1.00122647  0.00097598  1.00000000  1.00122647  0.00122647  0.00000000
 0.5265348  1.00030174  0.00097598  1.00000000  1.00030174  0.00030174  0.00000000
 0.5270702  0.99956273  0.00097598  1.00000000  0.99956273 -0.00043727  0.00000000
 0.5276045  0.99986843  0.00097598  1.00000000  0.99986843 -0.00013157  0.00000000
 0.5281410  0.99948110  0.00097598  1.00000000  0.99948110 -0.00051890  0.00000000
 0.5286758  0.99982480  0.00097598  1.00000000  0.99982480 -0.00017520  0.00000000
 0.5292145  1.00104674  0.00097598  1.00000000  1.00104674  0.00104674  0.00000000
 0.5297518  0.99967358  0.00097598  1.00000000  0.99967358 -0.00032642  0.00000000
 0.5302855  1.00061630  0.00097598  1.00000000  1.00061630  0.00061630  0.00000000
 0.5308216  0.99905968  0.00097598  1.00000000  0.99905968 -0.00094032  0.00000000
 0.5313561  0.99943015  0.00097598  1.00000000  0.99943015 -0.00056985  0.00000000
 0.5318926  1.00036495  0.00097598  1.00001628  1.00034867  0.00034867  0.00000000
 0.5324287  1.00054340  0.00097598  1.00004646  1.00049695  0.00049695  0.00000000
 0.5329652  0.99907538  0.00097598  1.00008448  0.99899090 -0.00100910  0.00000000
 0.5335006  0.99990782  0.00097598  1.00012800  0.99977982 -0.00022018  0.00000000
 0.5340357  0.99974916  0.00097598  1.00017567  0.99957349 -0.00042651  0.00000000
 0.5345739  1.00041969  0.00097598  1.00022680  1.00019289  0.00019289  0.00000000
 0.5351084  0.99826993  0.00097598  1.00027993  0.99799000 -0.00201000  0.00000000
 0.5356471  0.99898236  0.00097598  1.00033520  0.99864716 -0.00135284  0.00000000
 0.5361808  1.00042589  0.00097598  1.00039109  1.00003481  0.00003481  0.00000000
 0.5367179  1.00168526  0.00097598  1.00044793  1.00123733  0.00123733  0.00000000
 0.5372512  0.99973600  0.00097598  1.00050452  0.99923149 -0.00076851  0.00000000
 0.5377886  1.00079355  0.00097598  1.00056119  1.00023236  0.00023236  0.00000000
 0.5383251  1.00105790  0.00097598  1.00061702  1.00044088  0.00044088  0.00000000
 0.5388600  1.00059257  0.00097598  1.00067148  0.99992110 -0.00007890  0.00000000
 0.5393982  1.00093690  0.00097598  1.00072460  1.00021230  0.00021230  0.00000000
 0.5399329  1.00117476  0.00097598  1.00077526  1.00039950  0.00039950  0.00000000
 0.5404690  1.00057163  0.00097598  1.00082339  0.99974824 -0.00025176  0.00000000
 0.5410058  1.00033555  0.00097598  1.00086833  0.99946722 -0.00053278  0.00000000
 0.5415394  1.00093862  0.00097598  1.00090906  1.00002956  0.00002956  0.00000000
 0.5420762  1.00302792  0.00097598  1.00094514  1.00208277  0.00208277  0.00000000
 0.5426122  1.00115357  0.00097598  1.00097489  1.00017869  0.00017869  0.00000000
 0.5431478  1.00135444  0.00097598  1.00099572  1.00035872  0.00035872  0.00000000
 0.5436843  1.00093521  0.00097598  1.00100000  0.99993521 -0.00006479  0.00000000
 0.5442202  1.00082676  0.00097598  1.00100000  0.99982676 -0.00017324  0.00000000
 0.5447557  1.00045588  0.00097598  1.00100000  0.99945588 -0.00054412  0.00000000
 0.5452931  1.00019359  0.00097598  1.00100000  0.99919359 -0.00080641  0.00000000
 0.5458297  1.00050357  0.00097598  1.00100000  0.99950357 -0.00049643  0.00000000
 0.5463654  1.00167284  0.00097598  1.00100000  1.00067284  0.00067284  0.00000000
 0.5469011  1.00210395  0.00097598  1.00100000  1.00110395  0.00110395  0.00000000
 0.5474386  1.00242447  0.00097598  1.00100000  1.00142447  0.00142447  0.00000000
 0.5479715  1.00101777  0.00097598  1.00100000  1.00001777  0.00001777  0.00000000
 0.5485083  1.00296838  0.00097598  1.00100000  1.00196838  0.00196838  0.00000000
 0.5490466  1.00031091  0.00097598  1.00100000  0.99931091 -0.00068909  0.00000000
 0.5495827  1.00017540  0.00097598  1.00100000  0.99917540 -0.00082460  0.00000000
 0.5501184  1.00209314  0.00097598  1.00100000  1.00109314  0.00109314  0.00000000
 0.5506518  0.99981571  0.00097598  1.00100000  0.99881571 -0.00118429  0.00000000
 0.5511894  1.00201458  0.00097598  1.00100000  1.00101458  0.00101458  0.00000000
 0.5517279  1.00121233  0.00097598  1.00100000  1.00021233  0.00021233  0.00000000
 0.5522604  1.00086415  0.00097598  1.00100000  0.99986415 -0.00013585  0.00000000
 0.5527964  0.99897897  0.00097598  1.00100000  0.99797897 -0.00202103  0.00000000
 0.5533340  0.99922908  0.00097598  1.00100000  0.99822908 -0.00177092  0.00000000


==> s4-R0_W506_C75_D1600.txt <==
Phase       O_Flux      O_Flux_Err  E_Shape     Noise_Base  White_Noise Red_Noise
 0.3311105  1.00184136  0.00098270  1.00160000  1.00024136  0.00024136  0.00000000
 0.3316463  1.00124166  0.00098270  1.00160000  0.99964167 -0.00035833  0.00000000
 0.3321799  1.00150254  0.00098270  1.00160000  0.99990254 -0.00009746  0.00000000
 0.3327160  1.00148712  0.00098270  1.00160000  0.99988712 -0.00011288  0.00000000
 0.3332484  1.00147152  0.00098270  1.00160000  0.99987152 -0.00012848  0.00000000
 0.3337847  1.00233604  0.00098270  1.00160000  1.00073604  0.00073604  0.00000000
 0.3343163  1.00226883  0.00098270  1.00160000  1.00066883  0.00066883  0.00000000
 0.3348515  1.00216220  0.00098270  1.00160000  1.00056220  0.00056220  0.00000000
 0.3353877  1.00277728  0.00098270  1.00160000  1.00117728  0.00117728  0.00000000
 0.3359185  1.00141940  0.00098270  1.00160000  0.99981940 -0.00018060  0.00000000
 0.3364542  1.00167591  0.00098270  1.00160000  1.00007591  0.00007591  0.00000000
 0.3369855  1.00077854  0.00098270  1.00160000  0.99917854 -0.00082146  0.00000000
 0.3375220  0.99917816  0.00098270  1.00160000  0.99757816 -0.00242184  0.00000000
 0.3380554  1.00254557  0.00098270  1.00160000  1.00094557  0.00094557  0.00000000
 0.3385914  1.00121621  0.00098270  1.00160000  0.99961621 -0.00038379  0.00000000
 0.3391251  1.00156621  0.00098270  1.00160000  0.99996621 -0.00003379  0.00000000
 0.3396573  1.00273783  0.00098270  1.00160000  1.00113783  0.00113783  0.00000000
 0.3401937  1.00233079  0.00098270  1.00160000  1.00073079  0.00073079  0.00000000
 0.3407259  1.00280734  0.00098270  1.00160000  1.00120734  0.00120734  0.00000000
 0.3412619  1.00232896  0.00098270  1.00160000  1.00072896  0.00072896  0.00000000
 0.3417948  1.00136824  0.00098270  1.00160000  0.99976824 -0.00023176  0.00000000
 0.3423294  1.00228858  0.00098270  1.00160000  1.00068858  0.00068858  0.00000000
 0.3428649  1.00094969  0.00098270  1.00160000  0.99934969 -0.00065031  0.00000000
 0.3433987  1.00290037  0.00098270  1.00160000  1.00130037  0.00130037  0.00000000
 0.3439314  1.00177268  0.00098270  1.00160000  1.00017268  0.00017268  0.00000000
 0.3444666  1.00168776  0.00098270  1.00160000  1.00008776  0.00008776  0.00000000
 0.3450023  1.00216424  0.00098270  1.00160000  1.00056424  0.00056424  0.00000000
 0.3455343  0.99943538  0.00098270  1.00160000  0.99783538 -0.00216462  0.00000000
 0.3460709  1.00182764  0.00098270  1.00160000  1.00022764  0.00022764  0.00000000
 0.3466028  1.00015574  0.00098270  1.00160000  0.99855574 -0.00144426  0.00000000
 0.3471377  0.99971939  0.00098270  1.00160000  0.99811939 -0.00188061  0.00000000
 0.3476738  1.00029709  0.00098270  1.00160000  0.99869709 -0.00130291  0.00000000
 0.3482056  1.00121663  0.00098270  1.00160000  0.99961663 -0.00038337  0.00000000
 0.3487390  1.00176414  0.00098270  1.00160000  1.00016414  0.00016414  0.00000000
 0.3492740  1.00029351  0.00098270  1.00160000  0.99869351 -0.00130649  0.00000000
 0.3498103  1.00293124  0.00098270  1.00160000  1.00133124  0.00133124  0.00000000
 0.3503412  1.00215753  0.00098270  1.00160000  1.00055753  0.00055753  0.00000000
 0.3508769  1.00295552  0.00098270  1.00160000  1.00135552  0.00135552  0.00000000
 0.3514115  1.00105932  0.00098270  1.00160000  0.99945932 -0.00054068  0.00000000
 0.3519460  1.00050519  0.00098270  1.00160000  0.99890519 -0.00109481  0.00000000
 0.3524811  1.00340356  0.00098270  1.00160000  1.00180356  0.00180356  0.00000000
 0.3530156  1.00099396  0.00098270  1.00160000  0.99939396 -0.00060604  0.00000000
 0.3535472  1.00205821  0.00098270  1.00160000  1.00045821  0.00045821  0.00000000
 0.3540824  1.00199019  0.00098270  1.00160000  1.00039019  0.00039019  0.00000000
 0.3546138  1.00129423  0.00098270  1.00160000  0.99969423 -0.00030577  0.00000000
 0.3551519  1.00123504  0.00098270  1.00160000  0.99963504 -0.00036496  0.00000000
 0.3556842  1.00049559  0.00098270  1.00160000  0.99889559 -0.00110441  0.00000000
 0.3562196  1.00274386  0.00098270  1.00160000  1.00114386  0.00114386  0.00000000
 0.3567526  1.00095394  0.00098270  1.00160000  0.99935394 -0.00064606  0.00000000
 0.3572874  1.00098060  0.00098270  1.00160000  0.99938060 -0.00061940  0.00000000
 0.3578228  1.00256035  0.00098270  1.00160000  1.00096035  0.00096035  0.00000000
 0.3583561  1.00097462  0.00098270  1.00160000  0.99937462 -0.00062538  0.00000000
 0.3588888  1.00183800  0.00098270  1.00160000  1.00023800  0.00023800  0.00000000
 0.3594237  1.00225111  0.00098270  1.00160000  1.00065111  0.00065111  0.00000000
 0.3599575  1.00034509  0.00098270  1.00160000  0.99874509 -0.00125491  0.00000000
 0.3604905  1.00219414  0.00098270  1.00160000  1.00059414  0.00059414  0.00000000
 0.3610238  0.99982056  0.00098270  1.00160000  0.99822056 -0.00177944  0.00000000
 0.3615594  1.00035976  0.00098270  1.00160000  0.99875976 -0.00124024  0.00000000
 0.3620952  1.00133159  0.00098270  1.00160000  0.99973159 -0.00026841  0.00000000
 0.3626284  1.00271633  0.00098270  1.00160000  1.00111633  0.00111633  0.00000000
 0.3631636  1.00183098  0.00098270  1.00160000  1.00023098  0.00023098  0.00000000
 0.3636967  1.00150352  0.00098270  1.00160000  0.99990352 -0.00009648  0.00000000
 0.3642320  1.00067708  0.00098270  1.00160000  0.99907708 -0.00092292  0.00000000
 0.3647646  1.00260795  0.00098270  1.00160000  1.00100795  0.00100795  0.00000000
 0.3652996  1.00000433  0.00098270  1.00160000  0.99840433 -0.00159567  0.00000000
 0.3658323  1.00094700  0.00098270  1.00160000  0.99934700 -0.00065300  0.00000000
 0.3663685  1.00195422  0.00098270  1.00160000  1.00035422  0.00035422  0.00000000
 0.3669019  1.00135133  0.00098270  1.00160000  0.99975133 -0.00024867  0.00000000
 0.3674347  1.00158004  0.00098270  1.00160000  0.99998004 -0.00001996  0.00000000
 0.3679705  1.00093821  0.00098270  1.00160000  0.99933821 -0.00066179  0.00000000
 0.3685037  1.00116883  0.00098270  1.00160000  0.99956883 -0.00043117  0.00000000
 0.3690352  1.00084338  0.00098270  1.00160000  0.99924338 -0.00075662  0.00000000
 0.3695702  1.00252002  0.00098270  1.00160000  1.00092002  0.00092002  0.00000000
 0.3701059  1.00061300  0.00098270  1.00160000  0.99901300 -0.00098700  0.00000000
 0.3706406  1.00286873  0.00098270  1.00160000  1.00126873  0.00126873  0.00000000
 0.3711744  1.00009062  0.00098270  1.00160000  0.99849062 -0.00150938  0.00000000
 0.3717099  1.00144140  0.00098270  1.00160000  0.99984140 -0.00015860  0.00000000
 0.3722427  1.00183910  0.00098270  1.00160000  1.00023910  0.00023910  0.00000000
 0.3727767  1.00247722  0.00098270  1.00160000  1.00087722  0.00087722  0.00000000
 0.3733134  0.99954301  0.00098270  1.00160000  0.99794301 -0.00205699  0.00000000
 0.3738472  1.00153165  0.00098270  1.00160000  0.99993165 -0.00006835  0.00000000
 0.3743801  1.00078412  0.00098270  1.00160000  0.99918412 -0.00081588  0.00000000
 0.3749167  1.00101203  0.00098270  1.00160000  0.99941203 -0.00058797  0.00000000
 0.3754478  1.00226616  0.00098270  1.00160000  1.00066616  0.00066616  0.00000000
 0.3759837  1.00242249  0.00098270  1.00160000  1.00082249  0.00082249  0.00000000
 0.3765175  1.00005237  0.00098270  1.00160000  0.99845237 -0.00154763  0.00000000
 0.3770505  0.99998828  0.00098270  1.00160000  0.99838828 -0.00161172  0.00000000
 0.3775844  1.00238724  0.00098270  1.00160000  1.00078724  0.00078724  0.00000000
 0.3781188  1.00198113  0.00098270  1.00160000  1.00038113  0.00038113  0.00000000
 0.3786551  1.00216305  0.00098270  1.00160000  1.00056305  0.00056305  0.00000000
 0.3791867  1.00271407  0.00098270  1.00160000  1.00111407  0.00111407  0.00000000
 0.3797225  1.00320768  0.00098270  1.00160000  1.00160768  0.00160768  0.00000000
 0.3802576  1.00139194  0.00098270  1.00160000  0.99979194 -0.00020806  0.00000000
 0.3807905  1.00096469  0.00098270  1.00160000  0.99936469 -0.00063531  0.00000000
 0.3813243  1.00184446  0.00098270  1.00160000  1.00024446  0.00024446  0.00000000
 0.3818582  1.00071964  0.00098270  1.00160000  0.99911964 -0.00088036  0.00000000
 0.3823940  1.00242875  0.00098270  1.00160000  1.00082875  0.00082875  0.00000000
 0.3829280  1.00084987  0.00098270  1.00160000  0.99924987 -0.00075013  0.00000000
 0.3834618  1.00042426  0.00098270  1.00160000  0.99882426 -0.00117574  0.00000000
 0.3839963  1.00173252  0.00098270  1.00160000  1.00013252  0.00013252  0.00000000
 0.3845302  1.00200099  0.00098270  1.00160000  1.00040099  0.00040099  0.00000000
 0.3850639  0.99949380  0.00098270  1.00160000  0.99789380 -0.00210620  0.00000000
 0.3855979  1.00106915  0.00098270  1.00160000  0.99946915 -0.00053085  0.00000000
 0.3861334  1.00299534  0.00098270  1.00160000  1.00139534  0.00139534  0.00000000
 0.3866658  1.00201583  0.00098270  1.00160000  1.00041583  0.00041583  0.00000000
 0.3871996  1.00094534  0.00098270  1.00160000  0.99934534 -0.00065466  0.00000000
 0.3877350  1.00163571  0.00098270  1.00160000  1.00003571  0.00003571  0.00000000
 0.3882691  1.00175804  0.00098270  1.00160000  1.00015804  0.00015804  0.00000000
 0.3888026  1.00230735  0.00098270  1.00160000  1.00070735  0.00070735  0.00000000
 0.3893376  1.00309272  0.00098270  1.00160000  1.00149272  0.00149272  0.00000000
 0.3898711  1.00190313  0.00098270  1.00160000  1.00030313  0.00030313  0.00000000
 0.3904059  1.00241659  0.00098270  1.00160000  1.00081659  0.00081659  0.00000000
 0.3909403  1.00145282  0.00098270  1.00160000  0.99985282 -0.00014718  0.00000000
 0.3914719  1.00190664  0.00098270  1.00160000  1.00030664  0.00030664  0.00000000
 0.3920091  1.00129714  0.00098270  1.00160000  0.99969714 -0.00030286  0.00000000
 0.3925426  1.00132663  0.00098270  1.00160000  0.99972663 -0.00027337  0.00000000
 0.3930761  1.00151012  0.00098270  1.00160000  0.99991012 -0.00008988  0.00000000
 0.3936115  1.00250573  0.00098270  1.00160000  1.00090573  0.00090573  0.00000000
 0.3941463  1.00209620  0.00098270  1.00160000  1.00049620  0.00049620  0.00000000
 0.3946791  1.00212804  0.00098270  1.00160000  1.00052804  0.00052804  0.00000000
 0.3952137  1.00075981  0.00098270  1.00160000  0.99915981 -0.00084019  0.00000000
 0.3957471  0.99981694  0.00098270  1.00160000  0.99821694 -0.00178306  0.00000000
 0.3962801  1.00068196  0.00098270  1.00160000  0.99908196 -0.00091804  0.00000000
 0.3968141  1.00187466  0.00098270  1.00160000  1.00027466  0.00027466  0.00000000
 0.3973492  1.00240400  0.00098270  1.00160000  1.00080400  0.00080400  0.00000000
 0.3978843  1.00202956  0.00098270  1.00160000  1.00042956  0.00042956  0.00000000
 0.3984187  1.00141810  0.00098270  1.00160000  0.99981810 -0.00018190  0.00000000
 0.3989509  1.00176341  0.00098270  1.00160000  1.00016341  0.00016341  0.00000000
 0.3994860  1.00023979  0.00098270  1.00160000  0.99863979 -0.00136021  0.00000000
 0.4000228  1.00237857  0.00098270  1.00160000  1.00077857  0.00077857  0.00000000
 0.4005551  1.00168971  0.00098270  1.00160000  1.00008971  0.00008971  0.00000000
 0.4010896  1.00094291  0.00098270  1.00160000  0.99934292 -0.00065708  0.00000000
 0.4016244  1.00109192  0.00098270  1.00160000  0.99949192 -0.00050808  0.00000000
 0.4021590  1.00289922  0.00098270  1.00160000  1.00129922  0.00129922  0.00000000
 0.4026910  1.00186734  0.00098270  1.00160000  1.00026734  0.00026734  0.00000000
 0.4032267  1.00164816  0.00098270  1.00160000  1.00004816  0.00004816  0.00000000
 0.4037610  1.00146661  0.00098270  1.00160000  0.99986661 -0.00013339  0.00000000
 0.4042949  1.00267367  0.00098270  1.00160000  1.00107367  0.00107367  0.00000000
 0.4048292  1.00302846  0.00098270  1.00160000  1.00142846  0.00142846  0.00000000
 0.4053607  0.99987202  0.00098270  1.00160000  0.99827202 -0.00172798  0.00000000
 0.4058978  0.99909613  0.00098270  1.00160000  0.99749613 -0.00250387  0.00000000
 0.4064307  1.00303952  0.00098270  1.00160000  1.00143952  0.00143952  0.00000000
 0.4069645  1.00103860  0.00098270  1.00160000  0.99943860 -0.00056140  0.00000000
 0.4074987  1.00021749  0.00098270  1.00160000  0.99861749 -0.00138251  0.00000000
 0.4080329  1.00162067  0.00098270  1.00160000  1.00002067  0.00002067  0.00000000
 0.4085691  1.00203850  0.00098270  1.00160000  1.00043850  0.00043850  0.00000000
 0.4091028  1.00069577  0.00098270  1.00160000  0.99909577 -0.00090423  0.00000000
 0.4096378  1.00222094  0.00098270  1.00160000  1.00062094  0.00062094  0.00000000
 0.4101700  1.00193526  0.00098270  1.00160000  1.00033526  0.00033526  0.00000000
 0.4107045  1.00032771  0.00098270  1.00160000  0.99872771 -0.00127229  0.00000000
 0.4112363  1.00215865  0.00098270  1.00160000  1.00055865  0.00055865  0.00000000
 0.4117751  0.99985791  0.00098270  1.00160000  0.99825791 -0.00174209  0.00000000
 0.4123083  1.00224438  0.00098270  1.00160000  1.00064438  0.00064438  0.00000000
 0.4128424  1.00303464  0.00098270  1.00160000  1.00143464  0.00143464  0.00000000
 0.4133723  1.00020730  0.00098270  1.00160000  0.99860730 -0.00139270  0.00000000
 0.4139101  1.00035944  0.00098270  1.00160000  0.99875944 -0.00124056  0.00000000
 0.4144440  1.00144914  0.00098270  1.00160000  0.99984914 -0.00015086  0.00000000
 0.4149780  1.00336489  0.00098270  1.00160000  1.00176489  0.00176489  0.00000000
 0.4155116  1.00277164  0.00098270  1.00160000  1.00117164  0.00117164  0.00000000
 0.4160453  1.00062395  0.00098270  1.00160000  0.99902395 -0.00097605  0.00000000
 0.4165786  1.00221860  0.00098270  1.00160000  1.00061860  0.00061860  0.00000000
 0.4171155  1.00037482  0.00098270  1.00160000  0.99877482 -0.00122518  0.00000000
 0.4176475  1.00096195  0.00098270  1.00160000  0.99936195 -0.00063805  0.00000000
 0.4181824  1.00127022  0.00098270  1.00160000  0.99967022 -0.00032978  0.00000000
 0.4187181  1.00081072  0.00098270  1.00160000  0.99921072 -0.00078928  0.00000000
 0.4192517  1.00192349  0.00098270  1.00160000  1.00032349  0.00032349  0.00000000
 0.4197852  1.00078084  0.00098270  1.00160000  0.99918084 -0.00081916  0.00000000
 0.4203196  1.00238583  0.00098270  1.00160000  1.00078583  0.00078583  0.00000000
 0.4208532  1.00050920  0.00098270  1.00160000  0.99890920 -0.00109080  0.00000000
 0.4213870  1.00280872  0.00098270  1.00160000  1.00120872  0.00120872  0.00000000
 0.4219226  1.00049468  0.00098270  1.00160000  0.99889468 -0.00110532  0.00000000
 0.4224559  1.00157105  0.00098270  1.00160000  0.99997105 -0.00002895  0.00000000
 0.4229901  1.00141413  0.00098270  1.00160000  0.99981413 -0.00018587  0.00000000
 0.4235253  1.00335941  0.00098270  1.00160000  1.00175941  0.00175941  0.00000000
 0.4240608  1.00186773  0.00098270  1.00160000  1.00026773  0.00026773  0.00000000
 0.4245930  1.00043709  0.00098270  1.00160000  0.99883709 -0.00116291  0.00000000
 0.4251263  1.00104531  0.00098270  1.00160000  0.99944531 -0.00055469  0.00000000
 0.4256605  1.00111118  0.00098270  1.00160000  0.99951118 -0.00048882  0.00000000
 0.4261957  1.00101047  0.00098270  1.00160000  0.99941047 -0.00058953  0.00000000
 0.4267286  1.00223664  0.00098270  1.00160000  1.00063664  0.00063664  0.00000000
 0.4272631  1.00218473  0.00098270  1.00160000  1.00058473  0.00058473  0.00000000
 0.4277967  1.00085880  0.00098270  1.00160000  0.99925880 -0.00074120  0.00000000
 0.4283299  1.00222626  0.00098270  1.00160000  1.00062626  0.00062626  0.00000000
 0.4288692  1.00169157  0.00098270  1.00160000  1.00009157  0.00009157  0.00000000
 0.4293990  1.00068106  0.00098270  1.00160000  0.99908106 -0.00091894  0.00000000
 0.4299339  1.00212257  0.00098270  1.00160000  1.00052257  0.00052257  0.00000000
 0.4304698  1.00098729  0.00098270  1.00160000  0.99938729 -0.00061271  0.00000000
 0.4310040  1.00273118  0.00098270  1.00160000  1.00113118  0.00113118  0.00000000
 0.4315394  1.00064320  0.00098270  1.00160000  0.99904320 -0.00095680  0.00000000
 0.4320715  1.00198393  0.00098270  1.00160000  1.00038393  0.00038393  0.00000000
 0.4326047  1.00204171  0.00098270  1.00160000  1.00044171  0.00044171  0.00000000
 0.4331394  1.00141072  0.00098270  1.00160000  0.99981072 -0.00018928  0.00000000
 0.4336749  1.00147691  0.00098270  1.00160000  0.99987691 -0.00012309  0.00000000
 0.4342063  1.00091298  0.00098270  1.00160000  0.99931298 -0.00068702  0.00000000
 0.4347417  1.00087691  0.00098270  1.00160000  0.99927691 -0.00072309  0.00000000
 0.4352781  1.00222399  0.00098270  1.00160000  1.00062399  0.00062399  0.00000000
 0.4358110  1.00119541  0.00098270  1.00160000  0.99959541 -0.00040459  0.00000000
 0.4363456  1.00289871  0.00098270  1.00160000  1.00129871  0.00129871  0.00000000
 0.4368790  1.00240546  0.00098270  1.00160000  1.00080546  0.00080546  0.00000000
 0.4374120  1.00120400  0.00098270  1.00160000  0.99960400 -0.00039600  0.00000000
 0.4379481  1.00211291  0.00098270  1.00160000  1.00051291  0.00051291  0.00000000
 0.4384824  1.00268305  0.00098270  1.00160000  1.00108305  0.00108305  0.00000000
 0.4390138  1.00289825  0.00098270  1.00160000  1.00129825  0.00129825  0.00000000
 0.4395500  1.00141409  0.00098270  1.00160000  0.99981409 -0.00018591  0.00000000
 0.4400833  1.00172585  0.00098270  1.00160000  1.00012585  0.00012585  0.00000000
 0.4406179  1.00079889  0.00098270  1.00160000  0.99919889 -0.00080111  0.00000000
 0.4411525  1.00312917  0.00098270  1.00160000  1.00152917  0.00152917  0.00000000
 0.4416870  1.00143333  0.00098270  1.00160000  0.99983333 -0.00016667  0.00000000
 0.4422199  1.00211661  0.00098270  1.00160000  1.00051661  0.00051661  0.00000000
 0.4427546  1.00142794  0.00098270  1.00160000  0.99982794 -0.00017206  0.00000000
 0.4432882  1.00188267  0.00098270  1.00160000  1.00028267  0.00028267  0.00000000
 0.4438212  1.00350214  0.00098270  1.00160000  1.00190214  0.00190214  0.00000000
 0.4443563  1.00137748  0.00098270  1.00160000  0.99977748 -0.00022252  0.00000000
 0.4448913  1.00153009  0.00098270  1.00160000  0.99993009 -0.00006991  0.00000000
 0.4454272  1.00155470  0.00098270  1.00160000  0.99995470 -0.00004530  0.00000000
 0.4459606  1.00309888  0.00098270  1.00160000  1.00149888  0.00149888  0.00000000
 0.4464967  1.00159009  0.00098270  1.00160000  0.99999009 -0.00000991  0.00000000
 0.4470290  1.00180916  0.00098270  1.00160000  1.00020916  0.00020916  0.00000000
 0.4475633  1.00022816  0.00098270  1.00160000  0.99862816 -0.00137184  0.00000000
 0.4480977  1.00009308  0.00098270  1.00160000  0.99849308 -0.00150692  0.00000000
 0.4486323  1.00133828  0.00098270  1.00160000  0.99973828 -0.00026172  0.00000000
 0.4491668  1.00062796  0.00098270  1.00160000  0.99902796 -0.00097204  0.00000000
 0.4496986  1.00212226  0.00098270  1.00160000  1.00052226  0.00052226  0.00000000
 0.4502350  1.00133389  0.00098270  1.00160000  0.99973389 -0.00026611  0.00000000
 0.4507664  1.00246890  0.00098270  1.00160000  1.00086890  0.00086890  0.00000000
 0.4513005  1.00124094  0.00098270  1.00160000  0.99964094 -0.00035906  0.00000000
 0.4518376  1.00028885  0.00098270  1.00160000  0.99868885 -0.00131115  0.00000000
 0.4523688  1.00248708  0.00098270  1.00160000  1.00088708  0.00088708  0.00000000
 0.4529039  1.00121828  0.00098270  1.00160000  0.99961828 -0.00038172  0.00000000
 0.4534395  1.00101406  0.00098270  1.00160000  0.99941406 -0.00058594  0.00000000
 0.4539727  1.00178883  0.00098270  1.00160000  1.00018883  0.00018883  0.00000000
 0.4545070  1.00092931  0.00098270  1.00160000  0.99932931 -0.00067069  0.00000000
 0.4550401  1.00139213  0.00098270  1.00160000  0.99979213 -0.00020787  0.00000000
 0.4555739  1.00086776  0.00098270  1.00160000  0.99926776 -0.00073224  0.00000000
 0.4561094  1.00231390  0.00098270  1.00160000  1.00071390  0.00071390  0.00000000
 0.4566449  1.00019865  0.00098270  1.00159971  0.99859894 -0.00140106  0.00000000
 0.4571781  1.00273878  0.00098270  1.00157494  1.00116384  0.00116384  0.00000000
 0.4577123  1.00187148  0.00098270  1.00153236  1.00033912  0.00033912  0.00000000
 0.4582442  1.00215738  0.00098270  1.00147882  1.00067857  0.00067857  0.00000000
 0.4587804  1.00177452  0.00098270  1.00141627  1.00035825  0.00035825  0.00000000
 0.4593145  1.00172973  0.00098270  1.00134712  1.00038261  0.00038261  0.00000000
 0.4598486  1.00351157  0.00098270  1.00127237  1.00223920  0.00223920  0.00000000
 0.4603821  1.00178179  0.00098270  1.00119313  1.00058866  0.00058866  0.00000000
 0.4609182  1.00099430  0.00098270  1.00110976  0.99988454 -0.00011546  0.00000000
 0.4614516  1.00089377  0.00098270  1.00102389  0.99986988 -0.00013012  0.00000000
 0.4619855  0.99995677  0.00098270  1.00093571  0.99902106 -0.00097894  0.00000000
 0.4625187  1.00092510  0.00098270  1.00084616  1.00007894  0.00007894  0.00000000
 0.4630542  1.00051104  0.00098270  1.00075540  0.99975564 -0.00024436  0.00000000
 0.4635877  1.00092193  0.00098270  1.00066487  1.00025706  0.00025706  0.00000000
 0.4641229  1.00135104  0.00098270  1.00057469  1.00077635  0.00077635  0.00000000
 0.4646571  1.00000382  0.00098270  1.00048610  0.99951771 -0.00048229  0.00000000
 0.4651905  1.00061294  0.00098270  1.00039995  1.00021299  0.00021299  0.00000000
 0.4657264  1.00017050  0.00098270  1.00031668  0.99985382 -0.00014618  0.00000000
 0.4662581  1.00149275  0.00098270  1.00023848  1.00125427  0.00125427  0.00000000
 0.4667917  1.00048901  0.00098270  1.00016585  1.00032316  0.00032316  0.00000000
 0.4673272  0.99981014  0.00098270  1.00010073  0.99970942 -0.00029058  0.00000000
 0.4678610  0.99904004  0.00098270  1.00004635  0.99899370 -0.00100630  0.00000000
 0.4683953  0.99759347  0.00098270  1.00000776  0.99758571 -0.00241429  0.00000000
 0.4689302  0.99994785  0.00098270  1.00000000  0.99994785 -0.00005215  0.00000000
 0.4694646  1.00195828  0.00098270  1.00000000  1.00195828  0.00195828  0.00000000
 0.4699982  1.00090838  0.00098270  1.00000000  1.00090838  0.00090838  0.00000000
 0.4705315  0.99916351  0.00098270  1.00000000  0.99916351 -0.00083649  0.00000000
 0.4710659  1.00044829  0.00098270  1.00000000  1.00044829  0.00044829  0.00000000
 0.4716007  1.00039854  0.00098270  1.00000000  1.00039854  0.00039854  0.00000000
 0.4721336  0.99924629  0.00098270  1.00000000  0.99924629 -0.00075371  0.00000000
 0.4726673  0.99870888  0.00098270  1.00000000  0.99870888 -0.00129112  0.00000000
 0.4732040  1.00043897  0.00098270  1.00000000  1.00043897  0.00043897  0.00000000
 0.4737362  0.99943961  0.00098270  1.00000000  0.99943961 -0.00056039  0.00000000
 0.4742713  0.99905425  0.00098270  1.00000000  0.99905425 -0.00094575  0.00000000
 0.4748041  1.00003745  0.00098270  1.00000000  1.00003745  0.00003745  0.00000000
 0.4753399  1.00017059  0.00098270  1.00000000  1.00017059  0.00017059  0.00000000
 0.4758746  1.00171209  0.00098270  1.00000000  1.00171209  0.00171209  0.00000000
 0.4764084  0.99882311  0.00098270  1.00000000  0.99882311 -0.00117689  0.00000000
 0.4769428  1.00045403  0.00098270  1.00000000  1.00045403  0.00045403  0.00000000
 0.4774774  1.00067937  0.00098270  1.00000000  1.00067937  0.00067937  0.00000000
 0.4780095  0.99966578  0.00098270  1.00000000  0.99966578 -0.00033422  0.00000000
 0.4785479  1.00062632  0.00098270  1.00000000  1.00062632  0.00062632  0.00000000
 0.4790793  0.99966308  0.00098270  1.00000000  0.99966308 -0.00033692  0.00000000
 0.4796111  1.00031616  0.00098270  1.00000000  1.00031616  0.00031616  0.00000000
 0.4801475  1.00142891  0.00098270  1.00000000  1.00142891  0.00142891  0.00000000
 0.4806801  1.00060483  0.00098270  1.00000000  1.00060483  0.00060483  0.00000000
 0.4812154  0.99999455  0.00098270  1.00000000  0.99999455 -0.00000545  0.00000000
 0.4817493  0.99964902  0.00098270  1.00000000  0.99964902 -0.00035098  0.00000000
 0.4822842  0.99948743  0.00098270  1.00000000  0.99948743 -0.00051257  0.00000000
 0.4828177  0.99939226  0.00098270  1.00000000  0.99939226 -0.00060774  0.00000000
 0.4833536  1.00301698  0.00098270  1.00000000  1.00301698  0.00301698  0.00000000
 0.4838873  0.99845584  0.00098270  1.00000000  0.99845584 -0.00154416  0.00000000
 0.4844181  1.00123065  0.00098270  1.00000000  1.00123065  0.00123065  0.00000000
 0.4849531  0.99965206  0.00098270  1.00000000  0.99965206 -0.00034794  0.00000000
 0.4854876  0.99801931  0.00098270  1.00000000  0.99801931 -0.00198069  0.00000000
 0.4860230  0.99848839  0.00098270  1.00000000  0.99848839 -0.00151161  0.00000000
 0.4865585  1.00035998  0.00098270  1.00000000  1.00035998  0.00035998  0.00000000
 0.4870922  1.00036814  0.00098270  1.00000000  1.00036814  0.00036814  0.00000000
 0.4876262  0.99962004  0.00098270  1.00000000  0.99962004 -0.00037996  0.00000000
 0.4881594  0.99879278  0.00098270  1.00000000  0.99879278 -0.00120722  0.00000000
 0.4886938  0.99990150  0.00098270  1.00000000  0.99990150 -0.00009850  0.00000000
 0.4892289  0.99987316  0.00098270  1.00000000  0.99987316 -0.00012684  0.00000000
 0.4897621  1.00059338  0.00098270  1.00000000  1.00059338  0.00059338  0.00000000
 0.4902954  0.99904403  0.00098270  1.00000000  0.99904403 -0.00095597  0.00000000
 0.4908315  1.00006370  0.00098270  1.00000000  1.00006370  0.00006370  0.00000000
 0.4913661  1.00036257  0.00098270  1.00000000  1.00036257  0.00036257  0.00000000
 0.4918995  1.00011352  0.00098270  1.00000000  1.00011352  0.00011352  0.00000000
 0.4924352  0.99888553  0.00098270  1.00000000  0.99888553 -0.00111447  0.00000000
 0.4929685  1.00043281  0.00098270  1.00000000  1.00043281  0.00043281  0.00000000
 0.4935015  1.00132034  0.00098270  1.00000000  1.00132034  0.00132034  0.00000000
 0.4940358  0.99860596  0.00098270  1.00000000  0.99860596 -0.00139404  0.00000000
 0.4945694  0.99982754  0.00098270  1.00000000  0.99982754 -0.00017246  0.00000000
 0.4951063  0.99960115  0.00098270  1.00000000  0.99960115 -0.00039885  0.00000000
 0.4956361  1.00053621  0.00098270  1.00000000  1.00053621  0.00053621  0.00000000
 0.4961721  1.00205417  0.00098270  1.00000000  1.00205417  0.00205417  0.00000000
 0.4967068  1.00021029  0.00098270  1.00000000  1.00021029  0.00021029  0.00000000
 0.4972422  0.99793540  0.00098270  1.00000000  0.99793540 -0.00206460  0.00000000
 0.4977744  0.99940775  0.00098270  1.00000000  0.99940775 -0.00059225  0.00000000
 0.4983084  1.00113983  0.00098270  1.00000000  1.00113983  0.00113983  0.00000000
 0.4988436  0.99963355  0.00098270  1.00000000  0.99963355 -0.00036645  0.00000000
 0.4993783  1.00160936  0.00098270  1.00000000  1.00160936  0.00160936  0.00000000
 0.4999110  1.00097385  0.00098270  1.00000000  1.00097385  0.00097385  0.00000000
 0.5004457  0.99983303  0.00098270  1.00000000  0.99983303 -0.00016697  0.00000000
 0.5009798  1.00038587  0.00098270  1.00000000  1.00038587  0.00038587  0.00000000
 0.5015159  1.00161614  0.00098270  1.00000000  1.00161614  0.00161614  0.00000000
 0.5020487  0.99907949  0.00098270  1.00000000  0.99907949 -0.00092051  0.00000000
 0.5025831  1.00018780  0.00098270  1.00000000  1.00018780  0.00018780  0.00000000
 0.5031162  1.00115049  0.00098270  1.00000000  1.00115049  0.00115049  0.00000000
 0.5036507  0.99849895  0.00098270  1.00000000  0.99849895 -0.00150105  0.00000000
 0.5041854  1.00118038  0.00098270  1.00000000  1.00118038  0.00118038  0.00000000
 0.5047184  1.00122831  0.00098270  1.00000000  1.00122831  0.00122831  0.00000000
 0.5052557  0.99961554  0.00098270  1.00000000  0.99961554 -0.00038446  0.00000000
 0.5057881  0.99972419  0.00098270  1.00000000  0.99972419 -0.00027581  0.00000000
 0.5063233  1.00142511  0.00098270  1.00000000  1.00142511  0.00142511  0.00000000
 0.5068571  1.00102860  0.00098270  1.00000000  1.00102860  0.00102860  0.00000000
 0.5073898  1.00159830  0.00098270  1.00000000  1.00159830  0.00159830  0.00000000
 0.5079231  0.99951034  0.00098270  1.00000000  0.99951034 -0.00048966  0.00000000
 0.5084579  1.00039019  0.00098270  1.00000000  1.00039019  0.00039019  0.00000000
 0.5089930  0.99969338  0.00098270  1.00000000  0.99969338 -0.00030662  0.00000000
 0.5095286  1.00105560  0.00098270  1.00000000  1.00105560  0.00105560  0.00000000
 0.5100614  0.99733713  0.00098270  1.00000000  0.99733713 -0.00266287  0.00000000
 0.5105963  0.99991397  0.00098270  1.00000000  0.99991397 -0.00008603  0.00000000
 0.5111293  1.00057710  0.00098270  1.00000000  1.00057710  0.00057710  0.00000000
 0.5116631  1.00050178  0.00098270  1.00000000  1.00050178  0.00050178  0.00000000
 0.5121976  0.99913747  0.00098270  1.00000000  0.99913747 -0.00086253  0.00000000
 0.5127315  1.00075327  0.00098270  1.00000000  1.00075327  0.00075327  0.00000000
 0.5132663  1.00017342  0.00098270  1.00000000  1.00017342  0.00017342  0.00000000
 0.5138003  0.99951675  0.00098270  1.00000000  0.99951675 -0.00048325  0.00000000
 0.5143346  0.99938217  0.00098270  1.00000000  0.99938217 -0.00061783  0.00000000
 0.5148678  1.00052200  0.00098270  1.00000000  1.00052200  0.00052200  0.00000000
 0.5154032  1.00144839  0.00098270  1.00000000  1.00144839  0.00144839  0.00000000
 0.5159352  1.00118667  0.00098270  1.00000000  1.00118667  0.00118667  0.00000000
 0.5164712  0.99775546  0.00098270  1.00000000  0.99775546 -0.00224454  0.00000000
 0.5170072  0.99854979  0.00098270  1.00000000  0.99854979 -0.00145021  0.00000000
 0.5175392  0.99973707  0.00098270  1.00000000  0.99973707 -0.00026293  0.00000000
 0.5180731  0.99967364  0.00098270  1.00000000  0.99967364 -0.00032636  0.00000000
 0.5186076  1.00093087  0.00098270  1.00000000  1.00093087  0.00093087  0.00000000
 0.5191421  1.00000962  0.00098270  1.00000000  1.00000962  0.00000962  0.00000000
 0.5196753  1.00051201  0.00098270  1.00000000  1.00051201  0.00051201  0.00000000
 0.5202105  0.99794739  0.00098270  1.00000000  0.99794739 -0.00205261  0.00000000
 0.5207477  0.99984773  0.00098270  1.00000000  0.99984773 -0.00015227  0.00000000
 0.5212786  0.99913739  0.00098270  1.00000000  0.99913739 -0.00086261  0.00000000
 0.5218138  0.99845097  0.00098270  1.00000000  0.99845097 -0.00154903  0.00000000
 0.5223475  0.99837558  0.00098270  1.00000000  0.99837558 -0.00162442  0.00000000
 0.5228835  1.00035907  0.00098270  1.00000000  1.00035907  0.00035907  0.00000000
 0.5234153  0.99961848  0.00098270  1.00000000  0.99961848 -0.00038152  0.00000000
 0.5239498  0.99962496  0.00098270  1.00000000  0.99962496 -0.00037504  0.00000000
 0.5244825  0.99886256  0.00098270  1.00000000  0.99886256 -0.00113744  0.00000000
 0.5250182  1.00010562  0.00098270  1.00000000  1.00010562  0.00010562  0.00000000
 0.5255523  1.00080788  0.00098270  1.00000000  1.00080788  0.00080788  0.00000000
 0.5260865  0.99961030  0.00098270  1.00000000  0.99961030 -0.00038970  0.00000000
 0.5266217  1.00071298  0.00098270  1.00000000  1.00071298  0.00071298  0.00000000
 0.5271579  1.00085725  0.00098270  1.00000000  1.00085725  0.00085725  0.00000000
 0.5276898  0.99971179  0.00098270  1.00000000  0.99971179 -0.00028821  0.00000000
 0.5282235  0.99767186  0.00098270  1.00000000  0.99767186 -0.00232814  0.00000000
 0.5287584  1.00055847  0.00098270  1.00000000  1.00055847  0.00055847  0.00000000
 0.5292895  1.00189023  0.00098270  1.00000000  1.00189023  0.00189023  0.00000000
 0.5298279  1.00178796  0.00098270  1.00000000  1.00178796  0.00178796  0.00000000
 0.5303612  0.99986113  0.00098270  1.00000000  0.99986113 -0.00013887  0.00000000
 0.5308932  0.99990855  0.00098270  1.00000000  0.99990855 -0.00009145  0.00000000
 0.5314287  0.99952626  0.00098270  1.00000086  0.99952539 -0.00047461  0.00000000
 0.5319608  1.00124153  0.00098270  1.00003130  1.00121024  0.00121024  0.00000000
 0.5324967  1.00111400  0.00098270  1.00008144  1.00103256  0.00103256  0.00000000
 0.5330304  1.00039288  0.00098270  1.00014323  1.00024965  0.00024965  0.00000000
 0.5335644  1.00302790  0.00098270  1.00021359  1.00281431  0.00281431  0.00000000
 0.5340998  0.99996328  0.00098270  1.00029057  0.99967271 -0.00032729  0.00000000
 0.5346323  1.00095607  0.00098270  1.00037200  1.00058407  0.00058407  0.00000000
 0.5351660  0.99961318  0.00098270  1.00045724  0.99915595 -0.00084405  0.00000000
 0.5357012  0.99931466  0.00098270  1.00054533  0.99876933 -0.00123067  0.00000000
 0.5362340  0.99976450  0.00098270  1.00063472  0.99912978 -0.00087022  0.00000000
 0.5367703  0.99990426  0.00098270  1.00072559  0.99917867 -0.00082133  0.00000000
 0.5373032  1.00013226  0.00098270  1.00081603  0.99931623 -0.00068377  0.00000000
 0.5378385  1.00228696  0.00098270  1.00090629  1.00138067  0.00138067  0.00000000
 0.5383726  1.00072460  0.00098270  1.00099505  0.99972955 -0.00027045  0.00000000
 0.5389079  1.00047033  0.00098270  1.00108206  0.99938827 -0.00061173  0.00000000
 0.5394414  1.00137428  0.00098270  1.00116606  1.00020822  0.00020822  0.00000000
 0.5399758  1.00279741  0.00098270  1.00124674  1.00155068  0.00155068  0.00000000
 0.5405084  1.00007099  0.00098270  1.00132289  0.99874810 -0.00125190  0.00000000
 0.5410434  1.00071737  0.00098270  1.00139415  0.99932322 -0.00067678  0.00000000
 0.5415778  1.00132283  0.00098270  1.00145891  0.99986392 -0.00013608  0.00000000
 0.5421117  1.00118561  0.00098270  1.00151572  0.99966989 -0.00033011  0.00000000
 0.5426465  1.00045437  0.00098270  1.00156244  0.99889193 -0.00110807  0.00000000
 0.5431789  1.00172324  0.00098270  1.00159446  1.00012878  0.00012878  0.00000000
 0.5437158  0.99938821  0.00098270  1.00160000  0.99778821 -0.00221179  0.00000000
 0.5442501  1.00108523  0.00098270  1.00160000  0.99948523 -0.00051477  0.00000000
 0.5447842  1.00096923  0.00098270  1.00160000  0.99936923 -0.00063077  0.00000000
 0.5453182  1.00244826  0.00098270  1.00160000  1.00084826  0.00084826  0.00000000
 0.5458517  1.00232668  0.00098270  1.00160000  1.00072668  0.00072668  0.00000000
 0.5463856  1.00159331  0.00098270  1.00160000  0.99999331 -0.00000669  0.00000000
 0.5469216  1.00203629  0.00098270  1.00160000  1.00043629  0.00043629  0.00000000
 0.5474531  1.00052789  0.00098270  1.00160000  0.99892789 -0.00107211  0.00000000
 0.5479877  1.00040066  0.00098270  1.00160000  0.99880066 -0.00119934  0.00000000
 0.5485223  1.00227266  0.00098270  1.00160000  1.00067266  0.00067266  0.00000000
 0.5490554  1.00066826  0.00098270  1.00160000  0.99906826 -0.00093174  0.00000000
 0.5495886  1.00233860  0.00098270  1.00160000  1.00073860  0.00073860  0.00000000
 0.5501236  1.00109555  0.00098270  1.00160000  0.99949555 -0.00050445  0.00000000
 0.5506579  1.00051078  0.00098270  1.00160000  0.99891078 -0.00108922  0.00000000
 0.5511957  1.00012968  0.00098270  1.00160000  0.99852968 -0.00147032  0.00000000
 0.5517267  1.00276589  0.00098270  1.00160000  1.00116589  0.00116589  0.00000000
 0.5522605  1.00047946  0.00098270  1.00160000  0.99887946 -0.00112054  0.00000000
 0.5527971  1.00181682  0.00098270  1.00160000  1.00021682  0.00021682  0.00000000
 0.5533284  0.99993504  0.00098270  1.00160000  0.99833504 -0.00166496  0.00000000
 0.5538661  1.00186678  0.00098270  1.00160000  1.00026678  0.00026678  0.00000000
 0.5543977  1.00210988  0.00098270  1.00160000  1.00050988  0.00050988  0.00000000
 0.5549328  1.00019037  0.00098270  1.00160000  0.99859037 -0.00140963  0.00000000
 0.5554669  1.00165104  0.00098270  1.00160000  1.00005104  0.00005104  0.00000000
 0.5560009  1.00127287  0.00098270  1.00160000  0.99967287 -0.00032713  0.00000000
 0.5565346  1.00173945  0.00098270  1.00160000  1.00013945  0.00013945  0.00000000
 0.5570683  1.00331365  0.00098270  1.00160000  1.00171365  0.00171365  0.00000000
 0.5576025  1.00122134  0.00098270  1.00160000  0.99962134 -0.00037866  0.00000000
 0.5581372  1.00131838  0.00098270  1.00160000  0.99971838 -0.00028162  0.00000000
 0.5586727  1.00195156  0.00098270  1.00160000  1.00035156  0.00035156  0.00000000
 0.5592035  1.00262178  0.00098270  1.00160000  1.00102178  0.00102178  0.00000000
 0.5597378  1.00181261  0.00098270  1.00160000  1.00021261  0.00021261  0.00000000
 0.5602735  1.00178573  0.00098270  1.00160000  1.00018573  0.00018573  0.00000000
 0.5608083  1.00012346  0.00098270  1.00160000  0.99852346 -0.00147654  0.00000000
 0.5613403  1.00210046  0.00098270  1.00160000  1.00050046  0.00050046  0.00000000
 0.5618760  1.00224806  0.00098270  1.00160000  1.00064806  0.00064806  0.00000000
 0.5624110  1.00116221  0.00098270  1.00160000  0.99956221 -0.00043779  0.00000000
 0.5629473  1.00187178  0.00098270  1.00160000  1.00027178  0.00027178  0.00000000
 0.5634783  1.00142320  0.00098270  1.00160000  0.99982320 -0.00017680  0.00000000
 0.5640127  1.00211481  0.00098270  1.00160000  1.00051481  0.00051481  0.00000000
 0.5645463  1.00060674  0.00098270  1.00160000  0.99900674 -0.00099326  0.00000000
 0.5650834  1.00127981  0.00098270  1.00160000  0.99967981 -0.00032019  0.00000000
 0.5656152  1.00168774  0.00098270  1.00160000  1.00008774  0.00008774  0.00000000
 0.5661491  1.00267099  0.00098270  1.00160000  1.00107099  0.00107099  0.00000000
 0.5666841  1.00321906  0.00098270  1.00160000  1.00161906  0.00161906  0.00000000
 0.5672180  1.00193441  0.00098270  1.00160000  1.00033441  0.00033441  0.00000000
 0.5677508  1.00166232  0.00098270  1.00160000  1.00006232  0.00006232  0.00000000
 0.5682859  1.00087373  0.00098270  1.00160000  0.99927373 -0.00072627  0.00000000
 0.5688195  1.00114842  0.00098270  1.00160000  0.99954842 -0.00045158  0.00000000
 0.5693547  1.00017144  0.00098270  1.00160000  0.99857144 -0.00142856  0.00000000
 0.5698876  1.00102364  0.00098270  1.00160000  0.99942364 -0.00057636  0.00000000
 0.5704224  1.00196937  0.00098270  1.00160000  1.00036937  0.00036937  0.00000000
 0.5709568  1.00032016  0.00098270  1.00160000  0.99872016 -0.00127984  0.00000000
 0.5714922  0.99910379  0.00098270  1.00160000  0.99750379 -0.00249621  0.00000000
 0.5720257  1.00198211  0.00098270  1.00160000  1.00038211  0.00038211  0.00000000
 0.5725618  1.00196254  0.00098270  1.00160000  1.00036254  0.00036254  0.00000000
 0.5730943  1.00383092  0.00098270  1.00160000  1.00223092  0.00223092  0.00000000
 0.5736276  1.00152054  0.00098270  1.00160000  0.99992054 -0.00007946  0.00000000
 0.5741622  1.00200454  0.00098270  1.00160000  1.00040454  0.00040454  0.00000000
 0.5746973  1.00080571  0.00098270  1.00160000  0.99920571 -0.00079429  0.00000000
 0.5752315  1.00134402  0.00098270  1.00160000  0.99974402 -0.00025598  0.00000000
 0.5757660  1.00218312  0.00098270  1.00160000  1.00058312  0.00058312  0.00000000
 0.5763010  0.99974049  0.00098270  1.00160000  0.99814049 -0.00185951  0.00000000
 0.5768329  1.00149869  0.00098270  1.00160000  0.99989869 -0.00010131  0.00000000
 0.5773679  1.00354802  0.00098270  1.00160000  1.00194802  0.00194802  0.00000000
 0.5778996  1.00165078  0.00098270  1.00160000  1.00005078  0.00005078  0.00000000
 0.5784358  1.00003725  0.00098270  1.00160000  0.99843725 -0.00156275  0.00000000
 0.5789707  0.99991898  0.00098270  1.00160000  0.99831898 -0.00168102  0.00000000
 0.5795042  1.00223012  0.00098270  1.00160000  1.00063012  0.00063012  0.00000000
 0.5800356  0.99978004  0.00098270  1.00160000  0.99818004 -0.00181996  0.00000000
 0.5805725  1.00148231  0.00098270  1.00160000  0.99988231 -0.00011769  0.00000000
 0.5811056  1.00094735  0.00098270  1.00160000  0.99934735 -0.00065265  0.00000000
 0.5816435  1.00103385  0.00098270  1.00160000  0.99943385 -0.00056615  0.00000000
 0.5821756  1.00165966  0.00098270  1.00160000  1.00005966  0.00005966  0.00000000
 0.5827104  1.00248999  0.00098270  1.00160000  1.00088999  0.00088999  0.00000000
 0.5832423  1.00160461  0.00098270  1.00160000  1.00000461  0.00000461  0.00000000
 0.5837792  1.00282645  0.00098270  1.00160000  1.00122645  0.00122645  0.00000000
 0.5843130  1.00203717  0.00098270  1.00160000  1.00043717  0.00043717  0.00000000
 0.5848453  1.00183831  0.00098270  1.00160000  1.00023831  0.00023831  0.00000000
 0.5853811  1.00301510  0.00098270  1.00160000  1.00141510  0.00141510  0.00000000
 0.5859144  1.00168190  0.00098270  1.00160000  1.00008190  0.00008190  0.00000000
 0.5864464  1.00051091  0.00098270  1.00160000  0.99891091 -0.00108909  0.00000000
 0.5869837  1.00070065  0.00098270  1.00160000  0.99910065 -0.00089935  0.00000000
 0.5875164  1.00120579  0.00098270  1.00160000  0.99960579 -0.00039421  0.00000000
 0.5880518  1.00237442  0.00098270  1.00160000  1.00077442  0.00077442  0.00000000
 0.5885841  1.00233466  0.00098270  1.00160000  1.00073466  0.00073466  0.00000000
 0.5891185  1.00156439  0.00098270  1.00160000  0.99996439 -0.00003561  0.00000000
 0.5896544  1.00050999  0.00098270  1.00160000  0.99890999 -0.00109001  0.00000000
 0.5901867  1.00137207  0.00098270  1.00160000  0.99977207 -0.00022793  0.00000000
 0.5907199  1.00145883  0.00098270  1.00160000  0.99985883 -0.00014117  0.00000000
 0.5912553  1.00189422  0.00098270  1.00160000  1.00029422  0.00029422  0.00000000
 0.5917893  1.00203266  0.00098270  1.00160000  1.00043266  0.00043266  0.00000000
 0.5923247  1.00187409  0.00098270  1.00160000  1.00027409  0.00027409  0.00000000
 0.5928579  1.00090397  0.00098270  1.00160000  0.99930397 -0.00069603  0.00000000
 0.5933922  1.00221814  0.00098270  1.00160000  1.00061814  0.00061814  0.00000000
 0.5939278  1.00249785  0.00098270  1.00160000  1.00089785  0.00089785  0.00000000
 0.5944597  1.00066430  0.00098270  1.00160000  0.99906430 -0.00093570  0.00000000
 0.5949957  1.00184343  0.00098270  1.00160000  1.00024343  0.00024343  0.00000000
 0.5955297  0.99996773  0.00098270  1.00160000  0.99836773 -0.00163227  0.00000000
 0.5960629  1.00219472  0.00098270  1.00160000  1.00059472  0.00059472  0.00000000
 0.5965957  1.00016610  0.00098270  1.00160000  0.99856610 -0.00143390  0.00000000
 0.5971316  1.00235351  0.00098270  1.00160000  1.00075351  0.00075351  0.00000000
 0.5976670  1.00342463  0.00098270  1.00160000  1.00182464  0.00182464  0.00000000
 0.5982007  1.00290501  0.00098270  1.00160000  1.00130501  0.00130501  0.00000000
 0.5987336  0.99960598  0.00098270  1.00160000  0.99800598 -0.00199402  0.00000000
 0.5992669  1.00238439  0.00098270  1.00160000  1.00078439  0.00078439  0.00000000
 0.5998027  1.00275901  0.00098270  1.00160000  1.00115901  0.00115901  0.00000000
 0.6003359  1.00201484  0.00098270  1.00160000  1.00041484  0.00041484  0.00000000
 0.6008709  1.00030198  0.00098270  1.00160000  0.99870198 -0.00129802  0.00000000
 0.6014046  1.00087225  0.00098270  1.00160000  0.99927225 -0.00072775  0.00000000
 0.6019403  1.00140689  0.00098270  1.00160000  0.99980689 -0.00019311  0.00000000
 0.6024740  1.00093956  0.00098270  1.00160000  0.99933956 -0.00066044  0.00000000
 0.6030074  1.00170762  0.00098270  1.00160000  1.00010762  0.00010762  0.00000000
 0.6035430  1.00210487  0.00098270  1.00160000  1.00050487  0.00050487  0.00000000
 0.6040776  1.00029583  0.00098270  1.00160000  0.99869583 -0.00130417  0.00000000
 0.6046101  1.00258892  0.00098270  1.00160000  1.00098892  0.00098892  0.00000000
 0.6051458  1.00053736  0.00098270  1.00160000  0.99893736 -0.00106264  0.00000000
 0.6056783  1.00126720  0.00098270  1.00160000  0.99966720 -0.00033280  0.00000000
 0.6062122  1.00215622  0.00098270  1.00160000  1.00055622  0.00055622  0.00000000
 0.6067458  1.00128274  0.00098270  1.00160000  0.99968274 -0.00031726  0.00000000
 0.6072819  1.00206991  0.00098270  1.00160000  1.00046991  0.00046991  0.00000000
 0.6078160  1.00171743  0.00098270  1.00160000  1.00011743  0.00011743  0.00000000
 0.6083489  0.99944718  0.00098270  1.00160000  0.99784718 -0.00215282  0.00000000
 0.6088858  1.00081915  0.00098270  1.00160000  0.99921915 -0.00078085  0.00000000
 0.6094168  1.00309044  0.00098270  1.00160000  1.00149044  0.00149044  0.00000000
 0.6099505  1.00205421  0.00098270  1.00160000  1.00045421  0.00045421  0.00000000
 0.6104870  1.00350215  0.00098270  1.00160000  1.00190215  0.00190215  0.00000000
 0.6110210  1.00267158  0.00098270  1.00160000  1.00107158  0.00107158  0.00000000
 0.6115554  1.00111646  0.00098270  1.00160000  0.99951646 -0.00048354  0.00000000
 0.6120893  0.99992523  0.00098270  1.00160000  0.99832523 -0.00167477  0.00000000
 0.6126239  1.00353119  0.00098270  1.00160000  1.00193119  0.00193119  0.00000000
 0.6131569  1.00079091  0.00098270  1.00160000  0.99919091 -0.00080909  0.00000000
 0.6136915  1.00260492  0.00098270  1.00160000  1.00100492  0.00100492  0.00000000
 0.6142265  1.00088373  0.00098270  1.00160000  0.99928373 -0.00071627  0.00000000
 0.6147613  1.00261206  0.00098270  1.00160000  1.00101206  0.00101206  0.00000000
 0.6152934  1.00045480  0.00098270  1.00160000  0.99885480 -0.00114520  0.00000000
 0.6158298  1.00114791  0.00098270  1.00160000  0.99954791 -0.00045209  0.00000000
 0.6163631  1.00131200  0.00098270  1.00160000  0.99971200 -0.00028800  0.00000000
 0.6168957  1.00226248  0.00098270  1.00160000  1.00066248  0.00066248  0.00000000
 0.6174316  1.00274639  0.00098270  1.00160000  1.00114639  0.00114639  0.00000000
 0.6179664  1.00236113  0.00098270  1.00160000  1.00076113  0.00076113  0.00000000
 0.6184997  1.00163197  0.00098270  1.00160000  1.00003197  0.00003197  0.00000000
 0.6190343  1.00171546  0.00098270  1.00160000  1.00011546  0.00011546  0.00000000
 0.6195677  1.00176069  0.00098270  1.00160000  1.00016069  0.00016069  0.00000000
 0.6201013  1.00234505  0.00098270  1.00160000  1.00074505  0.00074505  0.00000000
 0.6206361  1.00149920  0.00098270  1.00160000  0.99989920 -0.00010080  0.00000000
 0.6211700  1.00251521  0.00098270  1.00160000  1.00091521  0.00091521  0.00000000
 0.6217011  1.00116981  0.00098270  1.00160000  0.99956981 -0.00043019  0.00000000
 0.6222397  1.00187523  0.00098270  1.00160000  1.00027523  0.00027523  0.00000000
 0.6227715  1.00110797  0.00098270  1.00160000  0.99950797 -0.00049203  0.00000000
 0.6233086  1.00370636  0.00098270  1.00160000  1.00210636  0.00210636  0.00000000
 0.6238391  1.00092882  0.00098270  1.00160000  0.99932882 -0.00067118  0.00000000
 0.6243745  1.00033087  0.00098270  1.00160000  0.99873087 -0.00126913  0.00000000
 0.6249093  1.00317674  0.00098270  1.00160000  1.00157674  0.00157674  0.00000000
 0.6254422  1.00122563  0.00098270  1.00160000  0.99962563 -0.00037437  0.00000000
 0.6259775  1.00040452  0.00098270  1.00160000  0.99880452 -0.00119548  0.00000000
 0.6265109  1.00226205  0.00098270  1.00160000  1.00066205  0.00066205  0.00000000
 0.6270470  1.00130960  0.00098270  1.00160000  0.99970960 -0.00029040  0.00000000
 0.6275793  1.00311342  0.00098270  1.00160000  1.00151342  0.00151342  0.00000000
 0.6281162  1.00215387  0.00098270  1.00160000  1.00055387  0.00055387  0.00000000
 0.6286482  1.00253769  0.00098270  1.00160000  1.00093769  0.00093769  0.00000000
 0.6291827  1.00296420  0.00098270  1.00160000  1.00136420  0.00136420  0.00000000
 0.6297156  1.00003350  0.00098270  1.00160000  0.99843350 -0.00156650  0.00000000
 0.6302524  1.00154762  0.00098270  1.00160000  0.99994762 -0.00005238  0.00000000
 0.6307841  1.00147092  0.00098270  1.00160000  0.99987092 -0.00012908  0.00000000
 0.6313166  1.00218846  0.00098270  1.00160000  1.00058846  0.00058846  0.00000000
 0.6318531  1.00267724  0.00098270  1.00160000  1.00107724  0.00107724  0.00000000
 0.6323876  1.00116733  0.00098270  1.00160000  0.99956733 -0.00043267  0.00000000
 0.6329226  1.00152844  0.00098270  1.00160000  0.99992844 -0.00007156  0.00000000
 0.6334557  1.00034451  0.00098270  1.00160000  0.99874451 -0.00125549  0.00000000
 0.6339887  1.00135050  0.00098270  1.00160000  0.99975050 -0.00024950  0.00000000
 0.6345256  1.00084044  0.00098270  1.00160000  0.99924044 -0.00075956  0.00000000
 0.6350591  0.99911774  0.00098270  1.00160000  0.99751774 -0.00248226  0.00000000
 0.6355925  1.00128300  0.00098270  1.00160000  0.99968300 -0.00031700  0.00000000
 0.6361280  1.00009044  0.00098270  1.00160000  0.99849044 -0.00150956  0.00000000
 0.6366615  1.00131396  0.00098270  1.00160000  0.99971396 -0.00028604  0.00000000
 0.6371954  1.00127903  0.00098270  1.00160000  0.99967903 -0.00032097  0.00000000
 0.6377275  1.00285984  0.00098270  1.00160000  1.00125984  0.00125984  0.00000000
 0.6382662  1.00152792  0.00098270  1.00160000  0.99992792 -0.00007208  0.00000000
 0.6387985  1.00207895  0.00098270  1.00160000  1.00047895  0.00047895  0.00000000
 0.6393343  1.00172110  0.00098270  1.00160000  1.00012110  0.00012110  0.00000000
 0.6398664  1.00191455  0.00098270  1.00160000  1.00031455  0.00031455  0.00000000
 0.6403989  1.00124622  0.00098270  1.00160000  0.99964622 -0.00035378  0.00000000
 0.6409352  0.99935859  0.00098270  1.00160000  0.99775859 -0.00224141  0.00000000
 0.6414681  1.00213301  0.00098270  1.00160000  1.00053301  0.00053301  0.00000000
 0.6420025  1.00526338  0.00098270  1.00160000  1.00366338  0.00366338  0.00000000
 0.6425354  1.00348874  0.00098270  1.00160000  1.00188874  0.00188874  0.00000000
 0.6430719  1.00090284  0.00098270  1.00160000  0.99930284 -0.00069716  0.00000000
 0.6436030  1.00134101  0.00098270  1.00160000  0.99974101 -0.00025899  0.00000000
 0.6441408  1.00280924  0.00098270  1.00160000  1.00120924  0.00120924  0.00000000
 0.6446750  1.00197795  0.00098270  1.00160000  1.00037795  0.00037795  0.00000000
 0.6452078  1.00064454  0.00098270  1.00160000  0.99904454 -0.00095546  0.00000000
 0.6457431  1.00080328  0.00098270  1.00160000  0.99920328 -0.00079672  0.00000000
 0.6462765  1.00077093  0.00098270  1.00160000  0.99917093 -0.00082907  0.00000000
 0.6468096  1.00127842  0.00098270  1.00160000  0.99967842 -0.00032158  0.00000000
 0.6473444  1.00057978  0.00098270  1.00160000  0.99897978 -0.00102022  0.00000000
 0.6478796  1.00063541  0.00098270  1.00160000  0.99903541 -0.00096459  0.00000000
 0.6484126  1.00206232  0.00098270  1.00160000  1.00046232  0.00046232  0.00000000
 0.6489471  1.00138974  0.00098270  1.00160000  0.99978975 -0.00021025  0.00000000
 0.6494810  1.00271272  0.00098270  1.00160000  1.00111272  0.00111272  0.00000000
 0.6500168  0.99918854  0.00098270  1.00160000  0.99758854 -0.00241146  0.00000000
 0.6505491  1.00150960  0.00098270  1.00160000  0.99990960 -0.00009040  0.00000000
 0.6510830  1.00134663  0.00098270  1.00160000  0.99974663 -0.00025337  0.00000000
 0.6516178  1.00221268  0.00098270  1.00160000  1.00061268  0.00061268  0.00000000
 0.6521504  1.00035634  0.00098270  1.00160000  0.99875634 -0.00124366  0.00000000
 0.6526850  1.00073605  0.00098270  1.00160000  0.99913605 -0.00086395  0.00000000
 0.6532215  1.00003796  0.00098270  1.00160000  0.99843796 -0.00156204  0.00000000
 0.6537551  1.00210677  0.00098270  1.00160000  1.00050677  0.00050677  0.00000000
 0.6542903  1.00114216  0.00098270  1.00160000  0.99954216 -0.00045784  0.00000000
 0.6548238  1.00131416  0.00098270  1.00160000  0.99971416 -0.00028584  0.00000000
 0.6553575  1.00265480  0.00098270  1.00160000  1.00105480  0.00105480  0.00000000
 0.6558917  1.00219205  0.00098270  1.00160000  1.00059205  0.00059205  0.00000000
 0.6564252  1.00129358  0.00098270  1.00160000  0.99969358 -0.00030642  0.00000000
 0.6569602  0.99871233  0.00098270  1.00160000  0.99711233 -0.00288767  0.00000000
 0.6574940  1.00055080  0.00098270  1.00160000  0.99895080 -0.00104920  0.00000000
 0.6580272  1.00328926  0.00098270  1.00160000  1.00168926  0.00168926  0.00000000
 0.6585622  1.00145777  0.00098270  1.00160000  0.99985777 -0.00014223  0.00000000
 0.6590932  0.99985589  0.00098270  1.00160000  0.99825589 -0.00174411  0.00000000
 0.6596310  1.00289733  0.00098270  1.00160000  1.00129733  0.00129733  0.00000000
 0.6601646  1.00297857  0.00098270  1.00160000  1.00137857  0.00137857  0.00000000
 0.6606990  1.00031472  0.00098270  1.00160000  0.99871472 -0.00128528  0.00000000
 0.6612330  0.99912111  0.00098270  1.00160000  0.99752111 -0.00247889  0.00000000
 0.6617690  1.00152168  0.00098270  1.00160000  0.99992168 -0.00007832  0.00000000
 0.6623030  1.00000116  0.00098270  1.00160000  0.99840116 -0.00159884  0.00000000
 0.6628347  1.00077968  0.00098270  1.00160000  0.99917968 -0.00082032  0.00000000
 0.6633717  1.00154772  0.00098270  1.00160000  0.99994772 -0.00005228  0.00000000
 0.6639038  1.00063714  0.00098270  1.00160000  0.99903714 -0.00096286  0.00000000
 0.6644387  1.00315761  0.00098270  1.00160000  1.00155761  0.00155761  0.00000000
 0.6649723  1.00126423  0.00098270  1.00160000  0.99966423 -0.00033577  0.00000000
 0.6655042  1.00224548  0.00098270  1.00160000  1.00064548  0.00064548  0.00000000
 0.6660411  1.00127812  0.00098270  1.00160000  0.99967812 -0.00032188  0.00000000
 0.6665757  1.00159820  0.00098270  1.00160000  0.99999820 -0.00000180  0.00000000
 0.6671087  1.00216214  0.00098270  1.00160000  1.00056214  0.00056214  0.00000000
 0.6676451  1.00164214  0.00098270  1.00160000  1.00004214  0.00004214  0.00000000
 0.6681764  1.00174640  0.00098270  1.00160000  1.00014640  0.00014640  0.00000000
 0.6687123  1.00339411  0.00098270  1.00160000  1.00179411  0.00179411  0.00000000


==> s5-R3_200_W240_C75_D2000.txt <==
Phase       O_Flux      O_Flux_Err  E_Shape     Noise_Base  White_Noise Red_Noise
 0.4200013  1.00285844  0.00106161  1.00200000  1.00085844  0.00044823  0.00041020
 0.4205346  1.00415534  0.00106161  1.00200000  1.00215534  0.00174738  0.00040796
 0.4210702  1.00124538  0.00106161  1.00200000  0.99924538 -0.00116037  0.00040575
 0.4216054  1.00173979  0.00106161  1.00200000  0.99973979 -0.00066381  0.00040360
 0.4221400  1.00132682  0.00106161  1.00200000  0.99932682 -0.00107469  0.00040151
 0.4226757  1.00320566  0.00106161  1.00200000  1.00120566  0.00080618  0.00039948
 0.4232116  1.00160469  0.00106161  1.00200000  0.99960469 -0.00079285  0.00039754
 0.4237447  1.00217124  0.00106161  1.00200000  1.00017124 -0.00022445  0.00039569
 0.4242823  1.00142329  0.00106161  1.00200000  0.99942329 -0.00097063  0.00039393
 0.4248148  1.00082530  0.00106161  1.00200000  0.99882530 -0.00156698  0.00039228
 0.4253530  1.00453773  0.00106161  1.00200000  1.00253773  0.00214700  0.00039073
 0.4258863  1.00463434  0.00106161  1.00200000  1.00263434  0.00224503  0.00038931
 0.4264218  1.00202946  0.00106161  1.00200000  1.00002946 -0.00035854  0.00038801
 0.4269562  1.00185206  0.00106161  1.00200000  0.99985206 -0.00053477  0.00038683
 0.4274916  1.00214829  0.00106161  1.00200000  1.00014829 -0.00023749  0.00038578
 0.4280261  1.00252293  0.00106161  1.00200000  1.00052293  0.00013806  0.00038487
 0.4285609  1.00187888  0.00106161  1.00200000  0.99987888 -0.00050521  0.00038409
 0.4290980  1.00302738  0.00106161  1.00200000  1.00102738  0.00064394  0.00038345
 0.4296330  1.00127754  0.00106161  1.00200000  0.99927754 -0.00110540  0.00038295
 0.4301665  1.00294435  0.00106161  1.00200000  1.00094435  0.00056177  0.00038259
 0.4307027  1.00206471  0.00106161  1.00200000  1.00006471 -0.00031765  0.00038236
 0.4312377  1.00261948  0.00106161  1.00200000  1.00061948  0.00023720  0.00038228
 0.4317712  1.00052095  0.00106161  1.00200000  0.99852095 -0.00186139  0.00038234
 0.4323077  1.00231396  0.00106161  1.00200000  1.00031396 -0.00006857  0.00038253
 0.4328433  1.00359236  0.00106161  1.00200000  1.00159236  0.00120951  0.00038285
 0.4333779  1.00258136  0.00106161  1.00200000  1.00058136  0.00019806  0.00038330
 0.4339130  1.00420157  0.00106161  1.00200000  1.00220157  0.00181768  0.00038388
 0.4344492  1.00218032  0.00106161  1.00200000  1.00018032 -0.00020426  0.00038458
 0.4349852  1.00297468  0.00106161  1.00200000  1.00097468  0.00058928  0.00038540
 0.4355165  1.00297002  0.00106161  1.00200000  1.00097002  0.00058370  0.00038632
 0.4360506  1.00299924  0.00106161  1.00200000  1.00099924  0.00061189  0.00038735
 0.4365865  1.00053491  0.00106161  1.00200000  0.99853491 -0.00185357  0.00038848
 0.4371247  1.00201465  0.00106161  1.00200000  1.00001465 -0.00037506  0.00038971
 0.4376583  1.00196523  0.00106161  1.00200000  0.99996523 -0.00042578  0.00039101
 0.4381949  1.00077902  0.00106161  1.00200000  0.99877902 -0.00161338  0.00039240
 0.4387283  1.00346676  0.00106161  1.00200000  1.00146676  0.00107291  0.00039385
 0.4392644  1.00352269  0.00106161  1.00200000  1.00152269  0.00112732  0.00039537
 0.4397993  1.00323249  0.00106161  1.00200000  1.00123249  0.00083554  0.00039695
 0.4403317  1.00151122  0.00106161  1.00200000  0.99951122 -0.00088734  0.00039856
 0.4408698  1.00329564  0.00106161  1.00200000  1.00129564  0.00089541  0.00040023
 0.4414056  1.00326993  0.00106161  1.00200000  1.00126993  0.00086800  0.00040193
 0.4419404  1.00235744  0.00106161  1.00200000  1.00035744 -0.00004621  0.00040365
 0.4424730  1.00199146  0.00106161  1.00200000  0.99999146 -0.00041391  0.00040537
 0.4430097  1.00129996  0.00106161  1.00200000  0.99929996 -0.00110716  0.00040712
 0.4435457  1.00286309  0.00106161  1.00200000  1.00086309  0.00045423  0.00040887
 0.4440810  1.00313856  0.00106161  1.00200000  1.00113856  0.00072796  0.00041060
 0.4446168  1.00274502  0.00106161  1.00200000  1.00074502  0.00033269  0.00041233
 0.4451496  1.00400028  0.00106161  1.00200000  1.00200028  0.00158626  0.00041402
 0.4456847  1.00004332  0.00106161  1.00200000  0.99804332 -0.00237237  0.00041569
 0.4462215  1.00224614  0.00106161  1.00200000  1.00024614 -0.00017119  0.00041733
 0.4467569  1.00355183  0.00106161  1.00200000  1.00155183  0.00113290  0.00041893
 0.4472896  1.00075397  0.00106161  1.00200000  0.99875397 -0.00166649  0.00042047
 0.4478273  1.00231929  0.00106161  1.00200000  1.00031929 -0.00010267  0.00042197
 0.4483620  0.99971526  0.00106161  1.00200000  0.99771526 -0.00270814  0.00042340
 0.4488974  1.00276154  0.00106161  1.00200000  1.00076154  0.00033677  0.00042477
 0.4494337  1.00194086  0.00106161  1.00200000  0.99994086 -0.00048521  0.00042607
 0.4499665  1.00151760  0.00106161  1.00200000  0.99951760 -0.00090968  0.00042729
 0.4505000  1.00405882  0.00106161  1.00200000  1.00205882  0.00163039  0.00042843
 0.4510356  1.00316247  0.00106161  1.00200000  1.00116247  0.00073297  0.00042950
 0.4515725  1.00227046  0.00106161  1.00200000  1.00027046 -0.00016002  0.00043048
 0.4521068  1.00540411  0.00106161  1.00200000  1.00340411  0.00297274  0.00043137
 0.4526397  1.00331437  0.00106161  1.00200000  1.00131437  0.00088220  0.00043217
 0.4531770  1.00316270  0.00106161  1.00200000  1.00116270  0.00072982  0.00043288
 0.4537130  1.00440160  0.00106161  1.00200000  1.00240160  0.00196811  0.00043349
 0.4542480  1.00198422  0.00106161  1.00200000  0.99998422 -0.00044978  0.00043400
 0.4547829  1.00136684  0.00106161  1.00200000  0.99936684 -0.00106757  0.00043442
 0.4553169  1.00235213  0.00106161  1.00200000  1.00035213 -0.00008260  0.00043473
 0.4558538  1.00091870  0.00106161  1.00200000  0.99891870 -0.00151624  0.00043494
 0.4563886  1.00271368  0.00106161  1.00200000  1.00071368  0.00027863  0.00043504
 0.4569233  1.00137973  0.00106161  1.00198730  0.99939243 -0.00104262  0.00043505
 0.4574572  1.00373932  0.00106161  1.00194291  1.00179641  0.00136146  0.00043494
 0.4579905  1.00236057  0.00106161  1.00188193  1.00047864  0.00004390  0.00043474
 0.4585295  1.00072609  0.00106161  1.00180811  0.99891798 -0.00151645  0.00043442
 0.4590650  1.00237108  0.00106161  1.00172522  1.00064585  0.00021185  0.00043400
 0.4595981  1.00337917  0.00106161  1.00163507  1.00174410  0.00131062  0.00043348
 0.4601317  1.00094782  0.00106161  1.00153853  0.99940929 -0.00102356  0.00043285
 0.4606695  1.00101813  0.00106161  1.00143606  0.99958207 -0.00085004  0.00043211
 0.4612041  1.00171865  0.00106161  1.00133005  1.00038860 -0.00004267  0.00043127
 0.4617400  1.00219759  0.00106161  1.00122062  1.00097697  0.00054666  0.00043032
 0.4622743  1.00096121  0.00106161  1.00110920  0.99985202 -0.00057724  0.00042926
 0.4628097  1.00108623  0.00106161  1.00099612  1.00009011 -0.00033799  0.00042809
 0.4633456  1.00085301  0.00106161  1.00088241  0.99997060 -0.00045622  0.00042682
 0.4638798  1.00231740  0.00106161  1.00076941  1.00154799  0.00112256  0.00042544
 0.4644147  1.00017750  0.00106161  1.00065759  0.99951992 -0.00090403  0.00042395
 0.4649490  0.99948285  0.00106161  1.00054826  0.99893459 -0.00148777  0.00042235
 0.4654835  1.00215034  0.00106161  1.00044242  1.00170792  0.00128727  0.00042065
 0.4660216  0.99943962  0.00106161  1.00034080  0.99909883 -0.00131999  0.00041882
 0.4665557  1.00146172  0.00106161  1.00024641  1.00121531  0.00079842  0.00041689
 0.4670923  0.99956554  0.00106161  1.00016021  0.99940532 -0.00100951  0.00041483
 0.4676260  0.99967452  0.00106161  1.00008593  0.99958860 -0.00082408  0.00041268
 0.4681592  1.00040525  0.00106161  1.00002784  1.00037741 -0.00003300  0.00041041
 0.4686966  0.99934417  0.00106161  1.00000000  0.99934417 -0.00106383  0.00040800
 0.4692299  1.00144671  0.00106161  1.00000000  1.00144671  0.00104122  0.00040549
 0.4697664  1.00078497  0.00106161  1.00000000  1.00078497  0.00038212  0.00040285
 0.4703015  0.99999132  0.00106161  1.00000000  0.99999132 -0.00040877  0.00040008
 0.4708368  1.00163562  0.00106161  1.00000000  1.00163562  0.00123842  0.00039719
 0.4713710  0.99932598  0.00106161  1.00000000  0.99932598 -0.00106820  0.00039418
 0.4719054  1.00164665  0.00106161  1.00000000  1.00164665  0.00125562  0.00039104
 0.4724416  0.99811260  0.00106161  1.00000000  0.99811260 -0.00227515  0.00038775
 0.4729760  1.00067234  0.00106161  1.00000000  1.00067234  0.00028800  0.00038434
 0.4735109  0.99980170  0.00106161  1.00000000  0.99980170 -0.00057909  0.00038079
 0.4740464  0.99865321  0.00106161  1.00000000  0.99865321 -0.00172388  0.00037709
 0.4745803  1.00138160  0.00106161  1.00000000  1.00138160  0.00100834  0.00037327
 0.4751169  1.00028771  0.00106161  1.00000000  1.00028771 -0.00008157  0.00036928
 0.4756522  0.99936596  0.00106161  1.00000000  0.99936596 -0.00099919  0.00036515
 0.4761872  1.00159420  0.00106161  1.00000000  1.00159420  0.00123332  0.00036088
 0.4767223  0.99904494  0.00106161  1.00000000  0.99904494 -0.00131151  0.00035646
 0.4772578  0.99888970  0.00106161  1.00000000  0.99888970 -0.00146218  0.00035188
 0.4777914  1.00051279  0.00106161  1.00000000  1.00051279  0.00016562  0.00034717
 0.4783274  0.99932724  0.00106161  1.00000000  0.99932724 -0.00101505  0.00034229
 0.4788625  1.00119174  0.00106161  1.00000000  1.00119174  0.00085448  0.00033726
 0.4793985  0.99985307  0.00106161  1.00000000  0.99985307 -0.00047900  0.00033206
 0.4799331  1.00086068  0.00106161  1.00000000  1.00086068  0.00053395  0.00032673
 0.4804689  1.00078467  0.00106161  1.00000000  1.00078467  0.00046344  0.00032123
 0.4810054  0.99825031  0.00106161  1.00000000  0.99825031 -0.00206526  0.00031558
 0.4815360  0.99854596  0.00106161  1.00000000  0.99854596 -0.00176388  0.00030983
 0.4820726  1.00141135  0.00106161  1.00000000  1.00141135  0.00110747  0.00030388
 0.4826084  0.99910129  0.00106161  1.00000000  0.99910129 -0.00119648  0.00029778
 0.4831438  0.99895209  0.00106161  1.00000000  0.99895209 -0.00133945  0.00029154
 0.4836784  1.00066971  0.00106161  1.00000000  1.00066971  0.00038453  0.00028518
 0.4842148  1.00095247  0.00106161  1.00000000  1.00095247  0.00067382  0.00027865
 0.4847507  1.00210967  0.00106161  1.00000000  1.00210967  0.00183767  0.00027200
 0.4852852  0.99901769  0.00106161  1.00000000  0.99901769 -0.00124754  0.00026524
 0.4858194  1.00135570  0.00106161  1.00000000  1.00135570  0.00109734  0.00025836
 0.4863541  1.00101312  0.00106161  1.00000000  1.00101312  0.00076176  0.00025136
 0.4868910  0.99845218  0.00106161  1.00000000  0.99845218 -0.00179203  0.00024422
 0.4874242  0.99944019  0.00106161  1.00000000  0.99944019 -0.00079684  0.00023702
 0.4879611  1.00103773  0.00106161  1.00000000  1.00103773  0.00080804  0.00022969
 0.4884956  1.00055057  0.00106161  1.00000000  1.00055057  0.00032827  0.00022229
 0.4890306  1.00218647  0.00106161  1.00000000  1.00218647  0.00197165  0.00021482
 0.4895650  1.00219373  0.00106161  1.00000000  1.00219373  0.00198645  0.00020728
 0.4901000  0.99966292  0.00106161  1.00000000  0.99966292 -0.00053676  0.00019967
 0.4906377  0.99834624  0.00106161  1.00000000  0.99834624 -0.00184573  0.00019198
 0.4911698  0.99963120  0.00106161  1.00000000  0.99963120 -0.00055313  0.00018432
 0.4917057  0.99991471  0.00106161  1.00000000  0.99991471 -0.00026188  0.00017659
 0.4922408  1.00048939  0.00106161  1.00000000  1.00048939  0.00032054  0.00016884
 0.4927776  0.99983009  0.00106161  1.00000000  0.99983009 -0.00033098  0.00016107
 0.4933107  1.00020515  0.00106161  1.00000000  1.00020515  0.00005180  0.00015336
 0.4938478  1.00109648  0.00106161  1.00000000  1.00109648  0.00095088  0.00014560
 0.4943831  0.99992907  0.00106161  1.00000000  0.99992907 -0.00020883  0.00013790
 0.4949167  1.00095613  0.00106161  1.00000000  1.00095613  0.00082587  0.00013027
 0.4954524  0.99960857  0.00106161  1.00000000  0.99960857 -0.00051408  0.00012266
 0.4959872  0.99932109  0.00106161  1.00000000  0.99932109 -0.00079403  0.00011512
 0.4965232  1.00164579  0.00106161  1.00000000  1.00164579  0.00153814  0.00010765
 0.4970558  1.00080787  0.00106161  1.00000000  1.00080787  0.00070755  0.00010032
 0.4975933  0.99943857  0.00106161  1.00000000  0.99943857 -0.00065445  0.00009302
 0.4981282  1.00194291  0.00106161  1.00000000  1.00194291  0.00185704  0.00008588
 0.4986626  1.00235646  0.00106161  1.00000000  1.00235646  0.00227760  0.00007886
 0.4991963  1.00036135  0.00106161  1.00000000  1.00036135  0.00028935  0.00007200
 0.4997320  1.00103926  0.00106161  1.00000000  1.00103926  0.00097401  0.00006525
 0.5002644  1.00236457  0.00106161  1.00000000  1.00236457  0.00230586  0.00005871
 0.5008030  0.99790935  0.00106161  1.00000000  0.99790935 -0.00214292  0.00005227
 0.5013378  1.00032191  0.00106161  1.00000000  1.00032191  0.00027586  0.00004605
 0.5018738  0.99901987  0.00106161  1.00000000  0.99901987 -0.00102014  0.00004001
 0.5024068  1.00014572  0.00106161  1.00000000  1.00014572  0.00011151  0.00003421
 0.5029433  0.99890892  0.00106161  1.00000000  0.99890892 -0.00111966  0.00002857
 0.5034789  1.00011485  0.00106161  1.00000000  1.00011485  0.00009169  0.00002316
 0.5040132  1.00002728  0.00106161  1.00000000  1.00002728  0.00000928  0.00001800
 0.5045493  0.99905312  0.00106161  1.00000000  0.99905312 -0.00095992  0.00001304
 0.5050855  0.99956960  0.00106161  1.00000000  0.99956960 -0.00043873  0.00000833
 0.5056203  0.99885497  0.00106161  1.00000000  0.99885497 -0.00114890  0.00000387
 0.5061557  1.00095757  0.00106161  1.00000000  1.00095757  0.00095792 -0.00000035
 0.5066876  1.00053209  0.00106161  1.00000000  1.00053209  0.00053637 -0.00000428
 0.5072256  1.00092092  0.00106161  1.00000000  1.00092092  0.00092893 -0.00000801
 0.5077591  0.99968042  0.00106161  1.00000000  0.99968042 -0.00030814 -0.00001144
 0.5082939  1.00030011  0.00106161  1.00000000  1.00030011  0.00031473 -0.00001462
 0.5088289  1.00084981  0.00106161  1.00000000  1.00084981  0.00086735 -0.00001754
 0.5093662  0.99976898  0.00106161  1.00000000  0.99976898 -0.00021082 -0.00002020
 0.5098992  0.99934343  0.00106161  1.00000000  0.99934343 -0.00063398 -0.00002259
 0.5104342  1.00159112  0.00106161  1.00000000  1.00159112  0.00161584 -0.00002472
 0.5109712  0.99992670  0.00106161  1.00000000  0.99992670 -0.00004670 -0.00002659
 0.5115045  0.99896313  0.00106161  1.00000000  0.99896313 -0.00100867 -0.00002820
 0.5120405  1.00073162  0.00106161  1.00000000  1.00073162  0.00076118 -0.00002956
 0.5125763  0.99861335  0.00106161  1.00000000  0.99861335 -0.00135599 -0.00003067
 0.5131093  1.00117167  0.00106161  1.00000000  1.00117167  0.00120319 -0.00003152
 0.5136459  1.00002917  0.00106161  1.00000000  1.00002917  0.00006132 -0.00003214
 0.5141792  0.99960594  0.00106161  1.00000000  0.99960594 -0.00036154 -0.00003252
 0.5147155  0.99942522  0.00106161  1.00000000  0.99942522 -0.00054210 -0.00003268
 0.5152510  0.99987537  0.00106161  1.00000000  0.99987537 -0.00009203 -0.00003260
 0.5157848  1.00125886  0.00106161  1.00000000  1.00125886  0.00129118 -0.00003232
 0.5163207  1.00175655  0.00106161  1.00000000  1.00175655  0.00178837 -0.00003182
 0.5168591  1.00025079  0.00106161  1.00000000  1.00025079  0.00028191 -0.00003112
 0.5173908  0.99948078  0.00106161  1.00000000  0.99948078 -0.00048899 -0.00003023
 0.5179282  0.99999520  0.00106161  1.00000000  0.99999520  0.00002435 -0.00002916
 0.5184622  1.00115291  0.00106161  1.00000000  1.00115291  0.00118082 -0.00002791
 0.5189963  1.00043903  0.00106161  1.00000000  1.00043903  0.00046553 -0.00002650
 0.5195326  1.00140634  0.00106161  1.00000000  1.00140634  0.00143127 -0.00002493
 0.5200671  0.99991509  0.00106161  1.00000000  0.99991509 -0.00006169 -0.00002322
 0.5206038  0.99910532  0.00106161  1.00000000  0.99910532 -0.00087332 -0.00002136
 0.5211374  0.99769780  0.00106161  1.00000000  0.99769780 -0.00228281 -0.00001939
 0.5216707  1.00098506  0.00106161  1.00000000  1.00098506  0.00100236 -0.00001731
 0.5222074  0.99970955  0.00106161  1.00000000  0.99970955 -0.00027535 -0.00001510
 0.5227425  1.00069678  0.00106161  1.00000000  1.00069678  0.00070959 -0.00001281
 0.5232762  1.00000947  0.00106161  1.00000000  1.00000947  0.00001990 -0.00001043
 0.5238119  0.99876842  0.00106161  1.00000000  0.99876842 -0.00122361 -0.00000797
 0.5243476  1.00027694  0.00106161  1.00000000  1.00027694  0.00028238 -0.00000544
 0.5248837  1.00111296  0.00106161  1.00000000  1.00111296  0.00111581 -0.00000285
 0.5254181  1.00180124  0.00106161  1.00000000  1.00180124  0.00180146 -0.00000022
 0.5259524  1.00077361  0.00106161  1.00000000  1.00077361  0.00077116  0.00000245
 0.5264883  0.99884614  0.00106161  1.00000000  0.99884614 -0.00115902  0.00000515
 0.5270254  1.00121550  0.00106161  1.00000000  1.00121550  0.00120761  0.00000789
 0.5275587  0.99905795  0.00106161  1.00000000  0.99905795 -0.00095267  0.00001062
 0.5280939  1.00050102  0.00106161  1.00000000  1.00050102  0.00048765  0.00001337
 0.5286293  1.00012259  0.00106161  1.00000000  1.00012259  0.00010648  0.00001612
 0.5291646  1.00186116  0.00106161  1.00000000  1.00186116  0.00184230  0.00001885
 0.5296981  1.00085940  0.00106161  1.00000000  1.00085940  0.00083783  0.00002157
 0.5302321  1.00129923  0.00106161  1.00000000  1.00129923  0.00127497  0.00002426
 0.5307716  1.00084317  0.00106161  1.00000000  1.00084317  0.00081622  0.00002695
 0.5313032  0.99968510  0.00106161  1.00000000  0.99968510 -0.00034448  0.00002957
 0.5318372  0.99994972  0.00106161  1.00002752  0.99992220 -0.00010997  0.00003217
 0.5323738  0.99969977  0.00106161  1.00008591  0.99961386 -0.00042087  0.00003472
 0.5329096  0.99924354  0.00106161  1.00016050  0.99908303 -0.00095420  0.00003723
 0.5334447  1.00062097  0.00106161  1.00024649  1.00037448  0.00033481  0.00003967
 0.5339804  1.00167674  0.00106161  1.00034117  1.00133557  0.00129351  0.00004206
 0.5345137  1.00005028  0.00106161  1.00044188  0.99960841 -0.00043597  0.00004438
 0.5350504  1.00183629  0.00106161  1.00054815  1.00128814  0.00124150  0.00004664
 0.5355839  1.00021917  0.00106161  1.00065730  0.99956187 -0.00048696  0.00004882
 0.5361205  1.00044066  0.00106161  1.00076947  0.99967119 -0.00037975  0.00005094
 0.5366550  1.00255574  0.00106161  1.00088253  1.00167321  0.00162024  0.00005297
 0.5371921  1.00305649  0.00106161  1.00099650  1.00205999  0.00200506  0.00005493
 0.5377247  1.00317493  0.00106161  1.00110897  1.00206595  0.00200916  0.00005679
 0.5382608  1.00227579  0.00106161  1.00122078  1.00105501  0.00099644  0.00005858
 0.5387970  1.00023301  0.00106161  1.00133028  0.99890273 -0.00115754  0.00006027
 0.5393309  1.00144297  0.00106161  1.00143614  1.00000683 -0.00005504  0.00006187
 0.5398654  1.00213508  0.00106161  1.00153800  1.00059708  0.00053370  0.00006338
 0.5404016  0.99993945  0.00106161  1.00163500  0.99830445 -0.00176034  0.00006479
 0.5409372  1.00221286  0.00106161  1.00172558  1.00048728  0.00042117  0.00006611
 0.5414722  1.00134199  0.00106161  1.00180835  0.99953363 -0.00053369  0.00006732
 0.5420070  1.00226262  0.00106161  1.00188161  1.00038101  0.00031258  0.00006843
 0.5425423  1.00203520  0.00106161  1.00194287  1.00009233  0.00002290  0.00006943
 0.5430778  1.00307477  0.00106161  1.00198736  1.00108741  0.00101708  0.00007032
 0.5436119  1.00092639  0.00106161  1.00200000  0.99892639 -0.00114472  0.00007111
 0.5441476  1.00049854  0.00106161  1.00200000  0.99849854 -0.00157323  0.00007177
 0.5446810  1.00230185  0.00106161  1.00200000  1.00030185  0.00022953  0.00007232
 0.5452168  1.00323834  0.00106161  1.00200000  1.00123834  0.00116558  0.00007276
 0.5457528  1.00168926  0.00106161  1.00200000  0.99968926 -0.00038381  0.00007307
 0.5462872  1.00327578  0.00106161  1.00200000  1.00127578  0.00120252  0.00007325
 0.5468213  1.00143306  0.00106161  1.00200000  0.99943306 -0.00064024  0.00007331
 0.5473580  1.00180963  0.00106161  1.00200000  0.99980963 -0.00026360  0.00007323
 0.5478916  1.00277590  0.00106161  1.00200000  1.00077590  0.00070289  0.00007302
 0.5484282  1.00130115  0.00106161  1.00200000  0.99930115 -0.00077152  0.00007266
 0.5489641  1.00311594  0.00106161  1.00200000  1.00111594  0.00104377  0.00007217
 0.5494984  1.00307763  0.00106161  1.00200000  1.00107763  0.00100611  0.00007152
 0.5500359  1.00147017  0.00106161  1.00200000  0.99947017 -0.00060056  0.00007073
 0.5505699  1.00262589  0.00106161  1.00200000  1.00062589  0.00055611  0.00006978
 0.5511031  1.00324454  0.00106161  1.00200000  1.00124454  0.00117587  0.00006868
 0.5516393  1.00187141  0.00106161  1.00200000  0.99987141 -0.00019599  0.00006741
 0.5521733  1.00100720  0.00106161  1.00200000  0.99900720 -0.00105878  0.00006597
 0.5527102  1.00210234  0.00106161  1.00200000  1.00010234  0.00003798  0.00006436
 0.5532455  1.00193280  0.00106161  1.00200000  0.99993280 -0.00012978  0.00006258
 0.5537779  1.00223769  0.00106161  1.00200000  1.00023769  0.00017706  0.00006063
 0.5543125  1.00113916  0.00106161  1.00200000  0.99913916 -0.00091933  0.00005849
 0.5548483  1.00309766  0.00106161  1.00200000  1.00109766  0.00104150  0.00005616
 0.5553842  1.00292239  0.00106161  1.00200000  1.00092239  0.00086875  0.00005364
 0.5559194  1.00152895  0.00106161  1.00200000  0.99952895 -0.00052198  0.00005093
 0.5564535  1.00317353  0.00106161  1.00200000  1.00117353  0.00112550  0.00004803
 0.5569907  0.99969634  0.00106161  1.00200000  0.99769634 -0.00234858  0.00004491
 0.5575244  0.99971165  0.00106161  1.00200000  0.99771165 -0.00232996  0.00004162
 0.5580588  1.00272718  0.00106161  1.00200000  1.00072718  0.00068907  0.00003811
 0.5585953  1.00155116  0.00106161  1.00200000  0.99955116 -0.00048323  0.00003439
 0.5591306  1.00003349  0.00106161  1.00200000  0.99803349 -0.00199697  0.00003046
 0.5596660  1.00148475  0.00106161  1.00200000  0.99948475 -0.00054157  0.00002632
 0.5601998  1.00261032  0.00106161  1.00200000  1.00061032  0.00058832  0.00002199
 0.5607373  1.00182853  0.00106161  1.00200000  0.99982853 -0.00018889  0.00001742
 0.5612723  1.00224563  0.00106161  1.00200000  1.00024563  0.00023297  0.00001266
 0.5618051  1.00191894  0.00106161  1.00200000  0.99991894 -0.00008877  0.00000771
 0.5623411  1.00227155  0.00106161  1.00200000  1.00027155  0.00026903  0.00000252
 0.5628761  1.00134282  0.00106161  1.00200000  0.99934282 -0.00065431 -0.00000287
 0.5634111  0.99990677  0.00106161  1.00200000  0.99790677 -0.00208478 -0.00000845
 0.5639479  1.00236381  0.00106161  1.00200000  1.00036381  0.00037807 -0.00001427
 0.5644808  1.00178903  0.00106161  1.00200000  0.99978903 -0.00019074 -0.00002023
 0.5650173  1.00283537  0.00106161  1.00200000  1.00083537  0.00086181 -0.00002643
 0.5655535  1.00221376  0.00106161  1.00200000  1.00021376  0.00024658 -0.00003282
 0.5660870  1.00270439  0.00106161  1.00200000  1.00070439  0.00074375 -0.00003936
 0.5666211  1.00375560  0.00106161  1.00200000  1.00175560  0.00180169 -0.00004609
 0.5671565  1.00170849  0.00106161  1.00200000  0.99970849 -0.00023850 -0.00005301
 0.5676916  1.00273296  0.00106161  1.00200000  1.00073296  0.00079304 -0.00006008
 0.5682282  1.00249737  0.00106161  1.00200000  1.00049737  0.00056472 -0.00006734
 0.5687641  1.00184644  0.00106161  1.00200000  0.99984644 -0.00007882 -0.00007474
 0.5692976  1.00146396  0.00106161  1.00200000  0.99946396 -0.00045380 -0.00008225
 0.5698323  1.00229252  0.00106161  1.00200000  1.00029252  0.00038243 -0.00008990
 0.5703672  1.00043783  0.00106161  1.00200000  0.99843783 -0.00146448 -0.00009769
 0.5709037  1.00320959  0.00106161  1.00200000  1.00120959  0.00131520 -0.00010561
 0.5714362  1.00125432  0.00106161  1.00200000  0.99925432 -0.00063211 -0.00011357
 0.5719722  1.00108401  0.00106161  1.00200000  0.99908401 -0.00079431 -0.00012168
 0.5725078  1.00293509  0.00106161  1.00200000  1.00093509  0.00106495 -0.00012986
 0.5730437  1.00081776  0.00106161  1.00200000  0.99881776 -0.00104412 -0.00013812
 0.5735794  1.00043165  0.00106161  1.00200000  0.99843165 -0.00142192 -0.00014643
 0.5741151  1.00238273  0.00106161  1.00200000  1.00038273  0.00053752 -0.00015479
 0.5746473  1.00300420  0.00106161  1.00200000  1.00100420  0.00116732 -0.00016312
 0.5751852  1.00060612  0.00106161  1.00200000  0.99860612 -0.00122231 -0.00017157
 0.5757180  1.00226249  0.00106161  1.00200000  1.00026249  0.00044244 -0.00017994
 0.5762527  1.00230979  0.00106161  1.00200000  1.00030979  0.00049813 -0.00018834
 0.5767897  1.00176157  0.00106161  1.00200000  0.99976157 -0.00004167 -0.00019676
 0.5773251  1.00261383  0.00106161  1.00200000  1.00061383  0.00081895 -0.00020512
 0.5778608  1.00002928  0.00106161  1.00200000  0.99802928 -0.00175727 -0.00021345
 0.5783928  1.00059812  0.00106161  1.00200000  0.99859812 -0.00118022 -0.00022166
 0.5789319  1.00126108  0.00106161  1.00200000  0.99926108 -0.00050901 -0.00022991
 0.5794647  1.00248872  0.00106161  1.00200000  1.00048872  0.00072671 -0.00023799
 0.5799991  1.00123315  0.00106161  1.00200000  0.99923315 -0.00052085 -0.00024600


==> s6-R3_1000_W240_C250_D4000.txt <==
Phase       O_Flux      O_Flux_Err  E_Shape     Noise_Base  White_Noise Red_Noise
 0.4200009  1.00665725  0.00140565  1.00400000  1.00265725  0.00059917  0.00205807
 0.4201594  1.00603466  0.00140565  1.00400000  1.00203466 -0.00002005  0.00205471
 0.4203201  1.00605916  0.00140565  1.00400000  1.00205916  0.00000784  0.00205132
 0.4204800  1.00641720  0.00140565  1.00400000  1.00241720  0.00036923  0.00204797
 0.4206405  1.00549295  0.00140565  1.00400000  1.00149295 -0.00055166  0.00204461
 0.4208010  1.00640365  0.00140565  1.00400000  1.00240365  0.00036237  0.00204128
 0.4209598  1.00641612  0.00140565  1.00400000  1.00241612  0.00037812  0.00203800
 0.4211227  1.00647695  0.00140565  1.00400000  1.00247695  0.00044228  0.00203467
 0.4212807  1.00653515  0.00140565  1.00400000  1.00253515  0.00050370  0.00203145
 0.4214416  1.00688287  0.00140565  1.00400000  1.00288287  0.00085467  0.00202820
 0.4216029  1.00492628  0.00140565  1.00400000  1.00092627 -0.00109870  0.00202497
 0.4217608  1.00580433  0.00140565  1.00400000  1.00180433 -0.00021751  0.00202184
 0.4219227  1.00457782  0.00140565  1.00400000  1.00057781 -0.00144084  0.00201866
 0.4220828  1.00641638  0.00140565  1.00400000  1.00241638  0.00040084  0.00201554
 0.4222430  1.00511054  0.00140565  1.00400000  1.00111054 -0.00090191  0.00201245
 0.4224021  1.00655839  0.00140565  1.00400000  1.00255839  0.00054898  0.00200942
 0.4225638  1.00706094  0.00140565  1.00400000  1.00306094  0.00105457  0.00200637
 0.4227225  1.00806072  0.00140565  1.00400000  1.00406072  0.00205731  0.00200341
 0.4228830  1.00563140  0.00140565  1.00400000  1.00163140 -0.00036906  0.00200046
 0.4230417  1.00744471  0.00140565  1.00400000  1.00344471  0.00144714  0.00199757
 0.4232033  1.00586377  0.00140565  1.00400000  1.00186377 -0.00013090  0.00199467
 0.4233630  1.00552192  0.00140565  1.00400000  1.00152192 -0.00046992  0.00199185
 0.4235235  1.00560772  0.00140565  1.00400000  1.00160772 -0.00038132  0.00198905
 0.4236855  1.00538091  0.00140565  1.00400000  1.00138091 -0.00060536  0.00198627
 0.4238432  1.00625155  0.00140565  1.00400000  1.00225155  0.00026795  0.00198360
 0.4240036  1.00503554  0.00140565  1.00400000  1.00103554 -0.00094539  0.00198093
 0.4241637  1.00574699  0.00140565  1.00400000  1.00174699 -0.00023132  0.00197832
 0.4243236  1.00447540  0.00140565  1.00400000  1.00047540 -0.00150035  0.00197575
 0.4244850  1.00743019  0.00140565  1.00400000  1.00343019  0.00145699  0.00197320
 0.4246447  1.00758182  0.00140565  1.00400000  1.00358182  0.00161109  0.00197073
 0.4248039  1.00608705  0.00140565  1.00400000  1.00208705  0.00011874  0.00196832
 0.4249656  1.00618349  0.00140565  1.00400000  1.00218349  0.00021757  0.00196592
 0.4251246  1.00441209  0.00140565  1.00400000  1.00041209 -0.00155151  0.00196360
 0.4252843  1.00514258  0.00140565  1.00400000  1.00114258 -0.00081875  0.00196133
 0.4254467  1.00556646  0.00140565  1.00400000  1.00156646 -0.00039262  0.00195908
 0.4256046  1.00617904  0.00140565  1.00400000  1.00217904  0.00022211  0.00195693
 0.4257664  1.00554634  0.00140565  1.00400000  1.00154633 -0.00040846  0.00195479
 0.4259263  1.00715750  0.00140565  1.00400000  1.00315750  0.00120477  0.00195273
 0.4260854  1.00540582  0.00140565  1.00400000  1.00140582 -0.00054491  0.00195073
 0.4262459  1.00561620  0.00140565  1.00400000  1.00161620 -0.00033257  0.00194877
 0.4264068  1.00639275  0.00140565  1.00400000  1.00239275  0.00044589  0.00194686
 0.4265693  1.00609717  0.00140565  1.00400000  1.00209717  0.00015217  0.00194500
 0.4267273  1.00685236  0.00140565  1.00400000  1.00285236  0.00090912  0.00194324
 0.4268875  1.00476932  0.00140565  1.00400000  1.00076932 -0.00117219  0.00194151
 0.4270478  1.00725304  0.00140565  1.00400000  1.00325304  0.00131320  0.00193984
 0.4272074  1.00540461  0.00140565  1.00400000  1.00140461 -0.00053362  0.00193824
 0.4273662  1.00575227  0.00140565  1.00400000  1.00175227 -0.00018443  0.00193670
 0.4275275  1.00539423  0.00140565  1.00400000  1.00139423 -0.00054097  0.00193520
 0.4276877  1.00682768  0.00140565  1.00400000  1.00282768  0.00089391  0.00193377
 0.4278489  1.00607595  0.00140565  1.00400000  1.00207595  0.00014356  0.00193239
 0.4280083  1.00610908  0.00140565  1.00400000  1.00210908  0.00017800  0.00193108
 0.4281698  1.00561953  0.00140565  1.00400000  1.00161953 -0.00031030  0.00192983
 0.4283298  1.00743686  0.00140565  1.00400000  1.00343686  0.00150822  0.00192864
 0.4284899  1.00768165  0.00140565  1.00400000  1.00368165  0.00175414  0.00192752
 0.4286484  1.00707572  0.00140565  1.00400000  1.00307572  0.00114925  0.00192647
 0.4288090  1.00572784  0.00140565  1.00400000  1.00172784 -0.00019762  0.00192546
 0.4289702  1.00612972  0.00140565  1.00400000  1.00212972  0.00020521  0.00192452
 0.4291282  1.00506326  0.00140565  1.00400000  1.00106326 -0.00086040  0.00192365
 0.4292909  1.00447224  0.00140565  1.00400000  1.00047224 -0.00145059  0.00192283
 0.4294493  1.00574453  0.00140565  1.00400000  1.00174453 -0.00017756  0.00192209
 0.4296106  1.00768124  0.00140565  1.00400000  1.00368124  0.00175985  0.00192140
 0.4297694  1.00451383  0.00140565  1.00400000  1.00051383 -0.00140694  0.00192078
 0.4299291  1.00588773  0.00140565  1.00400000  1.00188773 -0.00003249  0.00192022
 0.4300895  1.00700708  0.00140565  1.00400000  1.00300708  0.00108737  0.00191972
 0.4302495  1.00465751  0.00140565  1.00400000  1.00065750 -0.00126178  0.00191928
 0.4304105  1.00502067  0.00140565  1.00400000  1.00102067 -0.00089824  0.00191891
 0.4305713  1.00583596  0.00140565  1.00400000  1.00183596 -0.00008264  0.00191859
 0.4307316  1.00561041  0.00140565  1.00400000  1.00161041 -0.00030794  0.00191835
 0.4308925  1.00567230  0.00140565  1.00400000  1.00167230 -0.00024586  0.00191816
 0.4310527  1.00628890  0.00140565  1.00400000  1.00228890  0.00037086  0.00191804
 0.4312106  1.00604174  0.00140565  1.00400000  1.00204174  0.00012376  0.00191798
 0.4313713  1.00480177  0.00140565  1.00400000  1.00080177 -0.00111621  0.00191798
 0.4315323  1.00630210  0.00140565  1.00400000  1.00230210  0.00038406  0.00191804
 0.4316927  1.00580077  0.00140565  1.00400000  1.00180077 -0.00011739  0.00191817
 0.4318520  1.00536967  0.00140565  1.00400000  1.00136967 -0.00054868  0.00191835
 0.4320124  1.00755769  0.00140565  1.00400000  1.00355769  0.00163909  0.00191860
 0.4321743  1.00498694  0.00140565  1.00400000  1.00098694 -0.00093197  0.00191891
 0.4323320  1.00635109  0.00140565  1.00400000  1.00235109  0.00043183  0.00191927
 0.4324947  1.00426193  0.00140565  1.00400000  1.00026193 -0.00165777  0.00191970
 0.4326538  1.00415847  0.00140565  1.00400000  1.00015847 -0.00176171  0.00192018
 0.4328120  1.00638489  0.00140565  1.00400000  1.00238489  0.00046417  0.00192072
 0.4329733  1.00529160  0.00140565  1.00400000  1.00129160 -0.00062972  0.00192132
 0.4331315  1.00754835  0.00140565  1.00400000  1.00354835  0.00162637  0.00192197
 0.4332926  1.00745391  0.00140565  1.00400000  1.00345391  0.00153122  0.00192269
 0.4334540  1.00582085  0.00140565  1.00400000  1.00182085 -0.00010262  0.00192347
 0.4336130  1.00495593  0.00140565  1.00400000  1.00095593 -0.00096837  0.00192430
 0.4337738  1.00754856  0.00140565  1.00400000  1.00354856  0.00162338  0.00192518
 0.4339317  1.00400158  0.00140565  1.00400000  1.00000158 -0.00192453  0.00192611
 0.4340924  1.00554143  0.00140565  1.00400000  1.00154143 -0.00038567  0.00192711
 0.4342541  1.00610273  0.00140565  1.00400000  1.00210273  0.00017457  0.00192816
 0.4344152  1.00499554  0.00140565  1.00400000  1.00099554 -0.00093373  0.00192927
 0.4345739  1.00579657  0.00140565  1.00400000  1.00179657 -0.00013385  0.00193041
 0.4347327  1.00624150  0.00140565  1.00400000  1.00224150  0.00030990  0.00193161
 0.4348925  1.00573276  0.00140565  1.00400000  1.00173276 -0.00020010  0.00193286
 0.4350541  1.00503491  0.00140565  1.00400000  1.00103491 -0.00089927  0.00193418
 0.4352140  1.00475066  0.00140565  1.00400000  1.00075066 -0.00118487  0.00193553
 0.4353737  1.00689393  0.00140565  1.00400000  1.00289393  0.00095700  0.00193693
 0.4355341  1.00617976  0.00140565  1.00400000  1.00217976  0.00024138  0.00193838
 0.4356959  1.00476429  0.00140565  1.00400000  1.00076429 -0.00117561  0.00193990
 0.4358570  1.00650260  0.00140565  1.00400000  1.00250260  0.00056115  0.00194145
 0.4360172  1.00515549  0.00140565  1.00400000  1.00115549 -0.00078755  0.00194304
 0.4361764  1.00693562  0.00140565  1.00400000  1.00293562  0.00099095  0.00194467
 0.4363372  1.00491690  0.00140565  1.00400000  1.00091690 -0.00102946  0.00194635
 0.4364954  1.00759339  0.00140565  1.00400000  1.00359339  0.00164533  0.00194806
 0.4366575  1.00726098  0.00140565  1.00400000  1.00326098  0.00131114  0.00194984
 0.4368169  1.00701039  0.00140565  1.00400000  1.00301039  0.00105875  0.00195164
 0.4369783  1.00534165  0.00140565  1.00400000  1.00134165 -0.00061185  0.00195350
 0.4371397  1.00600234  0.00140565  1.00400000  1.00200234  0.00004695  0.00195540
 0.4372977  1.00733998  0.00140565  1.00400000  1.00333998  0.00138268  0.00195730
 0.4374578  1.00407753  0.00140565  1.00400000  1.00007753 -0.00188172  0.00195925
 0.4376168  1.00541873  0.00140565  1.00400000  1.00141873 -0.00054251  0.00196124
 0.4377787  1.00598365  0.00140565  1.00400000  1.00198365  0.00002036  0.00196329
 0.4379363  1.00579531  0.00140565  1.00400000  1.00179531 -0.00017001  0.00196532
 0.4380992  1.00641876  0.00140565  1.00400000  1.00241876  0.00045130  0.00196746
 0.4382584  1.00742720  0.00140565  1.00400000  1.00342720  0.00145762  0.00196958
 0.4384195  1.00627837  0.00140565  1.00400000  1.00227837  0.00030661  0.00197176
 0.4385791  1.00646674  0.00140565  1.00400000  1.00246674  0.00049280  0.00197394
 0.4387395  1.00536365  0.00140565  1.00400000  1.00136365 -0.00061252  0.00197617
 0.4388996  1.00661939  0.00140565  1.00400000  1.00261939  0.00064097  0.00197842
 0.4390620  1.00809880  0.00140565  1.00400000  1.00409880  0.00211807  0.00198073
 0.4392183  1.00672114  0.00140565  1.00400000  1.00272114  0.00073816  0.00198298
 0.4393806  1.00558602  0.00140565  1.00400000  1.00158602 -0.00039933  0.00198535
 0.4395410  1.00473065  0.00140565  1.00400000  1.00073065 -0.00125706  0.00198770
 0.4397001  1.00502067  0.00140565  1.00400000  1.00102067 -0.00096939  0.00199007
 0.4398600  1.00564911  0.00140565  1.00400000  1.00164911 -0.00034335  0.00199246
 0.4400191  1.00545666  0.00140565  1.00400000  1.00145666 -0.00053821  0.00199487
 0.4401792  1.00667606  0.00140565  1.00400000  1.00267606  0.00067875  0.00199731
 0.4403399  1.00579088  0.00140565  1.00400000  1.00179088 -0.00020890  0.00199978
 0.4405013  1.00550695  0.00140565  1.00400000  1.00150695 -0.00049532  0.00200228
 0.4406596  1.00427590  0.00140565  1.00400000  1.00027590 -0.00172884  0.00200474
 0.4408209  1.00556432  0.00140565  1.00400000  1.00156432 -0.00044295  0.00200727
 0.4409799  1.00572567  0.00140565  1.00400000  1.00172567 -0.00028411  0.00200978
 0.4411422  1.00574751  0.00140565  1.00400000  1.00174751 -0.00026484  0.00201235
 0.4413009  1.00659627  0.00140565  1.00400000  1.00259627  0.00058139  0.00201488
 0.4414607  1.00699442  0.00140565  1.00400000  1.00299442  0.00097699  0.00201744
 0.4416226  1.00566864  0.00140565  1.00400000  1.00166864 -0.00035140  0.00202004
 0.4417811  1.00483528  0.00140565  1.00400000  1.00083528 -0.00118732  0.00202259
 0.4419395  1.00444830  0.00140565  1.00400000  1.00044830 -0.00157685  0.00202516
 0.4421033  1.00553936  0.00140565  1.00400000  1.00153936 -0.00048845  0.00202781
 0.4422618  1.00533559  0.00140565  1.00400000  1.00133559 -0.00069480  0.00203039
 0.4424234  1.00650835  0.00140565  1.00400000  1.00250835  0.00047532  0.00203302
 0.4425830  1.00551011  0.00140565  1.00400000  1.00151011 -0.00052552  0.00203563
 0.4427430  1.00621893  0.00140565  1.00400000  1.00221893  0.00018069  0.00203824
 0.4429029  1.00492248  0.00140565  1.00400000  1.00092248 -0.00111837  0.00204085
 0.4430625  1.00500359  0.00140565  1.00400000  1.00100359 -0.00103988  0.00204346
 0.4432237  1.00564430  0.00140565  1.00400000  1.00164430 -0.00040180  0.00204610
 0.4433825  1.00677002  0.00140565  1.00400000  1.00277002  0.00072133  0.00204869
 0.4435447  1.00579178  0.00140565  1.00400000  1.00179178 -0.00025957  0.00205134
 0.4437054  1.00587633  0.00140565  1.00400000  1.00187633 -0.00017764  0.00205397
 0.4438650  1.00461890  0.00140565  1.00400000  1.00061890 -0.00143766  0.00205656
 0.4440248  1.00532479  0.00140565  1.00400000  1.00132479 -0.00073437  0.00205916
 0.4441847  1.00459687  0.00140565  1.00400000  1.00059687 -0.00146489  0.00206175
 0.4443451  1.00568440  0.00140565  1.00400000  1.00168440 -0.00037995  0.00206435
 0.4445059  1.00691446  0.00140565  1.00400000  1.00291446  0.00084752  0.00206694
 0.4446631  1.00675810  0.00140565  1.00400000  1.00275810  0.00068864  0.00206946
 0.4448249  1.00558211  0.00140565  1.00400000  1.00158211 -0.00048994  0.00207205
 0.4449863  1.00736628  0.00140565  1.00400000  1.00336628  0.00129166  0.00207462
 0.4451465  1.00697872  0.00140565  1.00400000  1.00297872  0.00090156  0.00207716
 0.4453056  1.00591481  0.00140565  1.00400000  1.00191481 -0.00016486  0.00207967
 0.4454651  1.00522707  0.00140565  1.00400000  1.00122707 -0.00085510  0.00208218
 0.4456235  1.00716568  0.00140565  1.00400000  1.00316568  0.00108104  0.00208465
 0.4457839  1.00641038  0.00140565  1.00400000  1.00241038  0.00032324  0.00208713
 0.4459426  1.00548179  0.00140565  1.00400000  1.00148179 -0.00060778  0.00208958
 0.4461055  1.00486647  0.00140565  1.00400000  1.00086647 -0.00122560  0.00209207
 0.4462652  1.00631744  0.00140565  1.00400000  1.00231744  0.00022295  0.00209449
 0.4464250  1.00471204  0.00140565  1.00400000  1.00071204 -0.00138486  0.00209690
 0.4465864  1.00678175  0.00140565  1.00400000  1.00278175  0.00068244  0.00209931
 0.4467483  1.00483247  0.00140565  1.00400000  1.00083247 -0.00126924  0.00210170
 0.4469078  1.00591086  0.00140565  1.00400000  1.00191086 -0.00019318  0.00210404
 0.4470692  1.00703340  0.00140565  1.00400000  1.00303340  0.00092701  0.00210639
 0.4472254  1.00492326  0.00140565  1.00400000  1.00092326 -0.00118537  0.00210864
 0.4473895  1.00632905  0.00140565  1.00400000  1.00232905  0.00021808  0.00211097
 0.4475466  1.00671327  0.00140565  1.00400000  1.00271327  0.00060009  0.00211318
 0.4477072  1.00607708  0.00140565  1.00400000  1.00207708 -0.00003834  0.00211542
 0.4478686  1.00399807  0.00140565  1.00400000  0.99999807 -0.00211957  0.00211764
 0.4480296  1.00694589  0.00140565  1.00400000  1.00294589  0.00082606  0.00211983
 0.4481878  1.00509975  0.00140565  1.00400000  1.00109975 -0.00102220  0.00212195
 0.4483488  1.00616280  0.00140565  1.00400000  1.00216280  0.00003872  0.00212409
 0.4485094  1.00687143  0.00140565  1.00400000  1.00287143  0.00074525  0.00212618
 0.4486703  1.00626089  0.00140565  1.00400000  1.00226089  0.00013264  0.00212826
 0.4488285  1.00547986  0.00140565  1.00400000  1.00147986 -0.00065041  0.00213026
 0.4489888  1.00677693  0.00140565  1.00400000  1.00277693  0.00064466  0.00213227
 0.4491481  1.00545060  0.00140565  1.00400000  1.00145060 -0.00068363  0.00213423
 0.4493100  1.00460730  0.00140565  1.00400000  1.00060730 -0.00152889  0.00213619
 0.4494685  1.00573879  0.00140565  1.00400000  1.00173879 -0.00039928  0.00213807
 0.4496306  1.00495084  0.00140565  1.00400000  1.00095084 -0.00118913  0.00213996
 0.4497905  1.00565616  0.00140565  1.00400000  1.00165616 -0.00048564  0.00214180
 0.4499507  1.00560384  0.00140565  1.00400000  1.00160384 -0.00053977  0.00214360
 0.4501109  1.00585227  0.00140565  1.00400000  1.00185227 -0.00029310  0.00214537
 0.4502682  1.00581318  0.00140565  1.00400000  1.00181318 -0.00033389  0.00214707
 0.4504304  1.00748993  0.00140565  1.00400000  1.00348993  0.00134113  0.00214879
 0.4505919  1.00668681  0.00140565  1.00400000  1.00268681  0.00053634  0.00215047
 0.4507501  1.00467706  0.00140565  1.00400000  1.00067706 -0.00147501  0.00215207
 0.4509104  1.00583721  0.00140565  1.00400000  1.00183721 -0.00031645  0.00215366
 0.4510714  1.00867069  0.00140565  1.00400000  1.00467069  0.00251547  0.00215521
 0.4512309  1.00674683  0.00140565  1.00400000  1.00274683  0.00059011  0.00215672
 0.4513911  1.00572445  0.00140565  1.00400000  1.00172445 -0.00043373  0.00215819
 0.4515515  1.00601110  0.00140565  1.00400000  1.00201110 -0.00014852  0.00215962
 0.4517106  1.00700051  0.00140565  1.00400000  1.00300051  0.00083951  0.00216100
 0.4518702  1.00666703  0.00140565  1.00400000  1.00266703  0.00050468  0.00216235
 0.4520333  1.00531258  0.00140565  1.00400000  1.00131258 -0.00085110  0.00216368
 0.4521910  1.00560513  0.00140565  1.00400000  1.00160513 -0.00055980  0.00216493
 0.4523541  1.00657793  0.00140565  1.00400000  1.00257793  0.00041174  0.00216619
 0.4525137  1.00538360  0.00140565  1.00400000  1.00138360 -0.00078377  0.00216737
 0.4526717  1.00699567  0.00140565  1.00400000  1.00299567  0.00082717  0.00216850
 0.4528346  1.00572561  0.00140565  1.00400000  1.00172561 -0.00044401  0.00216962
 0.4529930  1.00672357  0.00140565  1.00400000  1.00272357  0.00055291  0.00217067
 0.4531538  1.00623069  0.00140565  1.00400000  1.00223069  0.00005900  0.00217169
 0.4533119  1.00595228  0.00140565  1.00400000  1.00195228 -0.00022037  0.00217265
 0.4534728  1.00523320  0.00140565  1.00400000  1.00123320 -0.00094038  0.00217359
 0.4536347  1.00685245  0.00140565  1.00400000  1.00285245  0.00067796  0.00217448
 0.4537943  1.00561147  0.00140565  1.00400000  1.00161147 -0.00056385  0.00217532
 0.4539546  1.00620791  0.00140565  1.00400000  1.00220791  0.00003179  0.00217612
 0.4541137  1.00553986  0.00140565  1.00400000  1.00153986 -0.00063701  0.00217687
 0.4542741  1.00497016  0.00140565  1.00400000  1.00097015 -0.00120743  0.00217758
 0.4544350  1.00863995  0.00140565  1.00400000  1.00463995  0.00246170  0.00217825
 0.4545955  1.00623246  0.00140565  1.00400000  1.00223246  0.00005359  0.00217887
 0.4547539  1.00678945  0.00140565  1.00400000  1.00278945  0.00061001  0.00217944
 0.4549155  1.00572390  0.00140565  1.00400000  1.00172390 -0.00045608  0.00217998
 0.4550768  1.00382606  0.00140565  1.00400000  0.99982606 -0.00235440  0.00218047
 0.4552375  1.00483919  0.00140565  1.00400000  1.00083919 -0.00134172  0.00218090
 0.4553954  1.00724553  0.00140565  1.00400000  1.00324553  0.00106423  0.00218129
 0.4555552  1.00610450  0.00140565  1.00400000  1.00210450 -0.00007713  0.00218164
 0.4557168  1.00311388  0.00140565  1.00400000  0.99911388 -0.00306806  0.00218194
 0.4558754  1.00536454  0.00140565  1.00400000  1.00136454 -0.00081765  0.00218219
 0.4560374  1.00658605  0.00140565  1.00400000  1.00258604  0.00040364  0.00218240
 0.4561966  1.00548181  0.00140565  1.00400000  1.00148181 -0.00070075  0.00218256
 0.4563565  1.00556227  0.00140565  1.00400000  1.00156227 -0.00062040  0.00218268
 0.4565159  1.00691627  0.00140565  1.00400000  1.00291627  0.00073353  0.00218274
 0.4566755  1.00524512  0.00140565  1.00399785  1.00124726 -0.00093550  0.00218276
 0.4568367  1.00616111  0.00140565  1.00398454  1.00217658 -0.00000616  0.00218274
 0.4569996  1.00463454  0.00140565  1.00396460  1.00066994 -0.00151272  0.00218266
 0.4571558  1.00645702  0.00140565  1.00394103  1.00251600  0.00033345  0.00218255
 0.4573147  1.00623332  0.00140565  1.00391337  1.00231995  0.00013757  0.00218238
 0.4574766  1.00619190  0.00140565  1.00388189  1.00231001  0.00012785  0.00218216
 0.4576387  1.00736129  0.00140565  1.00384744  1.00351385  0.00133195  0.00218190
 0.4577990  1.00538033  0.00140565  1.00381078  1.00156955 -0.00061204  0.00218159
 0.4579567  1.00608661  0.00140565  1.00377238  1.00231424  0.00013300  0.00218124
 0.4581166  1.00677950  0.00140565  1.00373129  1.00304822  0.00086738  0.00218084
 0.4582786  1.00527183  0.00140565  1.00368761  1.00158421 -0.00059617  0.00218038
 0.4584369  1.00826057  0.00140565  1.00364306  1.00461752  0.00243763  0.00217989
 0.4585985  1.00429470  0.00140565  1.00359582  1.00069888 -0.00148046  0.00217934
 0.4587600  1.00517502  0.00140565  1.00354696  1.00162806 -0.00055068  0.00217874
 0.4589172  1.00711877  0.00140565  1.00349787  1.00362090  0.00144279  0.00217811
 0.4590772  1.00696451  0.00140565  1.00344650  1.00351801  0.00134059  0.00217742
 0.4592379  1.00487975  0.00140565  1.00339349  1.00148625 -0.00069043  0.00217668
 0.4593988  1.00500086  0.00140565  1.00333913  1.00166173 -0.00051416  0.00217589
 0.4595600  1.00549747  0.00140565  1.00328345  1.00221402  0.00003897  0.00217505
 0.4597204  1.00571438  0.00140565  1.00322690  1.00248748  0.00031331  0.00217417
 0.4598812  1.00409772  0.00140565  1.00316912  1.00092860 -0.00124465  0.00217324
 0.4600397  1.00428248  0.00140565  1.00311114  1.00117134 -0.00100094  0.00217228
 0.4602013  1.00479223  0.00140565  1.00305109  1.00174113 -0.00043011  0.00217124
 0.4603620  1.00560011  0.00140565  1.00299046  1.00260965  0.00043948  0.00217017
 0.4605210  1.00484077  0.00140565  1.00292963  1.00191114 -0.00025792  0.00216906
 0.4606814  1.00672941  0.00140565  1.00286751  1.00386191  0.00169402  0.00216789
 0.4608401  1.00395265  0.00140565  1.00280527  1.00114738 -0.00101930  0.00216668
 0.4610016  1.00261446  0.00140565  1.00274126  0.99987320 -0.00229221  0.00216541
 0.4611600  1.00567178  0.00140565  1.00267789  1.00299389  0.00082977  0.00216411
 0.4613206  1.00484982  0.00140565  1.00261304  1.00223678  0.00007403  0.00216275
 0.4614812  1.00377572  0.00140565  1.00254763  1.00122809 -0.00093325  0.00216134
 0.4616397  1.00616642  0.00140565  1.00248257  1.00368384  0.00152394  0.00215990
 0.4618015  1.00486689  0.00140565  1.00241576  1.00245114  0.00029275  0.00215838
 0.4619622  1.00441204  0.00140565  1.00234900  1.00206304 -0.00009379  0.00215683
 0.4621226  1.00418033  0.00140565  1.00228201  1.00189832 -0.00025691  0.00215523
 0.4622805  1.00433885  0.00140565  1.00221576  1.00212309 -0.00003051  0.00215360
 0.4624407  1.00470391  0.00140565  1.00214831  1.00255560  0.00040369  0.00215191
 0.4626031  1.00518765  0.00140565  1.00207971  1.00310794  0.00095780  0.00215014
 0.4627621  1.00622018  0.00140565  1.00201242  1.00420776  0.00205940  0.00214836
 0.4629213  1.00341930  0.00140565  1.00194492  1.00147438 -0.00067215  0.00214653
 0.4630836  1.00371289  0.00140565  1.00187601  1.00183688 -0.00030774  0.00214462
 0.4632446  1.00514382  0.00140565  1.00180767  1.00333616  0.00119349  0.00214267
 0.4634031  1.00439767  0.00140565  1.00174042  1.00265725  0.00051654  0.00214070
 0.4635621  1.00467353  0.00140565  1.00167302  1.00300051  0.00086182  0.00213868
 0.4637232  1.00384286  0.00140565  1.00160488  1.00223798  0.00010139  0.00213659
 0.4638821  1.00253593  0.00140565  1.00153783  1.00099810 -0.00113637  0.00213447
 0.4640446  1.00465515  0.00140565  1.00146954  1.00318561  0.00105335  0.00213226
 0.4642053  1.00303152  0.00140565  1.00140228  1.00162924 -0.00050079  0.00213002
 0.4643631  1.00262167  0.00140565  1.00133660  1.00128507 -0.00084271  0.00212778
 0.4645243  1.00377357  0.00140565  1.00126986  1.00250371  0.00037828  0.00212543
 0.4646858  1.00315065  0.00140565  1.00120350  1.00194714 -0.00017589  0.00212304
 0.4648452  1.00376286  0.00140565  1.00113853  1.00262433  0.00050371  0.00212062
 0.4650052  1.00330014  0.00140565  1.00107390  1.00222624  0.00010810  0.00211815
 0.4651660  1.00394012  0.00140565  1.00100961  1.00293051  0.00081490  0.00211561
 0.4653250  1.00296256  0.00140565  1.00094675  1.00201580 -0.00009725  0.00211306
 0.4654874  1.00315173  0.00140565  1.00088332  1.00226840  0.00015801  0.00211039
 0.4656438  1.00485403  0.00140565  1.00082314  1.00403090  0.00192312  0.00210778
 0.4658042  1.00155022  0.00140565  1.00076234  1.00078787 -0.00131718  0.00210505
 0.4659678  1.00219825  0.00140565  1.00070137  1.00149687 -0.00060534  0.00210221
 0.4661276  1.00162208  0.00140565  1.00064297  1.00097911 -0.00112028  0.00209939
 0.4662857  1.00054825  0.00140565  1.00058640  0.99996185 -0.00213471  0.00209655
 0.4664479  1.00153340  0.00140565  1.00052973  1.00100368 -0.00108991  0.00209359
 0.4666088  1.00384518  0.00140565  1.00047492  1.00337026  0.00127966  0.00209059
 0.4667680  1.00222228  0.00140565  1.00042229  1.00179999 -0.00028759  0.00208758
 0.4669256  1.00401935  0.00140565  1.00037183  1.00364752  0.00156297  0.00208455
 0.4670858  1.00256667  0.00140565  1.00032240  1.00224426  0.00016285  0.00208142
 0.4672468  1.00506950  0.00140565  1.00027477  1.00479472  0.00271650  0.00207822
 0.4674075  1.00286005  0.00140565  1.00022944  1.00263061  0.00055564  0.00207497
 0.4675680  1.00329108  0.00140565  1.00018666  1.00310442  0.00103275  0.00207167
 0.4677265  1.00316336  0.00140565  1.00014711  1.00301625  0.00094788  0.00206837
 0.4678890  1.00361893  0.00140565  1.00010968  1.00350926  0.00144433  0.00206493
 0.4680494  1.00205841  0.00140565  1.00007625  1.00198216 -0.00007931  0.00206147
 0.4682078  1.00028887  0.00140565  1.00004727  1.00024160 -0.00181641  0.00205801
 0.4683676  1.00220008  0.00140565  1.00002299  1.00217708  0.00012261  0.00205447
 0.4685293  1.00350700  0.00140565  1.00000519  1.00350180  0.00145097  0.00205083
 0.4686895  1.00230414  0.00140565  1.00000000  1.00230414  0.00025697  0.00204717
 0.4688482  1.00292237  0.00140565  1.00000000  1.00292237  0.00087888  0.00204349
 0.4690087  1.00102288  0.00140565  1.00000000  1.00102288 -0.00101684  0.00203971
 0.4691683  1.00317610  0.00140565  1.00000000  1.00317610  0.00114020  0.00203591
 0.4693299  1.00197975  0.00140565  1.00000000  1.00197975 -0.00005224  0.00203200
 0.4694907  1.00174649  0.00140565  1.00000000  1.00174649 -0.00028155  0.00202805
 0.4696484  1.00170561  0.00140565  1.00000000  1.00170561 -0.00031851  0.00202412
 0.4698101  1.00108396  0.00140565  1.00000000  1.00108396 -0.00093608  0.00202004
 0.4699709  1.00232203  0.00140565  1.00000000  1.00232203  0.00030610  0.00201592
 0.4701307  1.00196532  0.00140565  1.00000000  1.00196532 -0.00004646  0.00201178
 0.4702897  1.00156871  0.00140565  1.00000000  1.00156871 -0.00043889  0.00200760
 0.4704505  1.00266206  0.00140565  1.00000000  1.00266206  0.00065874  0.00200331
 0.4706086  1.00144876  0.00140565  1.00000000  1.00144876 -0.00055029  0.00199905
 0.4707712  1.00150051  0.00140565  1.00000000  1.00150051 -0.00049409  0.00199460
 0.4709307  1.00194715  0.00140565  1.00000000  1.00194715 -0.00004302  0.00199018
 0.4710908  1.00094586  0.00140565  1.00000000  1.00094586 -0.00103983  0.00198568
 0.4712517  1.00135705  0.00140565  1.00000000  1.00135705 -0.00062406  0.00198111
 0.4714124  1.00301474  0.00140565  1.00000000  1.00301474  0.00103826  0.00197648
 0.4715703  1.00287718  0.00140565  1.00000000  1.00287718  0.00090531  0.00197187
 0.4717318  1.00267346  0.00140565  1.00000000  1.00267346  0.00070636  0.00196710
 0.4718916  1.00149937  0.00140565  1.00000000  1.00149937 -0.00046295  0.00196232
 0.4720501  1.00243239  0.00140565  1.00000000  1.00243239  0.00047487  0.00195752
 0.4722131  1.00251687  0.00140565  1.00000000  1.00251687  0.00056435  0.00195252
 0.4723734  1.00189932  0.00140565  1.00000000  1.00189932 -0.00004823  0.00194755
 0.4725344  1.00103942  0.00140565  1.00000000  1.00103942 -0.00090307  0.00194249
 0.4726927  1.00164209  0.00140565  1.00000000  1.00164209 -0.00029536  0.00193745
 0.4728521  1.00088359  0.00140565  1.00000000  1.00088359 -0.00104874  0.00193233
 0.4730133  1.00195468  0.00140565  1.00000000  1.00195468  0.00002760  0.00192708
 0.4731712  1.00319865  0.00140565  1.00000000  1.00319865  0.00127678  0.00192187
 0.4733341  1.00221185  0.00140565  1.00000000  1.00221185  0.00029540  0.00191645
 0.4734932  1.00261947  0.00140565  1.00000000  1.00261947  0.00070840  0.00191108
 0.4736550  1.00076238  0.00140565  1.00000000  1.00076238 -0.00114318  0.00190556
 0.4738150  1.00114636  0.00140565  1.00000000  1.00114636 -0.00075368  0.00190003
 0.4739713  1.00028085  0.00140565  1.00000000  1.00028085 -0.00161373  0.00189458
 0.4741343  1.00022908  0.00140565  1.00000000  1.00022908 -0.00165975  0.00188883
 0.4742926  1.00158584  0.00140565  1.00000000  1.00158584 -0.00029733  0.00188317
 0.4744545  1.00138593  0.00140565  1.00000000  1.00138593 -0.00049140  0.00187733
 0.4746152  1.00292326  0.00140565  1.00000000  1.00292326  0.00105180  0.00187146
 0.4747748  1.00160831  0.00140565  1.00000000  1.00160831 -0.00025727  0.00186557
 0.4749350  1.00137304  0.00140565  1.00000000  1.00137304 -0.00048655  0.00185959
 0.4750950  1.00204215  0.00140565  1.00000000  1.00204215  0.00018859  0.00185356
 0.4752538  1.00323838  0.00140565  1.00000000  1.00323838  0.00139088  0.00184750
 0.4754165  1.00121510  0.00140565  1.00000000  1.00121510 -0.00062613  0.00184123
 0.4755744  1.00084393  0.00140565  1.00000000  1.00084393 -0.00099115  0.00183508
 0.4757373  1.00165883  0.00140565  1.00000000  1.00165883 -0.00016984  0.00182867
 0.4758963  1.00097545  0.00140565  1.00000000  1.00097545 -0.00084689  0.00182234
 0.4760560  1.00369121  0.00140565  1.00000000  1.00369121  0.00187529  0.00181592
 0.4762166  1.00100036  0.00140565  1.00000000  1.00100036 -0.00080904  0.00180939
 0.4763762  1.00147061  0.00140565  1.00000000  1.00147061 -0.00033223  0.00180285
 0.4765378  0.99995053  0.00140565  1.00000000  0.99995053 -0.00184561  0.00179614
 0.4766959  1.00153807  0.00140565  1.00000000  1.00153807 -0.00025145  0.00178952
 0.4768575  1.00276983  0.00140565  1.00000000  1.00276983  0.00098714  0.00178269
 0.4770183  1.00162979  0.00140565  1.00000000  1.00162979 -0.00014603  0.00177582
 0.4771756  1.00063823  0.00140565  1.00000000  1.00063823 -0.00113080  0.00176903
 0.4773383  1.00219013  0.00140565  1.00000000  1.00219013  0.00042819  0.00176194
 0.4774968  1.00257164  0.00140565  1.00000000  1.00257164  0.00081667  0.00175496
 0.4776576  1.00166425  0.00140565  1.00000000  1.00166425 -0.00008357  0.00174782
 0.4778192  0.99966986  0.00140565  1.00000000  0.99966986 -0.00207071  0.00174057
 0.4779798  1.00138880  0.00140565  1.00000000  1.00138880 -0.00034450  0.00173329
 0.4781387  1.00034180  0.00140565  1.00000000  1.00034180 -0.00138423  0.00172603
 0.4782998  1.00325095  0.00140565  1.00000000  1.00325095  0.00153236  0.00171859
 0.4784594  1.00138438  0.00140565  1.00000000  1.00138438 -0.00032678  0.00171116
 0.4786206  1.00214491  0.00140565  1.00000000  1.00214491  0.00044133  0.00170358
 0.4787783  1.00154784  0.00140565  1.00000000  1.00154784 -0.00014826  0.00169610
 0.4789387  1.00117311  0.00140565  1.00000000  1.00117311 -0.00051531  0.00168842
 0.4790959  1.00114941  0.00140565  1.00000000  1.00114941 -0.00053141  0.00168082
 0.4792589  1.00346808  0.00140565  1.00000000  1.00346808  0.00179520  0.00167288
 0.4794181  1.00272594  0.00140565  1.00000000  1.00272594  0.00106089  0.00166506
 0.4795777  1.00167326  0.00140565  1.00000000  1.00167326  0.00001612  0.00165714
 0.4797402  1.00039467  0.00140565  1.00000000  1.00039467 -0.00125434  0.00164901
 0.4799006  1.00102125  0.00140565  1.00000000  1.00102125 -0.00061967  0.00164092
 0.4800617  1.00078086  0.00140565  1.00000000  1.00078086 -0.00085186  0.00163272
 0.4802187  1.00048779  0.00140565  1.00000000  1.00048779 -0.00113687  0.00162467
 0.4803808  1.00138281  0.00140565  1.00000000  1.00138281 -0.00023347  0.00161628
 0.4805407  1.00426635  0.00140565  1.00000000  1.00426635  0.00265841  0.00160794
 0.4807007  1.00066918  0.00140565  1.00000000  1.00066918 -0.00093034  0.00159952
 0.4808609  1.00095059  0.00140565  1.00000000  1.00095059 -0.00064043  0.00159103
 0.4810204  0.99946251  0.00140565  1.00000000  0.99946251 -0.00211999  0.00158250
 0.4811798  1.00263754  0.00140565  1.00000000  1.00263754  0.00106362  0.00157391
 0.4813404  1.00058320  0.00140565  1.00000000  1.00058320 -0.00098200  0.00156519
 0.4814996  1.00202028  0.00140565  1.00000000  1.00202028  0.00046380  0.00155648
 0.4816613  1.00355659  0.00140565  1.00000000  1.00355659  0.00200901  0.00154758
 0.4818219  1.00025373  0.00140565  1.00000000  1.00025373 -0.00128492  0.00153865
 0.4819818  1.00075404  0.00140565  1.00000000  1.00075404 -0.00077567  0.00152970
 0.4821414  1.00106452  0.00140565  1.00000000  1.00106452 -0.00045619  0.00152071
 0.4823028  1.00043181  0.00140565  1.00000000  1.00043181 -0.00107974  0.00151154
 0.4824606  1.00131880  0.00140565  1.00000000  1.00131880 -0.00018372  0.00150252
 0.4826232  1.00024382  0.00140565  1.00000000  1.00024382 -0.00124933  0.00149315
 0.4827824  1.00292429  0.00140565  1.00000000  1.00292429  0.00144037  0.00148392
 0.4829417  1.00036875  0.00140565  1.00000000  1.00036875 -0.00110587  0.00147462
 0.4831025  1.00138311  0.00140565  1.00000000  1.00138311 -0.00008205  0.00146516
 0.4832623  1.00075133  0.00140565  1.00000000  1.00075133 -0.00070438  0.00145571
 0.4834224  1.00341844  0.00140565  1.00000000  1.00341844  0.00197227  0.00144617
 0.4835826  1.00129318  0.00140565  1.00000000  1.00129318 -0.00014338  0.00143656
 0.4837426  1.00050863  0.00140565  1.00000000  1.00050863 -0.00091827  0.00142690
 0.4839032  1.00195180  0.00140565  1.00000000  1.00195180  0.00053466  0.00141715
 0.4840630  1.00155975  0.00140565  1.00000000  1.00155975  0.00015237  0.00140738
 0.4842256  1.00033214  0.00140565  1.00000000  1.00033214 -0.00106523  0.00139738
 0.4843834  1.00088697  0.00140565  1.00000000  1.00088697 -0.00050065  0.00138762
 0.4845432  1.00064772  0.00140565  1.00000000  1.00064772 -0.00072995  0.00137768
 0.4847047  1.00042961  0.00140565  1.00000000  1.00042961 -0.00093795  0.00136756
 0.4848615  1.00033489  0.00140565  1.00000000  1.00033489 -0.00102281  0.00135769
 0.4850247  1.00049032  0.00140565  1.00000000  1.00049032 -0.00085704  0.00134736
 0.4851838  1.00018991  0.00140565  1.00000000  1.00018991 -0.00114732  0.00133723
 0.4853463  1.00218337  0.00140565  1.00000000  1.00218337  0.00085654  0.00132683
 0.4855063  1.00097826  0.00140565  1.00000000  1.00097826 -0.00033828  0.00131654
 0.4856669  1.00119050  0.00140565  1.00000000  1.00119050 -0.00011565  0.00130615
 0.4858236  1.00004694  0.00140565  1.00000000  1.00004694 -0.00124902  0.00129596
 0.4859854  1.00181037  0.00140565  1.00000000  1.00181037  0.00052497  0.00128539
 0.4861445  0.99954816  0.00140565  1.00000000  0.99954816 -0.00172678  0.00127494
 0.4863063  1.00041989  0.00140565  1.00000000  1.00041989 -0.00084438  0.00126427
 0.4864659  0.99912907  0.00140565  1.00000000  0.99912907 -0.00212462  0.00125369
 0.4866263  1.00042991  0.00140565  1.00000000  1.00042991 -0.00081311  0.00124301
 0.4867886  1.00074337  0.00140565  1.00000000  1.00074337 -0.00048879  0.00123216
 0.4869464  1.00149288  0.00140565  1.00000000  1.00149288  0.00027132  0.00122156
 0.4871063  1.00213482  0.00140565  1.00000000  1.00213482  0.00092405  0.00121077
 0.4872654  1.00103378  0.00140565  1.00000000  1.00103378 -0.00016621  0.00119999
 0.4874265  1.00211545  0.00140565  1.00000000  1.00211545  0.00092641  0.00118904
 0.4875882  1.00225621  0.00140565  1.00000000  1.00225621  0.00107821  0.00117800
 0.4877475  1.00020419  0.00140565  1.00000000  1.00020419 -0.00096288  0.00116708
 0.4879087  1.00175225  0.00140565  1.00000000  1.00175225  0.00059626  0.00115599
 0.4880690  1.00071692  0.00140565  1.00000000  1.00071692 -0.00042801  0.00114492
 0.4882267  1.00013180  0.00140565  1.00000000  1.00013180 -0.00100220  0.00113400
 0.4883886  1.00066249  0.00140565  1.00000000  1.00066249 -0.00046025  0.00112274
 0.4885469  1.00188935  0.00140565  1.00000000  1.00188935  0.00077764  0.00111171
 0.4887076  1.00144822  0.00140565  1.00000000  1.00144822  0.00034775  0.00110047
 0.4888671  1.00142195  0.00140565  1.00000000  1.00142195  0.00033268  0.00108928
 0.4890310  1.00067502  0.00140565  1.00000000  1.00067502 -0.00040273  0.00107775
 0.4891901  1.00019369  0.00140565  1.00000000  1.00019369 -0.00087283  0.00106652
 0.4893488  1.00026635  0.00140565  1.00000000  1.00026635 -0.00078894  0.00105529
 0.4895117  1.00106279  0.00140565  1.00000000  1.00106279  0.00001905  0.00104374
 0.4896696  1.00004130  0.00140565  1.00000000  1.00004130 -0.00099122  0.00103252
 0.4898298  0.99955220  0.00140565  1.00000000  0.99955220 -0.00146891  0.00102110
 0.4899905  0.99993762  0.00140565  1.00000000  0.99993762 -0.00107200  0.00100963
 0.4901505  1.00015027  0.00140565  1.00000000  1.00015027 -0.00084790  0.00099818
 0.4903106  1.00276628  0.00140565  1.00000000  1.00276628  0.00177958  0.00098670
 0.4904711  1.00097638  0.00140565  1.00000000  1.00097638  0.00000121  0.00097517
 0.4906301  1.00037836  0.00140565  1.00000000  1.00037836 -0.00058538  0.00096373
 0.4907901  1.00085188  0.00140565  1.00000000  1.00085188 -0.00010033  0.00095221
 0.4909503  1.00188243  0.00140565  1.00000000  1.00188243  0.00094178  0.00094065
 0.4911118  1.00163924  0.00140565  1.00000000  1.00163924  0.00071025  0.00092898
 0.4912715  1.00120490  0.00140565  1.00000000  1.00120490  0.00028747  0.00091743
 0.4914330  1.00123279  0.00140565  1.00000000  1.00123279  0.00032705  0.00090574
 0.4915908  1.00070967  0.00140565  1.00000000  1.00070967 -0.00018463  0.00089430
 0.4917524  1.00279483  0.00140565  1.00000000  1.00279483  0.00191224  0.00088259
 0.4919126  1.00091597  0.00140565  1.00000000  1.00091597  0.00004502  0.00087096
 0.4920732  1.00153034  0.00140565  1.00000000  1.00153034  0.00067104  0.00085930
 0.4922333  1.00158134  0.00140565  1.00000000  1.00158134  0.00073367  0.00084767
 0.4923933  1.00108494  0.00140565  1.00000000  1.00108494  0.00024889  0.00083605
 0.4925516  1.00119000  0.00140565  1.00000000  1.00119000  0.00036546  0.00082454
 0.4927124  1.00159283  0.00140565  1.00000000  1.00159283  0.00077997  0.00081286
 0.4928747  1.00021812  0.00140565  1.00000000  1.00021812 -0.00058295  0.00080107
 0.4930336  1.00090705  0.00140565  1.00000000  1.00090705  0.00011752  0.00078953
 0.4931946  0.99859139  0.00140565  1.00000000  0.99859139 -0.00218646  0.00077784
 0.4933510  0.99833196  0.00140565  1.00000000  0.99833196 -0.00243454  0.00076649
 0.4935163  1.00132148  0.00140565  1.00000000  1.00132148  0.00056697  0.00075451
 0.4936752  1.00069648  0.00140565  1.00000000  1.00069648 -0.00004652  0.00074300
 0.4938350  1.00131559  0.00140565  1.00000000  1.00131559  0.00058416  0.00073143
 0.4939942  1.00001043  0.00140565  1.00000000  1.00001043 -0.00070949  0.00071992
 0.4941549  1.00145882  0.00140565  1.00000000  1.00145882  0.00075050  0.00070832
 0.4943155  1.00161710  0.00140565  1.00000000  1.00161710  0.00092036  0.00069674
 0.4944743  1.00127210  0.00140565  1.00000000  1.00127210  0.00058679  0.00068531
 0.4946356  1.00105276  0.00140565  1.00000000  1.00105276  0.00037904  0.00067372
 0.4947942  1.00155765  0.00140565  1.00000000  1.00155765  0.00089531  0.00066234
 0.4949525  0.99914483  0.00140565  1.00000000  0.99914483 -0.00150618  0.00065101
 0.4951134  1.00194166  0.00140565  1.00000000  1.00194166  0.00130214  0.00063951
 0.4952737  1.00014131  0.00140565  1.00000000  1.00014131 -0.00048678  0.00062809
 0.4954364  1.00131908  0.00140565  1.00000000  1.00131908  0.00070256  0.00061652
 0.4955950  1.00246982  0.00140565  1.00000000  1.00246982  0.00186454  0.00060528
 0.4957562  0.99992272  0.00140565  1.00000000  0.99992272 -0.00067116  0.00059388
 0.4959146  1.00064750  0.00140565  1.00000000  1.00064750  0.00006480  0.00058270
 0.4960774  1.00254683  0.00140565  1.00000000  1.00254683  0.00197557  0.00057126
 0.4962347  1.00014438  0.00140565  1.00000000  1.00014438 -0.00041586  0.00056024
 0.4963950  0.99904340  0.00140565  1.00000000  0.99904340 -0.00150564  0.00054904
 0.4965571  1.00026425  0.00140565  1.00000000  1.00026425 -0.00027351  0.00053776
 0.4967148  1.00027036  0.00140565  1.00000000  1.00027036 -0.00025646  0.00052682
 0.4968779  1.00203242  0.00140565  1.00000000  1.00203242  0.00151686  0.00051557
 0.4970376  1.00004170  0.00140565  1.00000000  1.00004170 -0.00046287  0.00050458
 0.4971978  1.00205826  0.00140565  1.00000000  1.00205826  0.00156466  0.00049360
 0.4973566  1.00062139  0.00140565  1.00000000  1.00062139  0.00013862  0.00048277
 0.4975194  1.00136642  0.00140565  1.00000000  1.00136642  0.00089470  0.00047172
 0.4976777  0.99969032  0.00140565  1.00000000  0.99969032 -0.00077070  0.00046102
 0.4978372  1.00089271  0.00140565  1.00000000  1.00089271  0.00044242  0.00045029
 0.4979990  1.00088624  0.00140565  1.00000000  1.00088624  0.00044677  0.00043947
 0.4981577  1.00190951  0.00140565  1.00000000  1.00190951  0.00148061  0.00042890
 0.4983177  1.00007282  0.00140565  1.00000000  1.00007282 -0.00034549  0.00041831
 0.4984778  1.00007497  0.00140565  1.00000000  1.00007497 -0.00033280  0.00040777
 0.4986389  0.99997342  0.00140565  1.00000000  0.99997342 -0.00042381  0.00039722
 0.4987995  1.00039146  0.00140565  1.00000000  1.00039146  0.00000469  0.00038677
 0.4989595  0.99897763  0.00140565  1.00000000  0.99897763 -0.00139879  0.00037642
 0.4991174  1.00015059  0.00140565  1.00000000  1.00015059 -0.00021569  0.00036627
 0.4992786  0.99978472  0.00140565  1.00000000  0.99978472 -0.00057126  0.00035598
 0.4994399  1.00069111  0.00140565  1.00000000  1.00069111  0.00034537  0.00034574
 0.4995996  1.00268827  0.00140565  1.00000000  1.00268827  0.00235259  0.00033569
 0.4997595  0.99945006  0.00140565  1.00000000  0.99945006 -0.00087562  0.00032568
 0.4999204  1.00004262  0.00140565  1.00000000  1.00004262 -0.00027307  0.00031569
 0.5000789  0.99996940  0.00140565  1.00000000  0.99996940 -0.00033652  0.00030592
 0.5002414  0.99863364  0.00140565  1.00000000  0.99863364 -0.00166234  0.00029597
 0.5004026  1.00004750  0.00140565  1.00000000  1.00004750 -0.00023870  0.00028619
 0.5005604  1.00142661  0.00140565  1.00000000  1.00142661  0.00114992  0.00027670
 0.5007222  1.00047901  0.00140565  1.00000000  1.00047901  0.00021198  0.00026703
 0.5008811  1.00157196  0.00140565  1.00000000  1.00157196  0.00131433  0.00025763
 0.5010414  1.00041509  0.00140565  1.00000000  1.00041509  0.00016686  0.00024822
 0.5012007  1.00015119  0.00140565  1.00000000  1.00015119 -0.00008777  0.00023896
 0.5013615  1.00135978  0.00140565  1.00000000  1.00135978  0.00113009  0.00022968
 0.5015215  1.00014138  0.00140565  1.00000000  1.00014138 -0.00007917  0.00022055
 0.5016816  1.00060031  0.00140565  1.00000000  1.00060031  0.00038881  0.00021150
 0.5018424  1.00035784  0.00140565  1.00000000  1.00035784  0.00015534  0.00020250
 0.5020038  0.99735484  0.00140565  1.00000000  0.99735484 -0.00283871  0.00019355
 0.5021633  0.99986673  0.00140565  1.00000000  0.99986673 -0.00031807  0.00018480
 0.5023213  1.00080369  0.00140565  1.00000000  1.00080369  0.00062748  0.00017622
 0.5024832  0.99930846  0.00140565  1.00000000  0.99930846 -0.00085907  0.00016752
 0.5026423  0.99886131  0.00140565  1.00000000  0.99886131 -0.00129777  0.00015908
 0.5028022  1.00034736  0.00140565  1.00000000  1.00034736  0.00019668  0.00015068
 0.5029633  1.00119669  0.00140565  1.00000000  1.00119669  0.00105438  0.00014231
 0.5031232  1.00065194  0.00140565  1.00000000  1.00065194  0.00051783  0.00013411
 0.5032815  0.99982227  0.00140565  1.00000000  0.99982227 -0.00030381  0.00012609
 0.5034444  0.99952500  0.00140565  1.00000000  0.99952500 -0.00059293  0.00011793
 0.5036028  0.99897095  0.00140565  1.00000000  0.99897095 -0.00113915  0.00011010
 0.5037634  0.99841691  0.00140565  1.00000000  0.99841691 -0.00168536  0.00010227
 0.5039255  0.99951888  0.00140565  1.00000000  0.99951888 -0.00057559  0.00009446
 0.5040837  1.00145902  0.00140565  1.00000000  1.00145902  0.00137207  0.00008695
 0.5042441  0.99800950  0.00140565  1.00000000  0.99800950 -0.00206994  0.00007944
 0.5044029  1.00094660  0.00140565  1.00000000  1.00094660  0.00087450  0.00007210
 0.5045643  1.00049903  0.00140565  1.00000000  1.00049903  0.00043428  0.00006475
 0.5047239  1.00081651  0.00140565  1.00000000  1.00081651  0.00075891  0.00005760
 0.5048862  0.99862345  0.00140565  1.00000000  0.99862345 -0.00142698  0.00005043
 0.5050470  0.99970791  0.00140565  1.00000000  0.99970791 -0.00033552  0.00004343
 0.5052047  0.99902208  0.00140565  1.00000000  0.99902208 -0.00101461  0.00003668
 0.5053653  1.00026892  0.00140565  1.00000000  1.00026892  0.00023900  0.00002992
 0.5055240  0.99852719  0.00140565  1.00000000  0.99852719 -0.00149615  0.00002334
 0.5056846  0.99853259  0.00140565  1.00000000  0.99853259 -0.00148421  0.00001680
 0.5058471  1.00062278  0.00140565  1.00000000  1.00062278  0.00061248  0.00001030
 0.5060062  0.99992642  0.00140565  1.00000000  0.99992642 -0.00007762  0.00000404
 0.5061659  1.00037702  0.00140565  1.00000000  1.00037702  0.00037915 -0.00000213
 0.5063268  1.00036028  0.00140565  1.00000000  1.00036028  0.00036851 -0.00000823
 0.5064874  1.00053776  0.00140565  1.00000000  1.00053776  0.00055197 -0.00001420
 0.5066458  0.99953148  0.00140565  1.00000000  0.99953148 -0.00044854 -0.00001998
 0.5068073  0.99961205  0.00140565  1.00000000  0.99961205 -0.00036220 -0.00002575
 0.5069664  0.99963348  0.00140565  1.00000000  0.99963348 -0.00033519 -0.00003133
 0.5071270  0.99932964  0.00140565  1.00000000  0.99932964 -0.00063352 -0.00003684
 0.5072865  1.00000805  0.00140565  1.00000000  1.00000805  0.00005025 -0.00004219
 0.5074477  0.99824911  0.00140565  1.00000000  0.99824911 -0.00170339 -0.00004749
 0.5076085  0.99934482  0.00140565  1.00000000  0.99934482 -0.00060252 -0.00005266
 0.5077693  1.00104547  0.00140565  1.00000000  1.00104547  0.00110317 -0.00005770
 0.5079272  1.00167915  0.00140565  1.00000000  1.00167915  0.00174170 -0.00006254
 0.5080900  1.00023909  0.00140565  1.00000000  1.00023909  0.00030650 -0.00006741
 0.5082471  0.99821229  0.00140565  1.00000000  0.99821229 -0.00171571 -0.00007200
 0.5084099  0.99905911  0.00140565  1.00000000  0.99905911 -0.00086426 -0.00007663
 0.5085703  0.99978944  0.00140565  1.00000000  0.99978944 -0.00012948 -0.00008107
 0.5087274  1.00044022  0.00140565  1.00000000  1.00044022  0.00052553 -0.00008531
 0.5088890  0.99872468  0.00140565  1.00000000  0.99872468 -0.00118577 -0.00008955
 0.5090484  1.00051462  0.00140565  1.00000000  1.00051462  0.00060823 -0.00009361
 0.5092103  1.00037122  0.00140565  1.00000000  1.00037122  0.00046884 -0.00009762
 0.5093705  0.99998543  0.00140565  1.00000000  0.99998543  0.00008690 -0.00010147
 0.5095302  1.00286450  0.00140565  1.00000000  1.00286450  0.00296969 -0.00010518
 0.5096910  0.99980675  0.00140565  1.00000000  0.99980675 -0.00008445 -0.00010881
 0.5098495  0.99764813  0.00140565  1.00000000  0.99764813 -0.00223961 -0.00011226
 0.5100111  1.00058114  0.00140565  1.00000000  1.00058114  0.00069681 -0.00011567
 0.5101699  0.99940911  0.00140565  1.00000000  0.99940911 -0.00047200 -0.00011890
 0.5103305  0.99940004  0.00140565  1.00000000  0.99940004 -0.00047792 -0.00012204
 0.5104918  0.99998490  0.00140565  1.00000000  0.99998490  0.00010998 -0.00012509
 0.5106513  1.00140769  0.00140565  1.00000000  1.00140769  0.00153567 -0.00012798
 0.5108106  0.99978287  0.00140565  1.00000000  0.99978287 -0.00008638 -0.00013075
 0.5109722  0.99974724  0.00140565  1.00000000  0.99974724 -0.00011932 -0.00013345
 0.5111296  0.99961441  0.00140565  1.00000000  0.99961441 -0.00024963 -0.00013596
 0.5112887  1.00096564  0.00140565  1.00000000  1.00096564  0.00110402 -0.00013838
 0.5114526  0.99901707  0.00140565  1.00000000  0.99901707 -0.00084217 -0.00014076
 0.5116097  0.99821710  0.00140565  1.00000000  0.99821710 -0.00163997 -0.00014293
 0.5117710  0.99874462  0.00140565  1.00000000  0.99874462 -0.00111034 -0.00014504
 0.5119329  1.00220843  0.00140565  1.00000000  1.00220843  0.00235548 -0.00014705
 0.5120940  0.99865858  0.00140565  1.00000000  0.99865858 -0.00119250 -0.00014892
 0.5122523  1.00003926  0.00140565  1.00000000  1.00003926  0.00018992 -0.00015066
 0.5124137  1.00037757  0.00140565  1.00000000  1.00037757  0.00052988 -0.00015231
 0.5125725  1.00136418  0.00140565  1.00000000  1.00136418  0.00151801 -0.00015383
 0.5127345  0.99912905  0.00140565  1.00000000  0.99912905 -0.00071568 -0.00015527
 0.5128943  0.99915266  0.00140565  1.00000000  0.99915266 -0.00069076 -0.00015658
 0.5130535  0.99986159  0.00140565  1.00000000  0.99986159  0.00001936 -0.00015777
 0.5132130  0.99942960  0.00140565  1.00000000  0.99942960 -0.00041154 -0.00015886
 0.5133737  0.99969957  0.00140565  1.00000000  0.99969957 -0.00014058 -0.00015985
 0.5135353  0.99932414  0.00140565  1.00000000  0.99932414 -0.00051513 -0.00016073
 0.5136942  1.00085575  0.00140565  1.00000000  1.00085575  0.00101724 -0.00016149
 0.5138549  1.00009620  0.00140565  1.00000000  1.00009620  0.00025836 -0.00016216
 0.5140166  0.99587047  0.00140565  1.00000000  0.99587047 -0.00396681 -0.00016272
 0.5141746  0.99837028  0.00140565  1.00000000  0.99837028 -0.00146655 -0.00016317
 0.5143358  0.99700204  0.00140565  1.00000000  0.99700204 -0.00283444 -0.00016352
 0.5144962  0.99889178  0.00140565  1.00000000  0.99889178 -0.00094446 -0.00016377
 0.5146530  1.00170487  0.00140565  1.00000000  1.00170487  0.00186878 -0.00016391
 0.5148137  0.99830653  0.00140565  1.00000000  0.99830653 -0.00152951 -0.00016396
 0.5149762  0.99807054  0.00140565  1.00000000  0.99807054 -0.00176555 -0.00016390
 0.5151347  1.00015678  0.00140565  1.00000000  1.00015678  0.00032053 -0.00016375
 0.5152939  0.99991028  0.00140565  1.00000000  0.99991028  0.00007378 -0.00016350
 0.5154560  0.99723574  0.00140565  1.00000000  0.99723574 -0.00260110 -0.00016315
 0.5156137  1.00012035  0.00140565  1.00000000  1.00012035  0.00028307 -0.00016272
 0.5157769  0.99998784  0.00140565  1.00000000  0.99998784  0.00015001 -0.00016217
 0.5159345  0.99948955  0.00140565  1.00000000  0.99948955 -0.00034891 -0.00016154
 0.5160960  1.00009830  0.00140565  1.00000000  1.00009830  0.00025912 -0.00016081
 0.5162582  1.00013674  0.00140565  1.00000000  1.00013674  0.00029672 -0.00015999
 0.5164160  0.99918953  0.00140565  1.00000000  0.99918953 -0.00065138 -0.00015909
 0.5165773  1.00023953  0.00140565  1.00000000  1.00023953  0.00039762 -0.00015809
 0.5167357  0.99821052  0.00140565  1.00000000  0.99821052 -0.00163247 -0.00015702
 0.5168966  1.00000934  0.00140565  1.00000000  1.00000934  0.00016518 -0.00015584
 0.5170585  1.00103226  0.00140565  1.00000000  1.00103226  0.00118683 -0.00015457
 0.5172182  1.00019672  0.00140565  1.00000000  1.00019672  0.00034995 -0.00015323
 0.5173771  0.99802513  0.00140565  1.00000000  0.99802513 -0.00182306 -0.00015181
 0.5175375  0.99898704  0.00140565  1.00000000  0.99898704 -0.00086266 -0.00015030
 0.5176972  1.00056445  0.00140565  1.00000000  1.00056445  0.00071316 -0.00014871
 0.5178573  1.00012339  0.00140565  1.00000000  1.00012339  0.00027043 -0.00014704
 0.5180150  0.99901501  0.00140565  1.00000000  0.99901501 -0.00083967 -0.00014532
 0.5181777  1.00000267  0.00140565  1.00000000  1.00000267  0.00014613 -0.00014346
 0.5183389  0.99831780  0.00140565  1.00000000  0.99831780 -0.00154065 -0.00014155
 0.5185004  0.99994922  0.00140565  1.00000000  0.99994922  0.00008877 -0.00013955
 0.5186558  0.99925615  0.00140565  1.00000000  0.99925615 -0.00060629 -0.00013756
 0.5188178  0.99934533  0.00140565  1.00000000  0.99934533 -0.00051926 -0.00013541
 0.5189798  0.99969536  0.00140565  1.00000000  0.99969536 -0.00017145 -0.00013319
 0.5191376  0.99946517  0.00140565  1.00000000  0.99946517 -0.00040387 -0.00013096
 0.5192995  0.99988234  0.00140565  1.00000000  0.99988234  0.00001094 -0.00012859
 0.5194595  1.00110532  0.00140565  1.00000000  1.00110532  0.00123151 -0.00012619
 0.5196182  1.00009050  0.00140565  1.00000000  1.00009050  0.00021425 -0.00012375
 0.5197788  1.00038603  0.00140565  1.00000000  1.00038603  0.00050724 -0.00012121
 0.5199403  0.99797864  0.00140565  1.00000000  0.99797864 -0.00190277 -0.00011859
 0.5200993  1.00011493  0.00140565  1.00000000  1.00011493  0.00023087 -0.00011595
 0.5202600  0.99980489  0.00140565  1.00000000  0.99980489 -0.00008189 -0.00011322
 0.5204211  0.99886627  0.00140565  1.00000000  0.99886627 -0.00102331 -0.00011042
 0.5205811  0.99909745  0.00140565  1.00000000  0.99909745 -0.00079496 -0.00010758
 0.5207400  1.00029207  0.00140565  1.00000000  1.00029207  0.00039678 -0.00010471
 0.5209008  1.00022660  0.00140565  1.00000000  1.00022660  0.00032835 -0.00010175
 0.5210601  1.00031114  0.00140565  1.00000000  1.00031114  0.00040990 -0.00009876
 0.5212218  0.99987285  0.00140565  1.00000000  0.99987285 -0.00003148 -0.00009567
 0.5213824  1.00030501  0.00140565  1.00000000  1.00030501  0.00039756 -0.00009255
 0.5215401  1.00062365  0.00140565  1.00000000  1.00062365  0.00071309 -0.00008944
 0.5216993  0.99896515  0.00140565  1.00000000  0.99896515 -0.00094860 -0.00008625
 0.5218637  1.00097652  0.00140565  1.00000000  1.00097652  0.00105943 -0.00008291
 0.5220196  1.00088934  0.00140565  1.00000000  1.00088934  0.00096904 -0.00007969
 0.5221818  0.99966184  0.00140565  1.00000000  0.99966184 -0.00026186 -0.00007630
 0.5223422  0.99787041  0.00140565  1.00000000  0.99787041 -0.00205668 -0.00007291
 0.5225032  0.99934750  0.00140565  1.00000000  0.99934750 -0.00058305 -0.00006945
 0.5226621  0.99943787  0.00140565  1.00000000  0.99943787 -0.00049612 -0.00006601
 0.5228221  1.00147076  0.00140565  1.00000000  1.00147076  0.00153325 -0.00006250
 0.5229818  1.00026048  0.00140565  1.00000000  1.00026048  0.00031943 -0.00005895
 0.5231436  0.99907977  0.00140565  1.00000000  0.99907977 -0.00086490 -0.00005533
 0.5233043  0.99951999  0.00140565  1.00000000  0.99951999 -0.00042831 -0.00005169
 0.5234635  1.00050871  0.00140565  1.00000000  1.00050871  0.00055676 -0.00004805
 0.5236240  0.99954598  0.00140565  1.00000000  0.99954598 -0.00040967 -0.00004435
 0.5237853  1.00022173  0.00140565  1.00000000  1.00022173  0.00026233 -0.00004060
 0.5239444  0.99910125  0.00140565  1.00000000  0.99910125 -0.00086188 -0.00003687
 0.5241036  0.99981651  0.00140565  1.00000000  0.99981651 -0.00015038 -0.00003311
 0.5242659  0.99966714  0.00140565  1.00000000  0.99966714 -0.00030361 -0.00002925
 0.5244258  1.00058090  0.00140565  1.00000000  1.00058090  0.00060632 -0.00002541
 0.5245848  0.99944310  0.00140565  1.00000000  0.99944310 -0.00053532 -0.00002158
 0.5247440  1.00037405  0.00140565  1.00000000  1.00037405  0.00039176 -0.00001771
 0.5249050  0.99813105  0.00140565  1.00000000  0.99813105 -0.00185517 -0.00001378
 0.5250650  0.99898646  0.00140565  1.00000000  0.99898646 -0.00100369 -0.00000985
 0.5252269  0.99949967  0.00140565  1.00000000  0.99949967 -0.00049447 -0.00000586
 0.5253859  0.99893245  0.00140565  1.00000000  0.99893245 -0.00106564 -0.00000191
 0.5255459  0.99929115  0.00140565  1.00000000  0.99929115 -0.00071092  0.00000208
 0.5257042  1.00067812  0.00140565  1.00000000  1.00067812  0.00067209  0.00000604
 0.5258644  0.99922282  0.00140565  1.00000000  0.99922282 -0.00078723  0.00001006
 0.5260264  0.99739900  0.00140565  1.00000000  0.99739900 -0.00261515  0.00001415
 0.5261855  0.99994140  0.00140565  1.00000000  0.99994140 -0.00007677  0.00001817
 0.5263456  0.99887421  0.00140565  1.00000000  0.99887421 -0.00114802  0.00002223
 0.5265069  0.99938793  0.00140565  1.00000000  0.99938793 -0.00063841  0.00002633
 0.5266665  1.00156436  0.00140565  1.00000000  1.00156436  0.00153396  0.00003040
 0.5268287  1.00047627  0.00140565  1.00000000  1.00047627  0.00044171  0.00003455
 0.5269886  0.99991690  0.00140565  1.00000000  0.99991690 -0.00012175  0.00003865
 0.5271481  0.99963582  0.00140565  1.00000000  0.99963582 -0.00040692  0.00004274
 0.5273094  1.00069268  0.00140565  1.00000000  1.00069268  0.00064580  0.00004688
 0.5274684  0.99972779  0.00140565  1.00000000  0.99972779 -0.00032318  0.00005097
 0.5276283  1.00017210  0.00140565  1.00000000  1.00017210  0.00011702  0.00005508
 0.5277860  1.00105708  0.00140565  1.00000000  1.00105708  0.00099794  0.00005915
 0.5279463  1.00251689  0.00140565  1.00000000  1.00251689  0.00245362  0.00006327
 0.5281074  0.99840192  0.00140565  1.00000000  0.99840192 -0.00166550  0.00006742
 0.5282697  0.99864052  0.00140565  1.00000000  0.99864052 -0.00143108  0.00007160
 0.5284280  0.99932229  0.00140565  1.00000000  0.99932229 -0.00075339  0.00007568
 0.5285879  0.99779414  0.00140565  1.00000000  0.99779414 -0.00228566  0.00007979
 0.5287484  0.99909855  0.00140565  1.00000000  0.99909855 -0.00098537  0.00008392
 0.5289103  0.99994703  0.00140565  1.00000000  0.99994703 -0.00014104  0.00008808
 0.5290698  0.99932185  0.00140565  1.00000000  0.99932185 -0.00077032  0.00009217
 0.5292288  1.00042744  0.00140565  1.00000000  1.00042744  0.00033120  0.00009624
 0.5293894  1.00004976  0.00140565  1.00000000  1.00004976 -0.00005058  0.00010034
 0.5295509  0.99827169  0.00140565  1.00000000  0.99827169 -0.00183278  0.00010446
 0.5297079  0.99998235  0.00140565  1.00000000  0.99998235 -0.00012611  0.00010846
 0.5298699  0.99904963  0.00140565  1.00000000  0.99904963 -0.00106294  0.00011257
 0.5300311  1.00017445  0.00140565  1.00000000  1.00017445  0.00005780  0.00011665
 0.5301889  1.00129073  0.00140565  1.00000000  1.00129073  0.00117010  0.00012064
 0.5303507  0.99957026  0.00140565  1.00000000  0.99957026 -0.00055445  0.00012471
 0.5305094  0.99981672  0.00140565  1.00000000  0.99981672 -0.00031197  0.00012869
 0.5306707  0.99947304  0.00140565  1.00000000  0.99947304 -0.00065968  0.00013272
 0.5308316  0.99852003  0.00140565  1.00000000  0.99852003 -0.00161670  0.00013673
 0.5309922  0.99985971  0.00140565  1.00000000  0.99985971 -0.00028100  0.00014071
 0.5311505  1.00095089  0.00140565  1.00000000  1.00095089  0.00080627  0.00014462
 0.5313134  1.00129415  0.00140565  1.00000000  1.00129415  0.00114552  0.00014863
 0.5314712  1.00135007  0.00140565  1.00000524  1.00134483  0.00119234  0.00015249
 0.5316309  1.00043578  0.00140565  1.00002280  1.00041298  0.00025659  0.00015638
 0.5317925  1.00011502  0.00140565  1.00004732  1.00006769 -0.00009261  0.00016030
 0.5319528  0.99982716  0.00140565  1.00007668  0.99975047 -0.00041369  0.00016417
 0.5321120  1.00140378  0.00140565  1.00010990  1.00129388  0.00112590  0.00016799
 0.5322740  1.00137227  0.00140565  1.00014724  1.00122504  0.00105319  0.00017185
 0.5324310  1.00055937  0.00140565  1.00018640  1.00037297  0.00019740  0.00017557
 0.5325927  1.00080629  0.00140565  1.00022952  1.00057677  0.00039739  0.00017938
 0.5327520  1.00106844  0.00140565  1.00027441  1.00079402  0.00061091  0.00018311
 0.5329145  1.00162550  0.00140565  1.00032251  1.00130299  0.00111610  0.00018690
 0.5330730  1.00189836  0.00140565  1.00037141  1.00152695  0.00133639  0.00019056
 0.5332343  1.00237816  0.00140565  1.00042303  1.00195513  0.00176087  0.00019426
 0.5333928  1.00066461  0.00140565  1.00047546  1.00018914 -0.00000873  0.00019788
 0.5335551  1.00203399  0.00140565  1.00053074  1.00150325  0.00130170  0.00020155
 0.5337133  1.00265047  0.00140565  1.00058606  1.00206441  0.00185930  0.00020511
 0.5338723  0.99975521  0.00140565  1.00064293  0.99911228 -0.00109637  0.00020865
 0.5340349  1.00098771  0.00140565  1.00070239  1.00028532  0.00007308  0.00021225
 0.5341928  1.00178297  0.00140565  1.00076121  1.00102176  0.00080604  0.00021571
 0.5343540  1.00042461  0.00140565  1.00082231  0.99960230 -0.00061692  0.00021922
 0.5345157  1.00009000  0.00140565  1.00088454  0.99920545 -0.00101725  0.00022271
 0.5346746  1.00147757  0.00140565  1.00094658  1.00053100  0.00030489  0.00022610
 0.5348349  1.00061228  0.00140565  1.00100994  0.99960233 -0.00062717  0.00022950
 0.5349945  1.00179561  0.00140565  1.00107379  1.00072182  0.00048897  0.00023285
 0.5351571  1.00260617  0.00140565  1.00113947  1.00146671  0.00123047  0.00023623
 0.5353141  1.00171272  0.00140565  1.00120345  1.00050927  0.00026980  0.00023947
 0.5354748  1.00232712  0.00140565  1.00126951  1.00105761  0.00081487  0.00024274
 0.5356353  1.00059105  0.00140565  1.00133591  0.99925514 -0.00099084  0.00024598
 0.5357960  1.00083302  0.00140565  1.00140282  0.99943019 -0.00081900  0.00024919
 0.5359552  0.99972537  0.00140565  1.00146945  0.99825592 -0.00199642  0.00025234
 0.5361158  1.00219897  0.00140565  1.00153696  1.00066201  0.00040653  0.00025548
 0.5362769  1.00215608  0.00140565  1.00160490  1.00055117  0.00029258  0.00025859
 0.5364374  1.00245738  0.00140565  1.00167282  1.00078456  0.00052290  0.00026166
 0.5365964  1.00116304  0.00140565  1.00174019  0.99942285 -0.00084181  0.00026466
 0.5367565  1.00108833  0.00140565  1.00180811  0.99928022 -0.00098743  0.00026765
 0.5369155  1.00215438  0.00140565  1.00187563  1.00027875  0.00000817  0.00027058
 0.5370778  1.00274767  0.00140565  1.00194451  1.00080316  0.00052963  0.00027353
 0.5372374  1.00183860  0.00140565  1.00201218  0.99982642 -0.00044998  0.00027640
 0.5373988  1.00219346  0.00140565  1.00208052  1.00011294 -0.00016632  0.00027926
 0.5375560  1.00127803  0.00140565  1.00214691  0.99913112 -0.00115089  0.00028201
 0.5377181  1.00380953  0.00140565  1.00221517  1.00159436  0.00130955  0.00028481
 0.5378795  1.00208124  0.00140565  1.00228287  0.99979837 -0.00048919  0.00028756
 0.5380394  1.00385488  0.00140565  1.00234967  1.00150521  0.00121497  0.00029024
 0.5381995  1.00240520  0.00140565  1.00241620  0.99998900 -0.00030389  0.00029288
 0.5383577  1.00316180  0.00140565  1.00248152  1.00068029  0.00038483  0.00029546
 0.5385183  1.00358753  0.00140565  1.00254742  1.00104012  0.00074208  0.00029803
 0.5386764  1.00345551  0.00140565  1.00261181  1.00084370  0.00054317  0.00030053
 0.5388382  1.00257318  0.00140565  1.00267717  0.99989600 -0.00040703  0.00030304
 0.5389996  1.00352326  0.00140565  1.00274173  1.00078153  0.00047603  0.00030550
 0.5391583  1.00385980  0.00140565  1.00280465  1.00105515  0.00074727  0.00030788
 0.5393212  1.00213155  0.00140565  1.00286849  0.99926306 -0.00104722  0.00031028
 0.5394794  1.00350208  0.00140565  1.00292978  1.00057230  0.00025973  0.00031257
 0.5396389  1.00252315  0.00140565  1.00299081  0.99953235 -0.00078249  0.00031484
 0.5398004  1.00321406  0.00140565  1.00305171  1.00016235 -0.00015474  0.00031709
 0.5399616  1.00358270  0.00140565  1.00311161  1.00047109  0.00015180  0.00031929
 0.5401206  1.00376418  0.00140565  1.00316978  1.00059440  0.00027298  0.00032142
 0.5402818  1.00284263  0.00140565  1.00322770  0.99961493 -0.00070861  0.00032354
 0.5404397  1.00513716  0.00140565  1.00328334  1.00185383  0.00152826  0.00032557
 0.5406005  1.00412165  0.00140565  1.00333889  1.00078276  0.00045517  0.00032759
 0.5407635  1.00347792  0.00140565  1.00339397  1.00008395 -0.00024564  0.00032959
 0.5409227  1.00411165  0.00140565  1.00344644  1.00066521  0.00033370  0.00033151
 0.5410815  1.00347543  0.00140565  1.00349746  0.99997797 -0.00035540  0.00033337
 0.5412410  1.00416398  0.00140565  1.00354727  1.00061671  0.00028151  0.00033519
 0.5414026  1.00376636  0.00140565  1.00359617  1.00017020 -0.00016680  0.00033700
 0.5415616  1.00388859  0.00140565  1.00364264  1.00024596 -0.00009277  0.00033872
 0.5417233  1.00313130  0.00140565  1.00368813  0.99944317 -0.00089726  0.00034043
 0.5418829  1.00293937  0.00140565  1.00373116  0.99920822 -0.00113385  0.00034207
 0.5420438  1.00289497  0.00140565  1.00377250  0.99912247 -0.00122121  0.00034368
 0.5421998  1.00345386  0.00140565  1.00381047  0.99964339 -0.00070180  0.00034519
 0.5423631  1.00443194  0.00140565  1.00384785  1.00058410  0.00023737  0.00034672
 0.5425225  1.00528617  0.00140565  1.00388171  1.00140446  0.00105629  0.00034817
 0.5426829  1.00234410  0.00140565  1.00391292  0.99843118 -0.00191840  0.00034958
 0.5428442  1.00445350  0.00140565  1.00394103  1.00051247  0.00016153  0.00035094
 0.5430026  1.00437529  0.00140565  1.00396490  1.00041039  0.00005816  0.00035224
 0.5431631  1.00535234  0.00140565  1.00398452  1.00136782  0.00101432  0.00035350
 0.5433233  1.00464270  0.00140565  1.00399779  1.00064491  0.00029021  0.00035470
 0.5434848  1.00671394  0.00140565  1.00400000  1.00271394  0.00235807  0.00035587
 0.5436429  1.00425075  0.00140565  1.00400000  1.00025075 -0.00010621  0.00035696
 0.5438031  1.00502478  0.00140565  1.00400000  1.00102478  0.00066676  0.00035801
 0.5439629  1.00509229  0.00140565  1.00400000  1.00109229  0.00073327  0.00035902
 0.5441228  1.00491885  0.00140565  1.00400000  1.00091885  0.00055889  0.00035996
 0.5442852  1.00571308  0.00140565  1.00400000  1.00171308  0.00135221  0.00036088
 0.5444458  1.00127200  0.00140565  1.00400000  0.99727200 -0.00308972  0.00036172
 0.5446052  1.00348168  0.00140565  1.00400000  0.99948168 -0.00088083  0.00036251
 0.5447639  1.00329415  0.00140565  1.00400000  0.99929415 -0.00106909  0.00036324
 0.5449252  1.00576455  0.00140565  1.00400000  1.00176455  0.00140062  0.00036393
 0.5450843  1.00300223  0.00140565  1.00400000  0.99900223 -0.00136233  0.00036456
 0.5452446  1.00426178  0.00140565  1.00400000  1.00026178 -0.00010336  0.00036513
 0.5454055  1.00559367  0.00140565  1.00400000  1.00159367  0.00122802  0.00036566
 0.5455653  1.00421757  0.00140565  1.00400000  1.00021757 -0.00014855  0.00036612
 0.5457249  1.00405222  0.00140565  1.00400000  1.00005222 -0.00031431  0.00036653
 0.5458867  1.00413281  0.00140565  1.00400000  1.00013281 -0.00023407  0.00036688
 0.5460475  1.00437572  0.00140565  1.00400000  1.00037572  0.00000854  0.00036718
 0.5462056  1.00554381  0.00140565  1.00400000  1.00154381  0.00117639  0.00036741
 0.5463663  1.00467839  0.00140565  1.00400000  1.00067839  0.00031080  0.00036760
 0.5465256  1.00262834  0.00140565  1.00400000  0.99862834 -0.00173937  0.00036772
 0.5466860  1.00529951  0.00140565  1.00400000  1.00129951  0.00093173  0.00036778
 0.5468466  1.00451216  0.00140565  1.00400000  1.00051216  0.00014437  0.00036779
 0.5470074  1.00297200  0.00140565  1.00400000  0.99897200 -0.00139573  0.00036773
 0.5471661  1.00645780  0.00140565  1.00400000  1.00245780  0.00209019  0.00036762
 0.5473259  1.00393838  0.00140565  1.00400000  0.99993838 -0.00042906  0.00036744
 0.5474887  1.00484622  0.00140565  1.00400000  1.00084621  0.00047901  0.00036720
 0.5476465  1.00410096  0.00140565  1.00400000  1.00010096 -0.00026595  0.00036691
 0.5478080  1.00379975  0.00140565  1.00400000  0.99979975 -0.00056679  0.00036654
 0.5479688  1.00536483  0.00140565  1.00400000  1.00136483  0.00099870  0.00036612
 0.5481284  1.00482746  0.00140565  1.00400000  1.00082746  0.00046182  0.00036564
 0.5482854  1.00338149  0.00140565  1.00400000  0.99938149 -0.00098361  0.00036510
 0.5484486  1.00602475  0.00140565  1.00400000  1.00202475  0.00166027  0.00036448
 0.5486107  1.00366115  0.00140565  1.00400000  0.99966115 -0.00070264  0.00036379
 0.5487693  1.00431298  0.00140565  1.00400000  1.00031298 -0.00005007  0.00036306
 0.5489266  1.00512097  0.00140565  1.00400000  1.00112097  0.00075871  0.00036226
 0.5490904  1.00490748  0.00140565  1.00400000  1.00090748  0.00054611  0.00036137
 0.5492481  1.00420520  0.00140565  1.00400000  1.00020520 -0.00015525  0.00036045
 0.5494102  1.00644666  0.00140565  1.00400000  1.00244666  0.00208723  0.00035943
 0.5495690  1.00403549  0.00140565  1.00400000  1.00003549 -0.00032288  0.00035836
 0.5497301  1.00473911  0.00140565  1.00400000  1.00073911  0.00038189  0.00035722
 0.5498906  1.00331094  0.00140565  1.00400000  0.99931094 -0.00104507  0.00035600
 0.5500486  1.00434371  0.00140565  1.00400000  1.00034371 -0.00001103  0.00035474
 0.5502125  1.00326787  0.00140565  1.00400000  0.99926787 -0.00108549  0.00035336
 0.5503705  1.00431638  0.00140565  1.00400000  1.00031638 -0.00003558  0.00035196
 0.5505330  1.00282549  0.00140565  1.00400000  0.99882549 -0.00152496  0.00035045
 0.5506901  1.00551744  0.00140565  1.00400000  1.00151744  0.00116852  0.00034892
 0.5508512  1.00605237  0.00140565  1.00400000  1.00205237  0.00170510  0.00034728
 0.5510117  1.00517891  0.00140565  1.00400000  1.00117891  0.00083334  0.00034557
 0.5511713  1.00205094  0.00140565  1.00400000  0.99805094 -0.00229286  0.00034380
 0.5513321  1.00311773  0.00140565  1.00400000  0.99911773 -0.00122421  0.00034194
 0.5514907  1.00377428  0.00140565  1.00400000  0.99977428 -0.00056576  0.00034004
 0.5516523  1.00505364  0.00140565  1.00400000  1.00105364  0.00071562  0.00033802
 0.5518104  1.00409005  0.00140565  1.00400000  1.00009005 -0.00024592  0.00033597
 0.5519702  1.00354443  0.00140565  1.00400000  0.99954443 -0.00078940  0.00033383
 0.5521325  1.00410349  0.00140565  1.00400000  1.00010349 -0.00022809  0.00033158
 0.5522934  1.00506130  0.00140565  1.00400000  1.00106130  0.00073204  0.00032926
 0.5524532  1.00456495  0.00140565  1.00400000  1.00056495  0.00023805  0.00032689
 0.5526122  1.00430697  0.00140565  1.00400000  1.00030697 -0.00001748  0.00032445
 0.5527716  1.00417852  0.00140565  1.00400000  1.00017852 -0.00014341  0.00032193
 0.5529323  1.00456781  0.00140565  1.00400000  1.00056781  0.00024850  0.00031931
 0.5530943  1.00434623  0.00140565  1.00400000  1.00034623  0.00002964  0.00031659
 0.5532536  1.00369048  0.00140565  1.00400000  0.99969048 -0.00062335  0.00031383
 0.5534128  1.00430673  0.00140565  1.00400000  1.00030673 -0.00000427  0.00031100
 0.5535732  1.00476598  0.00140565  1.00400000  1.00076598  0.00045792  0.00030806
 0.5537357  1.00563322  0.00140565  1.00400000  1.00163322  0.00132822  0.00030500
 0.5538946  1.00388644  0.00140565  1.00400000  0.99988644 -0.00041549  0.00030193
 0.5540519  1.00481183  0.00140565  1.00400000  1.00081183  0.00051302  0.00029881
 0.5542125  1.00362809  0.00140565  1.00400000  0.99962809 -0.00066745  0.00029554
 0.5543739  1.00451099  0.00140565  1.00400000  1.00051099  0.00021882  0.00029217
 0.5545358  1.00384668  0.00140565  1.00400000  0.99984668 -0.00044202  0.00028870
 0.5546960  1.00465926  0.00140565  1.00400000  1.00065926  0.00037407  0.00028519
 0.5548530  1.00492144  0.00140565  1.00400000  1.00092144  0.00063978  0.00028167
 0.5550152  1.00276344  0.00140565  1.00400000  0.99876344 -0.00151450  0.00027794
 0.5551729  1.00288031  0.00140565  1.00400000  0.99888031 -0.00139391  0.00027423
 0.5553353  1.00416181  0.00140565  1.00400000  1.00016181 -0.00010851  0.00027032
 0.5554945  1.00451103  0.00140565  1.00400000  1.00051103  0.00024463  0.00026640
 0.5556560  1.00391922  0.00140565  1.00400000  0.99991922 -0.00034312  0.00026234
 0.5558155  1.00455549  0.00140565  1.00400000  1.00055549  0.00029725  0.00025825
 0.5559757  1.00389065  0.00140565  1.00400000  0.99989065 -0.00036339  0.00025404
 0.5561356  1.00477957  0.00140565  1.00400000  1.00077957  0.00052981  0.00024976
 0.5562989  1.00370875  0.00140565  1.00400000  0.99970875 -0.00053654  0.00024529
 0.5564543  1.00458244  0.00140565  1.00400000  1.00058244  0.00034148  0.00024096
 0.5566187  1.00265240  0.00140565  1.00400000  0.99865240 -0.00158387  0.00023628
 0.5567756  1.00372293  0.00140565  1.00400000  0.99972293 -0.00050879  0.00023172
 0.5569361  1.00435075  0.00140565  1.00400000  1.00035075  0.00012377  0.00022698
 0.5570961  1.00451150  0.00140565  1.00400000  1.00051150  0.00028934  0.00022215
 0.5572569  1.00366018  0.00140565  1.00400000  0.99966018 -0.00055704  0.00021721
 0.5574157  1.00325905  0.00140565  1.00400000  0.99925905 -0.00095320  0.00021225
 0.5575769  1.00352224  0.00140565  1.00400000  0.99952224 -0.00068488  0.00020711
 0.5577356  1.00678226  0.00140565  1.00400000  1.00278226  0.00258029  0.00020197
 0.5578982  1.00538456  0.00140565  1.00400000  1.00138456  0.00118796  0.00019660
 0.5580566  1.00458394  0.00140565  1.00400000  1.00058394  0.00039266  0.00019128
 0.5582164  1.00279951  0.00140565  1.00400000  0.99879951 -0.00138632  0.00018583
 0.5583782  1.00464050  0.00140565  1.00400000  1.00064050  0.00046029  0.00018021
 0.5585391  1.00208303  0.00140565  1.00400000  0.99808303 -0.00209149  0.00017452
 0.5586984  1.00278898  0.00140565  1.00400000  0.99878898 -0.00137983  0.00016881
 0.5588597  1.00335972  0.00140565  1.00400000  0.99935972 -0.00080320  0.00016292
 0.5590176  1.00469009  0.00140565  1.00400000  1.00069009  0.00053302  0.00015707
 0.5591792  1.00535439  0.00140565  1.00400000  1.00135439  0.00120341  0.00015098
 0.5593408  1.00395151  0.00140565  1.00400000  0.99995151 -0.00019329  0.00014480
 0.5594981  1.00703084  0.00140565  1.00400000  1.00303084  0.00289214  0.00013870
 0.5596612  1.00305430  0.00140565  1.00400000  0.99905430 -0.00107797  0.00013227
 0.5598190  1.00485894  0.00140565  1.00400000  1.00085894  0.00073298  0.00012595
 0.5599815  1.00447435  0.00140565  1.00400000  1.00047435  0.00035499  0.00011936
 0.5601407  1.00412694  0.00140565  1.00400000  1.00012694  0.00001414  0.00011280
 0.5603013  1.00607987  0.00140565  1.00400000  1.00207987  0.00197377  0.00010609
 0.5604589  1.00229104  0.00140565  1.00400000  0.99829104 -0.00180838  0.00009942
 0.5606215  1.00444427  0.00140565  1.00400000  1.00044427  0.00035184  0.00009243
 0.5607811  1.00226846  0.00140565  1.00400000  0.99826846 -0.00181703  0.00008548
 0.5609405  1.00451558  0.00140565  1.00400000  1.00051558  0.00043713  0.00007845
 0.5611020  1.00490066  0.00140565  1.00400000  1.00090066  0.00082943  0.00007123
 0.5612605  1.00315386  0.00140565  1.00400000  0.99915386 -0.00091019  0.00006405
 0.5614212  1.00488654  0.00140565  1.00400000  1.00088654  0.00082987  0.00005668
 0.5615829  1.00316702  0.00140565  1.00400000  0.99916702 -0.00088214  0.00004916
 0.5617406  1.00310634  0.00140565  1.00400000  0.99910634 -0.00093540  0.00004173
 0.5618994  1.00492872  0.00140565  1.00400000  1.00092872  0.00089455  0.00003417
 0.5620622  1.00399298  0.00140565  1.00400000  0.99999298 -0.00003334  0.00002632
 0.5622213  1.00370970  0.00140565  1.00400000  0.99970970 -0.00030885  0.00001855
 0.5623805  1.00470021  0.00140565  1.00400000  1.00070021  0.00068952  0.00001069
 0.5625413  1.00340096  0.00140565  1.00400000  0.99940096 -0.00060170  0.00000265
 0.5627008  1.00380779  0.00140565  1.00400000  0.99980779 -0.00018680 -0.00000541
 0.5628634  1.00168076  0.00140565  1.00400000  0.99768076 -0.00230552 -0.00001372
 0.5630236  1.00384873  0.00140565  1.00400000  0.99984873 -0.00012926 -0.00002201
 0.5631845  1.00331799  0.00140565  1.00400000  0.99931799 -0.00065159 -0.00003042
 0.5633423  1.00169868  0.00140565  1.00400000  0.99769868 -0.00226256 -0.00003876
 0.5635026  1.00382613  0.00140565  1.00400000  0.99982613 -0.00012655 -0.00004732
 0.5636628  1.00514854  0.00140565  1.00400000  1.00114854  0.00120451 -0.00005597
 0.5638249  1.00390907  0.00140565  1.00400000  0.99990907 -0.00002612 -0.00006481
 0.5639830  1.00442673  0.00140565  1.00400000  1.00042673  0.00050025 -0.00007352
 0.5641436  1.00454399  0.00140565  1.00400000  1.00054399  0.00062645 -0.00008246
 0.5643032  1.00336894  0.00140565  1.00400000  0.99936894 -0.00053964 -0.00009142
 0.5644644  1.00478283  0.00140565  1.00400000  1.00078283  0.00088340 -0.00010058
 0.5646236  1.00380079  0.00140565  1.00400000  0.99980079 -0.00008951 -0.00010970
 0.5647851  1.00514484  0.00140565  1.00400000  1.00114484  0.00126388 -0.00011904
 0.5649430  1.00451213  0.00140565  1.00400000  1.00051213  0.00064039 -0.00012826
 0.5651050  1.00419647  0.00140565  1.00400000  1.00019646  0.00033427 -0.00013780
 0.5652662  1.00180603  0.00140565  1.00400000  0.99780603 -0.00204658 -0.00014739
 0.5654262  1.00491078  0.00140565  1.00400000  1.00091078  0.00106776 -0.00015698
 0.5655842  1.00284671  0.00140565  1.00400000  0.99884671 -0.00098675 -0.00016654
 0.5657449  1.00277582  0.00140565  1.00400000  0.99877582 -0.00104783 -0.00017635
 0.5659058  1.00446794  0.00140565  1.00400000  1.00046794  0.00065419 -0.00018625
 0.5660651  1.00410895  0.00140565  1.00400000  1.00010895  0.00030508 -0.00019613
 0.5662266  1.00349173  0.00140565  1.00400000  0.99949173 -0.00030204 -0.00020623
 0.5663849  1.00350862  0.00140565  1.00400000  0.99950862 -0.00027517 -0.00021621
 0.5665452  1.00487517  0.00140565  1.00400000  1.00087517  0.00110156 -0.00022639
 0.5667077  1.00324456  0.00140565  1.00400000  0.99924456 -0.00051865 -0.00023680
 0.5668680  1.00250894  0.00140565  1.00400000  0.99850894 -0.00124392 -0.00024714
 0.5670285  1.00502770  0.00140565  1.00400000  1.00102770  0.00128527 -0.00025757
 0.5671866  1.00420139  0.00140565  1.00400000  1.00020139  0.00046930 -0.00026792
 0.5673480  1.00520720  0.00140565  1.00400000  1.00120720  0.00148576 -0.00027855
 0.5675093  1.00379866  0.00140565  1.00400000  0.99979866  0.00008792 -0.00028926
 0.5676663  1.00386468  0.00140565  1.00400000  0.99986468  0.00016443 -0.00029975
 0.5678268  1.00357730  0.00140565  1.00400000  0.99957730 -0.00011215 -0.00031055
 0.5679845  1.00393148  0.00140565  1.00400000  0.99993148  0.00025271 -0.00032123
 0.5681485  1.00469299  0.00140565  1.00400000  1.00069299  0.00102539 -0.00033240
 0.5683095  1.00293906  0.00140565  1.00400000  0.99893906 -0.00071750 -0.00034344
 0.5684688  1.00368163  0.00140565  1.00400000  0.99968163  0.00003606 -0.00035443
 0.5686297  1.00301951  0.00140565  1.00400000  0.99901951 -0.00061489 -0.00036560
 0.5687890  1.00290419  0.00140565  1.00400000  0.99890419 -0.00071909 -0.00037672
 0.5689485  1.00390804  0.00140565  1.00400000  0.99990804  0.00029596 -0.00038792
 0.5691094  1.00202101  0.00140565  1.00400000  0.99802101 -0.00157972 -0.00039928
 0.5692699  1.00352562  0.00140565  1.00400000  0.99952562 -0.00006371 -0.00041067
 0.5694289  1.00338752  0.00140565  1.00400000  0.99938752 -0.00019047 -0.00042202
 0.5695905  1.00516871  0.00140565  1.00400000  1.00116871  0.00160231 -0.00043360
 0.5697521  1.00312423  0.00140565  1.00400000  0.99912423 -0.00043051 -0.00044526
 0.5699101  1.00342197  0.00140565  1.00400000  0.99942197 -0.00012133 -0.00045670
 0.5700689  1.00437567  0.00140565  1.00400000  1.00037567  0.00084392 -0.00046826
 0.5702305  1.00337501  0.00140565  1.00400000  0.99937501 -0.00014491 -0.00048007
 0.5703898  1.00303203  0.00140565  1.00400000  0.99903203 -0.00047620 -0.00049177
 0.5705519  1.00440820  0.00140565  1.00400000  1.00040820  0.00091193 -0.00050373
 0.5707102  1.00637701  0.00140565  1.00400000  1.00237701  0.00289246 -0.00051545
 0.5708706  1.00376178  0.00140565  1.00400000  0.99976178  0.00028915 -0.00052738
 0.5710318  1.00328064  0.00140565  1.00400000  0.99928064 -0.00017995 -0.00053941
 0.5711894  1.00358190  0.00140565  1.00400000  0.99958190  0.00013312 -0.00055122
 0.5713508  1.00620542  0.00140565  1.00400000  1.00220542  0.00276877 -0.00056336
 0.5715115  1.00128256  0.00140565  1.00400000  0.99728256 -0.00214196 -0.00057548
 0.5716728  1.00262543  0.00140565  1.00400000  0.99862543 -0.00078687 -0.00058770
 0.5718325  1.00337065  0.00140565  1.00400000  0.99937065 -0.00002952 -0.00059983
 0.5719899  1.00395089  0.00140565  1.00400000  0.99995089  0.00056272 -0.00061183
 0.5721513  1.00224250  0.00140565  1.00400000  0.99824250 -0.00113334 -0.00062416
 0.5723139  1.00297425  0.00140565  1.00400000  0.99897425 -0.00038912 -0.00063663
 0.5724723  1.00363128  0.00140565  1.00400000  0.99963128  0.00028008 -0.00064880
 0.5726319  1.00451538  0.00140565  1.00400000  1.00051538  0.00117648 -0.00066110
 0.5727955  1.00268297  0.00140565  1.00400000  0.99868297 -0.00064329 -0.00067374
 0.5729527  1.00303696  0.00140565  1.00400000  0.99903696 -0.00027713 -0.00068591
 0.5731133  1.00524639  0.00140565  1.00400000  1.00124639  0.00194476 -0.00069837
 0.5732737  1.00347464  0.00140565  1.00400000  0.99947464  0.00018548 -0.00071084
 0.5734348  1.00534468  0.00140565  1.00400000  1.00134468  0.00206807 -0.00072339
 0.5735909  1.00300419  0.00140565  1.00400000  0.99900419 -0.00026024 -0.00073557
 0.5737557  1.00358264  0.00140565  1.00400000  0.99958264  0.00033108 -0.00074844
 0.5739121  1.00348405  0.00140565  1.00400000  0.99948405  0.00024473 -0.00076069
 0.5740728  1.00476575  0.00140565  1.00400000  1.00076575  0.00153903 -0.00077328
 0.5742329  1.00508407  0.00140565  1.00400000  1.00108407  0.00186992 -0.00078585
 0.5743953  1.00398142  0.00140565  1.00400000  0.99998142  0.00078003 -0.00079861
 0.5745532  1.00243899  0.00140565  1.00400000  0.99843899 -0.00074999 -0.00081102
 0.5747138  1.00252967  0.00140565  1.00400000  0.99852967 -0.00064667 -0.00082366
 0.5748731  1.00312671  0.00140565  1.00400000  0.99912671 -0.00003709 -0.00083620
 0.5750335  1.00248517  0.00140565  1.00400000  0.99848517 -0.00066599 -0.00084884
 0.5751938  1.00352850  0.00140565  1.00400000  0.99952850  0.00038998 -0.00086148
 0.5753557  1.00162352  0.00140565  1.00400000  0.99762352 -0.00150223 -0.00087424
 0.5755168  1.00510597  0.00140565  1.00400000  1.00110596  0.00199291 -0.00088695
 0.5756772  1.00244733  0.00140565  1.00400000  0.99844733 -0.00065307 -0.00089959
 0.5758368  1.00398655  0.00140565  1.00400000  0.99998655  0.00089872 -0.00091218
 0.5759963  1.00293383  0.00140565  1.00400000  0.99893383 -0.00014141 -0.00092475
 0.5761553  1.00429943  0.00140565  1.00400000  1.00029943  0.00123671 -0.00093728
 0.5763159  1.00426323  0.00140565  1.00400000  1.00026323  0.00121316 -0.00094992
 0.5764756  1.00284387  0.00140565  1.00400000  0.99884387 -0.00019364 -0.00096249
 0.5766376  1.00195256  0.00140565  1.00400000  0.99795256 -0.00107221 -0.00097524
 0.5767970  1.00331514  0.00140565  1.00400000  0.99931514  0.00030290 -0.00098776
 0.5769567  1.00168434  0.00140565  1.00400000  0.99768434 -0.00131537 -0.00100029
 0.5771178  1.00196776  0.00140565  1.00400000  0.99796776 -0.00101932 -0.00101292
 0.5772790  1.00347593  0.00140565  1.00400000  0.99947593  0.00050147 -0.00102554
 0.5774386  1.00196066  0.00140565  1.00400000  0.99796066 -0.00100133 -0.00103801
 0.5775974  1.00115826  0.00140565  1.00400000  0.99715826 -0.00179134 -0.00105040
 0.5777588  1.00258871  0.00140565  1.00400000  0.99858871 -0.00034833 -0.00106297
 0.5779182  1.00226014  0.00140565  1.00400000  0.99826014 -0.00066450 -0.00107536
 0.5780778  1.00205724  0.00140565  1.00400000  0.99805724 -0.00085502 -0.00108775
 0.5782394  1.00322660  0.00140565  1.00400000  0.99922660  0.00032686 -0.00110026
 0.5783997  1.00309136  0.00140565  1.00400000  0.99909136  0.00020400 -0.00111264
 0.5785587  1.00106087  0.00140565  1.00400000  0.99706087 -0.00181425 -0.00112489
 0.5787177  1.00452129  0.00140565  1.00400000  1.00052129  0.00165839 -0.00113710
 0.5788783  1.00320084  0.00140565  1.00400000  0.99920084  0.00035025 -0.00114941
 0.5790398  1.00203864  0.00140565  1.00400000  0.99803864 -0.00079961 -0.00116175
 0.5791995  1.00116625  0.00140565  1.00400000  0.99716625 -0.00165983 -0.00117392
 0.5793601  1.00369217  0.00140565  1.00400000  0.99969217  0.00087828 -0.00118611
 0.5795178  1.00331774  0.00140565  1.00400000  0.99931774  0.00051578 -0.00119805
 0.5796799  1.00145688  0.00140565  1.00400000  0.99745688 -0.00133285 -0.00121027
 0.5798414  1.00380339  0.00140565  1.00400000  0.99980339  0.00102580 -0.00122240
 0.5800017  1.00175420  0.00140565  1.00400000  0.99775420 -0.00101139 -0.00123441


==> s7-R4_200_W318_C25_D2600.txt <==
Phase       O_Flux      O_Flux_Err  E_Shape     Noise_Base  White_Noise Red_Noise
 0.3940008  1.00171235  0.00091975  1.00260000  0.99911235 -0.00099109  0.00010344
 0.3956115  1.00288802  0.00091975  1.00260000  1.00028802  0.00017433  0.00011369
 0.3972250  1.00279455  0.00091975  1.00260000  1.00019455  0.00009744  0.00009711
 0.3988383  1.00252806  0.00091975  1.00260000  0.99992806 -0.00013753  0.00006559
 0.4004488  1.00262447  0.00091975  1.00260000  1.00002447 -0.00006699  0.00009146
 0.4020595  1.00338891  0.00091975  1.00260000  1.00078891  0.00072647  0.00006244
 0.4036731  1.00103568  0.00091975  1.00260000  0.99843568 -0.00163227  0.00006795
 0.4052837  1.00275983  0.00091975  1.00260000  1.00015983  0.00007299  0.00008683
 0.4068974  1.00237935  0.00091975  1.00260000  0.99977935 -0.00031234  0.00009168
 0.4085109  1.00213761  0.00091975  1.00260000  0.99953761 -0.00056933  0.00010694
 0.4101215  1.00314196  0.00091975  1.00260000  1.00054196  0.00045125  0.00009071
 0.4117327  1.00353355  0.00091975  1.00260000  1.00093355  0.00085057  0.00008298
 0.4133452  1.00264708  0.00091975  1.00260000  1.00004708 -0.00005114  0.00009822
 0.4149573  1.00264624  0.00091975  1.00260000  1.00004624 -0.00011983  0.00016608
 0.4165704  1.00198549  0.00091975  1.00260000  0.99938549 -0.00075835  0.00014384
 0.4181829  1.00396768  0.00091975  1.00260000  1.00136768  0.00122800  0.00013968
 0.4197956  1.00066607  0.00091975  1.00260000  0.99806607 -0.00209180  0.00015787
 0.4214087  1.00428576  0.00091975  1.00260000  1.00168576  0.00154099  0.00014478
 0.4230187  1.00285498  0.00091975  1.00260000  1.00025498  0.00011541  0.00013956
 0.4246307  1.00205427  0.00091975  1.00260000  0.99945427 -0.00070809  0.00016235
 0.4262429  1.00213768  0.00091975  1.00260000  0.99953768 -0.00066849  0.00020617
 0.4278560  1.00131976  0.00091975  1.00260000  0.99871976 -0.00154361  0.00026338
 0.4294675  1.00177837  0.00091975  1.00260000  0.99917837 -0.00109047  0.00026884
 0.4310798  1.00440520  0.00091975  1.00260000  1.00180520  0.00151444  0.00029076
 0.4326922  1.00453463  0.00091975  1.00260000  1.00193463  0.00165154  0.00028309
 0.4343032  1.00223907  0.00091975  1.00260000  0.99963907 -0.00065544  0.00029451
 0.4359149  1.00256763  0.00091975  1.00260000  0.99996763 -0.00031699  0.00028463
 0.4375277  1.00278933  0.00091975  1.00260000  1.00018933 -0.00010689  0.00029622
 0.4391415  1.00367992  0.00091975  1.00260000  1.00107992  0.00082038  0.00025954
 0.4407546  1.00274122  0.00091975  1.00260000  1.00014122 -0.00010937  0.00025059
 0.4423667  1.00284117  0.00091975  1.00260000  1.00024117 -0.00002919  0.00027036
 0.4439756  1.00387659  0.00091975  1.00260000  1.00127659  0.00102436  0.00025223
 0.4455899  1.00330500  0.00091975  1.00260000  1.00070500  0.00043578  0.00026922
 0.4472009  1.00324377  0.00091975  1.00260000  1.00064377  0.00037128  0.00027249
 0.4488143  1.00279201  0.00091975  1.00260000  1.00019201 -0.00007813  0.00027014
 0.4504242  1.00539700  0.00091975  1.00260000  1.00279700  0.00256660  0.00023040
 0.4520390  1.00225568  0.00091975  1.00260000  0.99965568 -0.00062632  0.00028199
 0.4536513  1.00347291  0.00091975  1.00260000  1.00087291  0.00061706  0.00025585
 0.4552627  1.00327281  0.00091975  1.00260000  1.00067281  0.00041409  0.00025872
 0.4568744  1.00273364  0.00091975  1.00258726  1.00014638 -0.00013577  0.00028214
 0.4584878  1.00225509  0.00091975  1.00235845  0.99989664 -0.00036508  0.00026172
 0.4600979  1.00398514  0.00091975  1.00200826  1.00197688  0.00173301  0.00024387
 0.4617103  1.00317833  0.00091975  1.00159476  1.00158356  0.00132405  0.00025951
 0.4633235  1.00154326  0.00091975  1.00115321  1.00039005  0.00009353  0.00029652
 0.4649362  1.00138768  0.00091975  1.00071612  1.00067156  0.00037149  0.00030007
 0.4665491  0.99905334  0.00091975  1.00032180  0.99873154 -0.00156446  0.00029600
 0.4681597  1.00099874  0.00091975  1.00003614  1.00096260  0.00063497  0.00032764
 0.4697718  0.99908992  0.00091975  1.00000000  0.99908992 -0.00125173  0.00034166
 0.4713843  1.00275514  0.00091975  1.00000000  1.00275514  0.00244604  0.00030909
 0.4729969  1.00037797  0.00091975  1.00000000  1.00037797  0.00005572  0.00032225
 0.4746072  0.99923771  0.00091975  1.00000000  0.99923771 -0.00109870  0.00033641
 0.4762220  1.00008550  0.00091975  1.00000000  1.00008550 -0.00020268  0.00028818
 0.4778337  1.00244355  0.00091975  1.00000000  1.00244355  0.00215188  0.00029167
 0.4794439  1.00113974  0.00091975  1.00000000  1.00113974  0.00086476  0.00027498
 0.4810560  0.99960274  0.00091975  1.00000000  0.99960274 -0.00068348  0.00028622
 0.4826703  0.99908665  0.00091975  1.00000000  0.99908665 -0.00123386  0.00032050
 0.4842799  1.00095008  0.00091975  1.00000000  1.00095008  0.00066445  0.00028563
 0.4858941  0.99981182  0.00091975  1.00000000  0.99981182 -0.00044912  0.00026094
 0.4875053  0.99955373  0.00091975  1.00000000  0.99955373 -0.00070555  0.00025928
 0.4891160  0.99904834  0.00091975  1.00000000  0.99904834 -0.00122119  0.00026953
 0.4907283  1.00048805  0.00091975  1.00000000  1.00048805  0.00021617  0.00027188
 0.4923399  0.99932029  0.00091975  1.00000000  0.99932029 -0.00092589  0.00024618
 0.4939543  1.00143042  0.00091975  1.00000000  1.00143042  0.00118515  0.00024528
 0.4955674  1.00159213  0.00091975  1.00000000  1.00159213  0.00133022  0.00026191
 0.4971773  0.99940839  0.00091975  1.00000000  0.99940839 -0.00082415  0.00023254
 0.4987897  1.00110187  0.00091975  1.00000000  1.00110187  0.00088576  0.00021610
 0.5004028  1.00177842  0.00091975  1.00000000  1.00177842  0.00156064  0.00021778
 0.5020152  0.99951933  0.00091975  1.00000000  0.99951933 -0.00069266  0.00021198
 0.5036294  1.00090080  0.00091975  1.00000000  1.00090080  0.00066814  0.00023266
 0.5052393  1.00096143  0.00091975  1.00000000  1.00096143  0.00074509  0.00021634
 0.5068506  0.99987873  0.00091975  1.00000000  0.99987873 -0.00033492  0.00021365
 0.5084649  1.00027049  0.00091975  1.00000000  1.00027049  0.00008939  0.00018110
 0.5100771  1.00172750  0.00091975  1.00000000  1.00172750  0.00153327  0.00019422
 0.5116874  1.00102214  0.00091975  1.00000000  1.00102214  0.00077060  0.00025155
 0.5133011  1.00095654  0.00091975  1.00000000  1.00095654  0.00071791  0.00023862
 0.5149129  1.00191500  0.00091975  1.00000000  1.00191500  0.00169847  0.00021654
 0.5165248  1.00099363  0.00091975  1.00000000  1.00099363  0.00073609  0.00025754
 0.5181363  1.00060435  0.00091975  1.00000000  1.00060435  0.00035702  0.00024734
 0.5197470  0.99955483  0.00091975  1.00000000  0.99955483 -0.00067501  0.00022983
 0.5213605  0.99880768  0.00091975  1.00000000  0.99880768 -0.00139970  0.00020738
 0.5229731  0.99884049  0.00091975  1.00000000  0.99884049 -0.00133238  0.00017286
 0.5245872  0.99935367  0.00091975  1.00000000  0.99935367 -0.00081202  0.00016569
 0.5261993  1.00039752  0.00091975  1.00000000  1.00039752  0.00021514  0.00018238
 0.5278081  1.00009770  0.00091975  1.00000000  1.00009770 -0.00012137  0.00021906
 0.5294216  1.00080240  0.00091975  1.00000000  1.00080240  0.00056346  0.00023894
 0.5310331  1.00036761  0.00091975  1.00000000  1.00036761  0.00011927  0.00024834
 0.5326452  0.99983614  0.00091975  1.00015864  0.99967750 -0.00056429  0.00024179
 0.5342562  1.00105141  0.00091975  1.00051033  1.00054108  0.00027619  0.00026489
 0.5358708  1.00173450  0.00091975  1.00093217  1.00080234  0.00050494  0.00029740
 0.5374826  1.00026302  0.00091975  1.00137536  0.99888766 -0.00141754  0.00030520
 0.5390967  1.00138717  0.00091975  1.00180719  0.99957998 -0.00071902  0.00029900
 0.5407068  1.00324985  0.00091975  1.00219372  1.00105613  0.00074373  0.00031241
 0.5423198  1.00364183  0.00091975  1.00249482  1.00114702  0.00083979  0.00030723
 0.5439303  1.00346327  0.00091975  1.00260000  1.00086327  0.00058822  0.00027504
 0.5455446  1.00318312  0.00091975  1.00260000  1.00058312  0.00029586  0.00028726
 0.5471566  1.00234536  0.00091975  1.00260000  0.99974536 -0.00053167  0.00027704
 0.5487670  1.00382578  0.00091975  1.00260000  1.00122578  0.00093302  0.00029275
 0.5503797  1.00442357  0.00091975  1.00260000  1.00182357  0.00152452  0.00029905
 0.5519943  1.00413960  0.00091975  1.00260000  1.00153960  0.00124021  0.00029938
 0.5536055  1.00389485  0.00091975  1.00260000  1.00129485  0.00098468  0.00031017
 0.5552156  1.00138467  0.00091975  1.00260000  0.99878467 -0.00151837  0.00030304
 0.5568315  1.00283176  0.00091975  1.00260000  1.00023176 -0.00007391  0.00030567
 0.5584433  1.00298511  0.00091975  1.00260000  1.00038511  0.00005543  0.00032969
 0.5600533  1.00248801  0.00091975  1.00260000  0.99988801 -0.00041204  0.00030005
 0.5616664  1.00217626  0.00091975  1.00260000  0.99957626 -0.00068772  0.00026398
 0.5632763  1.00225397  0.00091975  1.00260000  0.99965397 -0.00060188  0.00025585
 0.5648887  1.00248011  0.00091975  1.00260000  0.99988011 -0.00034754  0.00022766
 0.5665019  1.00465260  0.00091975  1.00260000  1.00205260  0.00180232  0.00025028
 0.5681153  1.00259971  0.00091975  1.00260000  0.99999971 -0.00017524  0.00017495
 0.5697251  1.00288580  0.00091975  1.00260000  1.00028580  0.00006336  0.00022244
 0.5713366  1.00224384  0.00091975  1.00260000  0.99964384 -0.00060194  0.00024578
 0.5729519  1.00188643  0.00091975  1.00260000  0.99928643 -0.00096217  0.00024860
 0.5745646  1.00240291  0.00091975  1.00260000  0.99980291 -0.00047748  0.00028039
 0.5761756  1.00202829  0.00091975  1.00260000  0.99942829 -0.00083039  0.00025868
 0.5777890  1.00364430  0.00091975  1.00260000  1.00104430  0.00077298  0.00027131
 0.5793978  1.00319027  0.00091975  1.00260000  1.00059027  0.00033121  0.00025906
 0.5810129  1.00399231  0.00091975  1.00260000  1.00139231  0.00112989  0.00026242
 0.5826225  1.00333806  0.00091975  1.00260000  1.00073806  0.00048056  0.00025750
 0.5842367  1.00321024  0.00091975  1.00260000  1.00061024  0.00038518  0.00022506
 0.5858501  1.00372654  0.00091975  1.00260000  1.00112654  0.00087632  0.00025022
 0.5874608  1.00205044  0.00091975  1.00260000  0.99945044 -0.00077241  0.00022285
 0.5890725  1.00297525  0.00091975  1.00260000  1.00037525  0.00019999  0.00017526
 0.5906852  1.00248980  0.00091975  1.00260000  0.99988980 -0.00028906  0.00017886
 0.5922960  1.00276813  0.00091975  1.00260000  1.00016813 -0.00001694  0.00018507
 0.5939096  1.00323042  0.00091975  1.00260000  1.00063042  0.00046995  0.00016047
 0.5955205  1.00300720  0.00091975  1.00260000  1.00040720  0.00027829  0.00012891
 0.5971332  1.00416217  0.00091975  1.00260000  1.00156217  0.00144620  0.00011596
 0.5987440  1.00329038  0.00091975  1.00260000  1.00069038  0.00061043  0.00007995
 0.6003575  1.00414450  0.00091975  1.00260000  1.00154450  0.00144170  0.00010280
 0.6019695  1.00354635  0.00091975  1.00260000  1.00094635  0.00085631  0.00009005
 0.6035816  1.00324099  0.00091975  1.00260000  1.00064099  0.00057545  0.00006554
 0.6051936  1.00222192  0.00091975  1.00260000  0.99962192 -0.00037247 -0.00000560

